Energy-based modeling for field-circuit coupling

This paper presents a generalized energy-based modeling framework extending recent formulations tailored for differential-algebraic equations. The proposed structure, inspired by the port-Hamiltonian formalism, ensures passivity, preserves the power balance, and facilitates the consistent interconnection of subsystems. A particular focus is put on low-frequency power applications in electrical engineering. Stranded, solid, and foil conductor models are investigated in the context of the eddy current problem. Each conductor model is shown to fit into the generalized energy-based structure, which allows their structure-preserving coupling with electrical circuits described by modified nodal analysis. Theoretical developments are validated through a numerical simulation of an oscillator circuit, demonstrating energy conservation in lossless scenarios and controlled dissipation when eddy currents are present. The applicability of the methodology towards engineering applications is studied through a numerical simulation of a nonlinear three-phase transformer.

==> tikz/data/EC_osc_sol_cond_core_euler.txt <==
0 5e-05
1e-07 4.997450377e-05
2e-07 4.992582043e-05
3e-07 4.985447278e-05
4e-07 4.976076399e-05
5e-07 4.964492021e-05
6e-07 4.950713718e-05
7e-07 4.934760081e-05
8e-07 4.916649782e-05
9e-07 4.896402188e-05
1e-06 4.874037736e-05
1.1e-06 4.849578173e-05
1.2e-06 4.823046708e-05
1.3e-06 4.794468106e-05
1.4e-06 4.76386875e-05
1.5e-06 4.731276666e-05
1.6e-06 4.696721537e-05
1.7e-06 4.660234705e-05
1.8e-06 4.621849155e-05
1.9e-06 4.581599502e-05
2e-06 4.539521962e-05
2.1e-06 4.495654332e-05
2.2e-06 4.450035954e-05
2.3e-06 4.402707684e-05
2.4e-06 4.353711857e-05
2.5e-06 4.303092249e-05
2.6e-06 4.250894039e-05
2.7e-06 4.197163768e-05
2.8e-06 4.141949297e-05
2.9e-06 4.085299766e-05
3e-06 4.027265547e-05
3.1e-06 3.967898201e-05
3.2e-06 3.90725043e-05
3.3e-06 3.845376032e-05
3.4e-06 3.782329848e-05
3.5e-06 3.718167718e-05
3.6e-06 3.652946429e-05
3.7e-06 3.586723663e-05
3.8e-06 3.519557946e-05
3.9e-06 3.451508597e-05
4e-06 3.382635672e-05
4.1e-06 3.312999915e-05
4.2e-06 3.242662697e-05
4.3e-06 3.171685968e-05
4.4e-06 3.100132199e-05
4.5e-06 3.028064326e-05
4.6e-06 2.955545693e-05
4.7e-06 2.882639999e-05
4.8e-06 2.809411239e-05
4.9e-06 2.735923648e-05
5e-06 2.662241642e-05
5.1e-06 2.588429765e-05
5.2e-06 2.514552627e-05
5.3e-06 2.440674853e-05
5.4e-06 2.366861018e-05
5.5e-06 2.293175597e-05
5.6e-06 2.219682903e-05
5.7e-06 2.146447035e-05
5.8e-06 2.073531816e-05
5.9e-06 2.001000742e-05
6e-06 1.928916922e-05
6.1e-06 1.857343026e-05
6.2e-06 1.786341226e-05
6.3e-06 1.715973145e-05
6.4e-06 1.646299801e-05
6.5e-06 1.577381554e-05
6.6e-06 1.509278053e-05
6.7e-06 1.442048184e-05
6.8e-06 1.375750017e-05
6.9e-06 1.310440759e-05
7e-06 1.246176698e-05
7.1e-06 1.183013162e-05
7.2e-06 1.121004462e-05
7.3e-06 1.060203852e-05
7.4e-06 1.000663477e-05
7.5e-06 9.424343325e-06
7.6e-06 8.855662173e-06
7.7e-06 8.30107691e-06
7.8e-06 7.761060322e-06
7.9e-06 7.236071975e-06
8e-06 6.726557819e-06
8.1e-06 6.232949801e-06
8.2e-06 5.755665496e-06
8.3e-06 5.295107749e-06
8.4e-06 4.851664325e-06
8.5e-06 4.425707583e-06
8.6e-06 4.017594152e-06
8.7e-06 3.627664632e-06
8.8e-06 3.256243301e-06
8.9e-06 2.903637843e-06
9e-06 2.570139084e-06
9.1e-06 2.256020753e-06
9.2e-06 1.961539246e-06
9.3e-06 1.686933416e-06
9.4e-06 1.432424375e-06
9.5e-06 1.198215306e-06
9.6e-06 9.844913027e-07
9.7e-06 7.914192161e-07
9.8e-06 6.191475195e-07
9.9e-06 4.67806192e-07
1e-05 3.375066159e-07
1.01e-05 2.283414923e-07
1.02e-05 1.403847728e-07
1.03e-05 7.36916068e-08
1.04e-05 2.82983074e-08
1.05e-05 4.22233218e-09
1.06e-05 1.462281701e-09
1.07e-05 1.999791433e-08
1.08e-05 5.979017776e-08
1.09e-05 1.207812571e-07
1.1e-05 2.028946397e-07
1.11e-05 3.060351959e-07
1.12e-05 4.300892772e-07
1.13e-05 5.749248296e-07
1.14e-05 7.403915241e-07
1.15e-05 9.263209022e-07
1.16e-05 1.132526538e-06
1.17e-05 1.358804218e-06
1.18e-05 1.604932131e-06
1.19e-05 1.870671078e-06
1.2e-05 2.155764699e-06
1.21e-05 2.459939709e-06
1.22e-05 2.782906154e-06
1.23e-05 3.124357674e-06
1.24e-05 3.483971795e-06
1.25e-05 3.861410218e-06
1.26e-05 4.256319131e-06
1.27e-05 4.668329537e-06
1.28e-05 5.097057585e-06
1.29e-05 5.542104925e-06
1.3e-05 6.003059069e-06
1.31e-05 6.479493765e-06
1.32e-05 6.970969384e-06
1.33e-05 7.477033321e-06
1.34e-05 7.997220399e-06
1.35e-05 8.531053296e-06
1.36e-05 9.078042969e-06
1.37e-05 9.6376891e-06
1.38e-05 1.020948054e-05
1.39e-05 1.079289579e-05
1.4e-05 1.138740343e-05
1.41e-05 1.199246262e-05
1.42e-05 1.260752361e-05
1.43e-05 1.323202817e-05
1.44e-05 1.386541015e-05
1.45e-05 1.450709596e-05
1.46e-05 1.515650508e-05
1.47e-05 1.581305056e-05
1.48e-05 1.647613961e-05
1.49e-05 1.714517404e-05
1.5e-05 1.781955087e-05
1.51e-05 1.849866282e-05
1.52e-05 1.918189885e-05
1.53e-05 1.986864474e-05
1.54e-05 2.055828359e-05
1.55e-05 2.12501964e-05
1.56e-05 2.194376261e-05
1.57e-05 2.263836063e-05
1.58e-05 2.333336842e-05
1.59e-05 2.402816403e-05
1.6e-05 2.472212614e-05
1.61e-05 2.54146346e-05
1.62e-05 2.610507103e-05
1.63e-05 2.679281929e-05
1.64e-05 2.747726609e-05
1.65e-05 2.815780148e-05
1.66e-05 2.883381941e-05
1.67e-05 2.950471828e-05
1.68e-05 3.016990143e-05
1.69e-05 3.082877768e-05
1.7e-05 3.148076187e-05
1.71e-05 3.212527534e-05
1.72e-05 3.276174645e-05
1.73e-05 3.33896111e-05
1.74e-05 3.400831317e-05
1.75e-05 3.461730508e-05
1.76e-05 3.52160482e-05
1.77e-05 3.580401336e-05
1.78e-05 3.638068129e-05
1.79e-05 3.694554309e-05
1.8e-05 3.749810066e-05
1.81e-05 3.803786712e-05
1.82e-05 3.856436728e-05
1.83e-05 3.907713798e-05
1.84e-05 3.957572856e-05
1.85e-05 4.005970121e-05
1.86e-05 4.052863134e-05
1.87e-05 4.098210799e-05
1.88e-05 4.141973414e-05
1.89e-05 4.184112706e-05
1.9e-05 4.224591865e-05
1.91e-05 4.263375576e-05
1.92e-05 4.300430048e-05
1.93e-05 4.335723039e-05
1.94e-05 4.369223893e-05
1.95e-05 4.400903556e-05
1.96e-05 4.430734605e-05
1.97e-05 4.458691273e-05
1.98e-05 4.484749466e-05
1.99e-05 4.508886787e-05
2e-05 4.531082551e-05
2.01e-05 4.551317805e-05
2.02e-05 4.569575343e-05
2.03e-05 4.585839719e-05
2.04e-05 4.600097259e-05
2.05e-05 4.612336074e-05
2.06e-05 4.622546066e-05
2.07e-05 4.630718939e-05
2.08e-05 4.636848202e-05
2.09e-05 4.640929177e-05
2.1e-05 4.642958997e-05
2.11e-05 4.642936612e-05
2.12e-05 4.640862786e-05
2.13e-05 4.636740094e-05
2.14e-05 4.630572923e-05
2.15e-05 4.62236746e-05
2.16e-05 4.612131693e-05
2.17e-05 4.599875394e-05
2.18e-05 4.585610119e-05
2.19e-05 4.569349186e-05
2.2e-05 4.55110767e-05
2.21e-05 4.530902386e-05
2.22e-05 4.50875187e-05
2.23e-05 4.484676365e-05
2.24e-05 4.458697802e-05
2.25e-05 4.430839776e-05
2.26e-05 4.401127526e-05
2.27e-05 4.369587913e-05
2.28e-05 4.336249393e-05
2.29e-05 4.301141989e-05
2.3e-05 4.264297269e-05
2.31e-05 4.225748312e-05
2.32e-05 4.185529677e-05
2.33e-05 4.143677379e-05
2.34e-05 4.100228844e-05
2.35e-05 4.055222888e-05
2.36e-05 4.00869967e-05
2.37e-05 3.960700664e-05
2.38e-05 3.911268616e-05
2.39e-05 3.86044751e-05
2.4e-05 3.808282525e-05
2.41e-05 3.754819992e-05
2.42e-05 3.700107359e-05
2.43e-05 3.644193143e-05
2.44e-05 3.587126886e-05
2.45e-05 3.528959115e-05
2.46e-05 3.469741293e-05
2.47e-05 3.409525771e-05
2.48e-05 3.348365747e-05
2.49e-05 3.286315215e-05
2.5e-05 3.223428914e-05
2.51e-05 3.159762285e-05
2.52e-05 3.095371416e-05
2.53e-05 3.030312996e-05
2.54e-05 2.964644262e-05
2.55e-05 2.898422949e-05
2.56e-05 2.831707238e-05
2.57e-05 2.764555705e-05
2.58e-05 2.697027269e-05
2.59e-05 2.629181139e-05
2.6e-05 2.561076762e-05
2.61e-05 2.492773768e-05
2.62e-05 2.424331922e-05
2.63e-05 2.355811068e-05
2.64e-05 2.287271074e-05
2.65e-05 2.218771784e-05
2.66e-05 2.15037296e-05
2.67e-05 2.082134235e-05
2.68e-05 2.014115053e-05
2.69e-05 1.946374626e-05
2.7e-05 1.878971871e-05
2.71e-05 1.811965368e-05
2.72e-05 1.745413302e-05
2.73e-05 1.679373415e-05
2.74e-05 1.613902954e-05
2.75e-05 1.549058621e-05
2.76e-05 1.484896524e-05
2.77e-05 1.421472126e-05
2.78e-05 1.3588402e-05
2.79e-05 1.297054775e-05
2.8e-05 1.236169097e-05
2.81e-05 1.176235576e-05
2.82e-05 1.117305741e-05
2.83e-05 1.059430199e-05
2.84e-05 1.002658586e-05
2.85e-05 9.470395297e-06
2.86e-05 8.926206004e-06
2.87e-05 8.394482747e-06
2.88e-05 7.875678935e-06
2.89e-05 7.370236229e-06
2.9e-05 6.878584161e-06
2.91e-05 6.401139763e-06
2.92e-05 5.938307206e-06
2.93e-05 5.490477454e-06
2.94e-05 5.058027928e-06
2.95e-05 4.641322181e-06
2.96e-05 4.24070959e-06
2.97e-05 3.856525052e-06
2.98e-05 3.489088705e-06
2.99e-05 3.13870565e-06
3e-05 2.805665696e-06
3.01e-05 2.490243115e-06
3.02e-05 2.192696408e-06
3.03e-05 1.913268092e-06
3.04e-05 1.652184494e-06
3.05e-05 1.409655565e-06
3.06e-05 1.185874703e-06
3.07e-05 9.810186011e-07
3.08e-05 7.952470953e-07
3.09e-05 6.287030409e-07
3.1e-05 4.815121968e-07
3.11e-05 3.537831273e-07
3.12e-05 2.456071184e-07
3.13e-05 1.570581098e-07
3.14e-05 8.81926426e-08
3.15e-05 3.904982137e-08
3.16e-05 9.65129293e-09
3.17e-05 1.239706362e-12
3.18e-05 1.008638883e-08
3.19e-05 3.987603666e-08
3.2e-05 8.932208865e-08
3.21e-05 1.583591145e-07
3.22e-05 2.469044189e-07
3.23e-05 3.548581267e-07
3.24e-05 4.821032846e-07
3.25e-05 6.285059761e-07
3.26e-05 7.93915453e-07
3.27e-05 9.781642804e-07
3.28e-05 1.181068497e-06
3.29e-05 1.402427791e-06
3.3e-05 1.642025686e-06
3.31e-05 1.899629747e-06
3.32e-05 2.174991799e-06
3.33e-05 2.467848151e-06
3.34e-05 2.77791985e-06
3.35e-05 3.104912929e-06
3.36e-05 3.448518686e-06
3.37e-05 3.808413963e-06
3.38e-05 4.184261441e-06
3.39e-05 4.575709956e-06
3.4e-05 4.982394809e-06
3.41e-05 5.403938107e-06
3.42e-05 5.839949103e-06
3.43e-05 6.290024548e-06
3.44e-05 6.753749064e-06
3.45e-05 7.230695513e-06
3.46e-05 7.720425386e-06
3.47e-05 8.2224892e-06
3.48e-05 8.736426901e-06
3.49e-05 9.261768278e-06
3.5e-05 9.798033391e-06
3.51e-05 1.0344733e-05
3.52e-05 1.090136899e-05
3.53e-05 1.146743484e-05
3.54e-05 1.204241609e-05
3.55e-05 1.262579073e-05
3.56e-05 1.321702977e-05
3.57e-05 1.381559761e-05
3.58e-05 1.44209526e-05
3.59e-05 1.503254747e-05
3.6e-05 1.564982987e-05
3.61e-05 1.627224279e-05
3.62e-05 1.689922512e-05
3.63e-05 1.753021212e-05
3.64e-05 1.816463592e-05
3.65e-05 1.880192604e-05
3.66e-05 1.944150989e-05
3.67e-05 2.008281326e-05
3.68e-05 2.072526085e-05
3.69e-05 2.136827679e-05
3.7e-05 2.20112851e-05
3.71e-05 2.265371026e-05
3.72e-05 2.329497767e-05
3.73e-05 2.393451419e-05
3.74e-05 2.457174863e-05
3.75e-05 2.520611225e-05
3.76e-05 2.583703928e-05
3.77e-05 2.646396738e-05
3.78e-05 2.70863382e-05
3.79e-05 2.770359778e-05
3.8e-05 2.831519713e-05
3.81e-05 2.892059265e-05
3.82e-05 2.951924662e-05
3.83e-05 3.011062769e-05
3.84e-05 3.069421131e-05
3.85e-05 3.126948023e-05
3.86e-05 3.183592493e-05
3.87e-05 3.239304406e-05
3.88e-05 3.294034487e-05
3.89e-05 3.347734368e-05
3.9e-05 3.400356626e-05
3.91e-05 3.451854824e-05
3.92e-05 3.502183557e-05
3.93e-05 3.551298483e-05
3.94e-05 3.599156368e-05
3.95e-05 3.645715122e-05
3.96e-05 3.690933831e-05
3.97e-05 3.734772799e-05
3.98e-05 3.777193579e-05
3.99e-05 3.818159004e-05
4e-05 3.857633222e-05
4.01e-05 3.895581727e-05
4.02e-05 3.931971385e-05
4.03e-05 3.966770466e-05
4.04e-05 3.999948669e-05
4.05e-05 4.031477149e-05
4.06e-05 4.06132854e-05
4.07e-05 4.089476979e-05
4.08e-05 4.115898127e-05
4.09e-05 4.140569192e-05
4.1e-05 4.163468945e-05
4.11e-05 4.184577737e-05
4.12e-05 4.203877519e-05
4.13e-05 4.221351854e-05
4.14e-05 4.236985931e-05
4.15e-05 4.250766576e-05
4.16e-05 4.262682266e-05
4.17e-05 4.272723132e-05
4.18e-05 4.280880972e-05
4.19e-05 4.287149254e-05
4.2e-05 4.291523123e-05
4.21e-05 4.2939994e-05
4.22e-05 4.294576588e-05
4.23e-05 4.29325487e-05
4.24e-05 4.290036107e-05
4.25e-05 4.284923836e-05
4.26e-05 4.277923267e-05
4.27e-05 4.269041274e-05
4.28e-05 4.258286391e-05
4.29e-05 4.245668801e-05
4.3e-05 4.231200325e-05
4.31e-05 4.214894415e-05
4.32e-05 4.196766136e-05
4.33e-05 4.176832153e-05
4.34e-05 4.155110716e-05
4.35e-05 4.131621643e-05
4.36e-05 4.106386298e-05
4.37e-05 4.079427575e-05
4.38e-05 4.050769876e-05
4.39e-05 4.020439086e-05
4.4e-05 3.98846255e-05
4.41e-05 3.954869051e-05
4.42e-05 3.919688777e-05
4.43e-05 3.882953299e-05
4.44e-05 3.844695541e-05
4.45e-05 3.804949748e-05
4.46e-05 3.763751454e-05
4.47e-05 3.721137455e-05
4.48e-05 3.677145769e-05
4.49e-05 3.631815606e-05
4.5e-05 3.58518733e-05
4.51e-05 3.537302425e-05
4.52e-05 3.488203454e-05
4.53e-05 3.437934024e-05
4.54e-05 3.386538743e-05
4.55e-05 3.334063186e-05
4.56e-05 3.280553847e-05
4.57e-05 3.2260581e-05
4.58e-05 3.170624159e-05
4.59e-05 3.114301031e-05
4.6e-05 3.057138474e-05
4.61e-05 2.999186952e-05
4.62e-05 2.94049759e-05
4.63e-05 2.881122129e-05
4.64e-05 2.821112878e-05
4.65e-05 2.76052267e-05
4.66e-05 2.699404811e-05
4.67e-05 2.637813038e-05
4.68e-05 2.575801464e-05
4.69e-05 2.513424539e-05
4.7e-05 2.450736993e-05
4.71e-05 2.387793793e-05
4.72e-05 2.32465009e-05
4.73e-05 2.261361174e-05
4.74e-05 2.197982424e-05
4.75e-05 2.134569257e-05
4.76e-05 2.071177081e-05
4.77e-05 2.007861246e-05
4.78e-05 1.944676994e-05
4.79e-05 1.88167941e-05
4.8e-05 1.818923375e-05
4.81e-05 1.756463516e-05
4.82e-05 1.694354161e-05
4.83e-05 1.632649287e-05
4.84e-05 1.571402473e-05
4.85e-05 1.510666859e-05
4.86e-05 1.450495089e-05
4.87e-05 1.390939276e-05
4.88e-05 1.332050947e-05
4.89e-05 1.273881003e-05
4.9e-05 1.216479674e-05
4.91e-05 1.159896474e-05
4.92e-05 1.104180156e-05
4.93e-05 1.049378674e-05
4.94e-05 9.955391385e-06
4.95e-05 9.427077744e-06
4.96e-05 8.909298828e-06
4.97e-05 8.40249801e-06
4.98e-05 7.907108635e-06
4.99e-05 7.423553651e-06
5e-05 6.952245238e-06


==> tikz/data/EC_osc_sol_cond_core_trap.txt <==
0 5e-05
1e-07 4.998627096e-05
2e-07 4.994855432e-05
3e-07 4.98881915e-05
4e-07 4.980529935e-05
5e-07 4.970025468e-05
6e-07 4.957314648e-05
7e-07 4.942423964e-05
8e-07 4.925363162e-05
9e-07 4.906157155e-05
1e-06 4.884818335e-05
1.1e-06 4.861373007e-05
1.2e-06 4.835837083e-05
1.3e-06 4.808239352e-05
1.4e-06 4.778599552e-05
1.5e-06 4.74694935e-05
1.6e-06 4.713312361e-05
1.7e-06 4.677723246e-05
1.8e-06 4.640209431e-05
1.9e-06 4.600808563e-05
2e-06 4.559551768e-05
2.1e-06 4.516479617e-05
2.2e-06 4.471626788e-05
2.3e-06 4.425036687e-05
2.4e-06 4.376747384e-05
2.5e-06 4.326805006e-05
2.6e-06 4.275250847e-05
2.7e-06 4.222133624e-05
2.8e-06 4.167497677e-05
2.9e-06 4.111394169e-05
3e-06 4.053870298e-05
3.1e-06 3.994979522e-05
3.2e-06 3.934771699e-05
3.3e-06 3.873302419e-05
3.4e-06 3.810623997e-05
3.5e-06 3.746793979e-05
3.6e-06 3.68186693e-05
3.7e-06 3.61590217e-05
3.8e-06 3.548956296e-05
3.9e-06 3.481090214e-05
4e-06 3.41236233e-05
4.1e-06 3.342834939e-05
4.2e-06 3.272568031e-05
4.3e-06 3.201625086e-05
4.4e-06 3.130067449e-05
4.5e-06 3.057959575e-05
4.6e-06 2.985363928e-05
4.7e-06 2.912345729e-05
4.8e-06 2.838968325e-05
4.9e-06 2.76529748e-05
5e-06 2.691397191e-05
5.1e-06 2.617333547e-05
5.2e-06 2.543170951e-05
5.3e-06 2.468975596e-05
5.4e-06 2.394812052e-05
5.5e-06 2.320746393e-05
5.6e-06 2.24684312e-05
5.7e-06 2.17316796e-05
5.8e-06 2.099785107e-05
5.9e-06 2.026759721e-05
6e-06 1.954155453e-05
6.1e-06 1.882036673e-05
6.2e-06 1.810466256e-05
6.3e-06 1.739507564e-05
6.4e-06 1.669222464e-05
6.5e-06 1.599673096e-05
6.6e-06 1.530920095e-05
6.7e-06 1.463024163e-05
6.8e-06 1.396044485e-05
6.9e-06 1.330040116e-05
7e-06 1.265068578e-05
7.1e-06 1.201187077e-05
7.2e-06 1.138451262e-05
7.3e-06 1.076916296e-05
7.4e-06 1.016635755e-05
7.5e-06 9.576625668e-06
7.6e-06 9.000480425e-06
7.7e-06 8.438426934e-06
7.8e-06 7.890953826e-06
7.9e-06 7.358540309e-06
8e-06 6.841648777e-06
8.1e-06 6.340730889e-06
8.2e-06 5.856221151e-06
8.3e-06 5.388542122e-06
8.4e-06 4.938098871e-06
8.5e-06 4.505283403e-06
8.6e-06 4.090469911e-06
8.7e-06 3.694018501e-06
8.8e-06 3.31627116e-06
8.9e-06 2.957554863e-06
9e-06 2.618178178e-06
9.1e-06 2.29843383e-06
9.2e-06 1.998595878e-06
9.3e-06 1.7189218e-06
9.4e-06 1.459650178e-06
9.5e-06 1.221002369e-06
9.6e-06 1.00318064e-06
9.7e-06 8.063694743e-07
9.8e-06 6.307341199e-07
9.9e-06 4.764215688e-07
1e-05 3.435594711e-07
1.01e-05 2.322568405e-07
1.02e-05 1.426032895e-07
1.03e-05 7.466949888e-08
1.04e-05 2.850673873e-08
1.05e-05 4.147137268e-09
1.06e-05 1.603454398e-09
1.07e-05 2.086918127e-08
1.08e-05 6.191853716e-08
1.09e-05 1.247064275e-07
1.1e-05 2.091686376e-07
1.11e-05 3.152216742e-07
1.12e-05 4.427631317e-07
1.13e-05 5.916714403e-07
1.14e-05 7.618063823e-07
1.15e-05 9.530087667e-07
1.16e-05 1.165101077e-06
1.17e-05 1.397887089e-06
1.18e-05 1.651152633e-06
1.19e-05 1.924665169e-06
1.2e-05 2.218174648e-06
1.21e-05 2.53141306e-06
1.22e-05 2.86409538e-06
1.23e-05 3.215919098e-06
1.24e-05 3.586565237e-06
1.25e-05 3.975697878e-06
1.26e-05 4.382965237e-06
1.27e-05 4.807999195e-06
1.28e-05 5.250416424e-06
1.29e-05 5.709817923e-06
1.3e-05 6.18579019e-06
1.31e-05 6.677904775e-06
1.32e-05 7.185719482e-06
1.33e-05 7.708777941e-06
1.34e-05 8.246610838e-06
1.35e-05 8.798735518e-06
1.36e-05 9.364657224e-06
1.37e-05 9.943868734e-06
1.38e-05 1.053585161e-05
1.39e-05 1.114007588e-05
1.4e-05 1.175600126e-05
1.41e-05 1.238307691e-05
1.42e-05 1.302074265e-05
1.43e-05 1.366842871e-05
1.44e-05 1.432555699e-05
1.45e-05 1.499154085e-05
1.46e-05 1.566578632e-05
1.47e-05 1.634769194e-05
1.48e-05 1.703665001e-05
1.49e-05 1.773204639e-05
1.5e-05 1.843326177e-05
1.51e-05 1.913967153e-05
1.52e-05 1.985064696e-05
1.53e-05 2.056555516e-05
1.54e-05 2.128376026e-05
1.55e-05 2.200462331e-05
1.56e-05 2.272750352e-05
1.57e-05 2.345175817e-05
1.58e-05 2.417674381e-05
1.59e-05 2.490181624e-05
1.6e-05 2.562633163e-05
1.61e-05 2.634964656e-05
1.62e-05 2.707111909e-05
1.63e-05 2.779010885e-05
1.64e-05 2.85059781e-05
1.65e-05 2.921809177e-05
1.66e-05 2.992581853e-05
1.67e-05 3.062853088e-05
1.68e-05 3.132560615e-05
1.69e-05 3.201642661e-05
1.7e-05 3.270038043e-05
1.71e-05 3.337686183e-05
1.72e-05 3.4045272e-05
1.73e-05 3.470501924e-05
1.74e-05 3.535551985e-05
1.75e-05 3.599619829e-05
1.76e-05 3.662648805e-05
1.77e-05 3.724583179e-05
1.78e-05 3.785368215e-05
1.79e-05 3.844950194e-05
1.8e-05 3.903276492e-05
1.81e-05 3.960295591e-05
1.82e-05 4.015957161e-05
1.83e-05 4.070212071e-05
1.84e-05 4.123012461e-05
1.85e-05 4.174311756e-05
1.86e-05 4.224064737e-05
1.87e-05 4.272227548e-05
1.88e-05 4.318757766e-05
1.89e-05 4.36361441e-05
1.9e-05 4.406758003e-05
1.91e-05 4.448150581e-05
1.92e-05 4.487755749e-05
1.93e-05 4.525538692e-05
1.94e-05 4.561466229e-05
1.95e-05 4.595506814e-05
1.96e-05 4.62763059e-05
1.97e-05 4.657809393e-05
1.98e-05 4.686016796e-05
1.99e-05 4.712228113e-05
2e-05 4.736420439e-05
2.01e-05 4.758572649e-05
2.02e-05 4.778665439e-05
2.03e-05 4.796681321e-05
2.04e-05 4.812604657e-05
2.05e-05 4.826421655e-05
2.06e-05 4.838120395e-05
2.07e-05 4.847690829e-05
2.08e-05 4.855124797e-05
2.09e-05 4.860416025e-05
2.1e-05 4.863560141e-05
2.11e-05 4.864554667e-05
2.12e-05 4.863399029e-05
2.13e-05 4.860094552e-05
2.14e-05 4.854644463e-05
2.15e-05 4.847053881e-05
2.16e-05 4.83732982e-05
2.17e-05 4.825481173e-05
2.18e-05 4.811518715e-05
2.19e-05 4.79545508e-05
2.2e-05 4.777304761e-05
2.21e-05 4.757084087e-05
2.22e-05 4.734811218e-05
2.23e-05 4.710506118e-05
2.24e-05 4.684190544e-05
2.25e-05 4.655888023e-05
2.26e-05 4.625623835e-05
2.27e-05 4.593424983e-05
2.28e-05 4.559320174e-05
2.29e-05 4.523339792e-05
2.3e-05 4.485515871e-05
2.31e-05 4.445882063e-05
2.32e-05 4.404473614e-05
2.33e-05 4.361327325e-05
2.34e-05 4.316481525e-05
2.35e-05 4.269976035e-05
2.36e-05 4.22185213e-05
2.37e-05 4.172152505e-05
2.38e-05 4.120921235e-05
2.39e-05 4.068203736e-05
2.4e-05 4.014046728e-05
2.41e-05 3.958498185e-05
2.42e-05 3.901607303e-05
2.43e-05 3.843424445e-05
2.44e-05 3.784001106e-05
2.45e-05 3.72338986e-05
2.46e-05 3.661644319e-05
2.47e-05 3.598819079e-05
2.48e-05 3.534969678e-05
2.49e-05 3.47015254e-05
2.5e-05 3.404424932e-05
2.51e-05 3.337844906e-05
2.52e-05 3.270471253e-05
2.53e-05 3.202363448e-05
2.54e-05 3.133581599e-05
2.55e-05 3.06418639e-05
2.56e-05 2.994239032e-05
2.57e-05 2.923801206e-05
2.58e-05 2.852935008e-05
2.59e-05 2.781702896e-05
2.6e-05 2.710167633e-05
2.61e-05 2.638392232e-05
2.62e-05 2.566439899e-05
2.63e-05 2.494373979e-05
2.64e-05 2.422257901e-05
2.65e-05 2.350155116e-05
2.66e-05 2.278129049e-05
2.67e-05 2.206243036e-05
2.68e-05 2.134560272e-05
2.69e-05 2.063143754e-05
2.7e-05 1.992056226e-05
2.71e-05 1.921360122e-05
2.72e-05 1.851117512e-05
2.73e-05 1.781390048e-05
2.74e-05 1.712238908e-05
2.75e-05 1.643724743e-05
2.76e-05 1.575907623e-05
2.77e-05 1.508846984e-05
2.78e-05 1.442601579e-05
2.79e-05 1.377229419e-05
2.8e-05 1.312787728e-05
2.81e-05 1.249332892e-05
2.82e-05 1.186920407e-05
2.83e-05 1.125604831e-05
2.84e-05 1.065439737e-05
2.85e-05 1.006477665e-05
2.86e-05 9.48770077e-06
2.87e-05 8.923673105e-06
2.88e-05 8.373185348e-06
2.89e-05 7.836717076e-06
2.9e-05 7.314735337e-06
2.91e-05 6.807694234e-06
2.92e-05 6.316034529e-06
2.93e-05 5.840183257e-06
2.94e-05 5.380553355e-06
2.95e-05 4.937543295e-06
2.96e-05 4.511536744e-06
2.97e-05 4.10290222e-06
2.98e-05 3.71199278e-06
2.99e-05 3.339145703e-06
3e-05 2.984682204e-06
3.01e-05 2.64890715e-06
3.02e-05 2.332108796e-06
3.03e-05 2.034558538e-06
3.04e-05 1.756510673e-06
3.05e-05 1.498202182e-06
3.06e-05 1.259852527e-06
3.07e-05 1.041663458e-06
3.08e-05 8.438188415e-07
3.09e-05 6.66484505e-07
3.1e-05 5.098080932e-07
3.11e-05 3.739189433e-07
3.12e-05 2.589279763e-07
3.13e-05 1.649276041e-07
3.14e-05 9.199165304e-08
3.15e-05 4.017530408e-08
3.16e-05 9.515049322e-09
3.17e-05 2.866522672e-11
3.18e-05 1.171520225e-08
3.19e-05 4.455499115e-08
3.2e-05 9.85096657e-08
3.21e-05 1.735222021e-07
3.22e-05 2.695169748e-07
3.23e-05 3.863998286e-07
3.24e-05 5.240581674e-07
3.25e-05 6.82361059e-07
3.26e-05 8.611593564e-07
3.27e-05 1.060285834e-06
3.28e-05 1.279555343e-06
3.29e-05 1.518764978e-06
3.3e-05 1.777694261e-06
3.31e-05 2.056105344e-06
3.32e-05 2.353743222e-06
3.33e-05 2.670335967e-06
3.34e-05 3.005594968e-06
3.35e-05 3.359215195e-06
3.36e-05 3.730875472e-06
3.37e-05 4.120238767e-06
3.38e-05 4.52695249e-06
3.39e-05 4.950648818e-06
3.4e-05 5.390945014e-06
3.41e-05 5.84744378e-06
3.42e-05 6.319733604e-06
3.43e-05 6.807389134e-06
3.44e-05 7.309971554e-06
3.45e-05 7.82702898e-06
3.46e-05 8.358096856e-06
3.47e-05 8.90269838e-06
3.48e-05 9.460344917e-06
3.49e-05 1.003053644e-05
3.5e-05 1.061276199e-05
3.51e-05 1.120650009e-05
3.52e-05 1.181121925e-05
3.53e-05 1.242637843e-05
3.54e-05 1.305142751e-05
3.55e-05 1.368580779e-05
3.56e-05 1.432895248e-05
3.57e-05 1.49802872e-05
3.58e-05 1.56392305e-05
3.59e-05 1.630519437e-05
3.6e-05 1.697758478e-05
3.61e-05 1.765580216e-05
3.62e-05 1.833924198e-05
3.63e-05 1.902729528e-05
3.64e-05 1.971934918e-05
3.65e-05 2.041478745e-05
3.66e-05 2.111299104e-05
3.67e-05 2.181333863e-05
3.68e-05 2.251520721e-05
3.69e-05 2.321797259e-05
3.7e-05 2.392100996e-05
3.71e-05 2.462369447e-05
3.72e-05 2.532540175e-05
3.73e-05 2.602550849e-05
3.74e-05 2.672339297e-05
3.75e-05 2.741843561e-05
3.76e-05 2.811001953e-05
3.77e-05 2.879753108e-05
3.78e-05 2.948036042e-05
3.79e-05 3.015790198e-05
3.8e-05 3.082955509e-05
3.81e-05 3.149472442e-05
3.82e-05 3.215282058e-05
3.83e-05 3.280326058e-05
3.84e-05 3.34454684e-05
3.85e-05 3.407887544e-05
3.86e-05 3.470292106e-05
3.87e-05 3.531705306e-05
3.88e-05 3.592072817e-05
3.89e-05 3.651341252e-05
3.9e-05 3.709458211e-05
3.91e-05 3.76637233e-05
3.92e-05 3.82203332e-05
3.93e-05 3.876392017e-05
3.94e-05 3.929400423e-05
3.95e-05 3.981011747e-05
3.96e-05 4.031180448e-05
3.97e-05 4.079862274e-05
3.98e-05 4.127014299e-05
3.99e-05 4.172594965e-05
4e-05 4.216564113e-05
4.01e-05 4.258883023e-05
4.02e-05 4.299514444e-05
4.03e-05 4.338422629e-05
4.04e-05 4.375573365e-05
4.05e-05 4.410934003e-05
4.06e-05 4.444473486e-05
4.07e-05 4.476162379e-05
4.08e-05 4.505972888e-05
4.09e-05 4.533878892e-05
4.1e-05 4.559855959e-05
4.11e-05 4.583881372e-05
4.12e-05 4.605934146e-05
4.13e-05 4.625995044e-05
4.14e-05 4.644046601e-05
4.15e-05 4.660073129e-05
4.16e-05 4.674060739e-05
4.17e-05 4.685997347e-05
4.18e-05 4.695872688e-05
4.19e-05 4.703678321e-05
4.2e-05 4.70940764e-05
4.21e-05 4.713055874e-05
4.22e-05 4.714620097e-05
4.23e-05 4.714099224e-05
4.24e-05 4.711494017e-05
4.25e-05 4.70680708e-05
4.26e-05 4.700042857e-05
4.27e-05 4.691207627e-05
4.28e-05 4.6803095e-05
4.29e-05 4.667358407e-05
4.3e-05 4.652366094e-05
4.31e-05 4.635346105e-05
4.32e-05 4.616313777e-05
4.33e-05 4.595286219e-05
4.34e-05 4.572282303e-05
4.35e-05 4.54732264e-05
4.36e-05 4.520429567e-05
4.37e-05 4.491627123e-05
4.38e-05 4.460941031e-05
4.39e-05 4.428398668e-05
4.4e-05 4.39402905e-05
4.41e-05 4.357862796e-05
4.42e-05 4.319932109e-05
4.43e-05 4.280270741e-05
4.44e-05 4.238913964e-05
4.45e-05 4.195898542e-05
4.46e-05 4.151262693e-05
4.47e-05 4.105046058e-05
4.48e-05 4.057289664e-05
4.49e-05 4.00803589e-05
4.5e-05 3.957328424e-05
4.51e-05 3.905212228e-05
4.52e-05 3.8517335e-05
4.53e-05 3.796939625e-05
4.54e-05 3.740879141e-05
4.55e-05 3.683601691e-05
4.56e-05 3.625157979e-05
4.57e-05 3.565599728e-05
4.58e-05 3.504979631e-05
4.59e-05 3.443351305e-05
4.6e-05 3.380769242e-05
4.61e-05 3.317288764e-05
4.62e-05 3.252965971e-05
4.63e-05 3.187857691e-05
4.64e-05 3.122021431e-05
4.65e-05 3.055515326e-05
4.66e-05 2.988398086e-05
4.67e-05 2.920728945e-05
4.68e-05 2.852567608e-05
4.69e-05 2.783974198e-05
4.7e-05 2.715009205e-05
4.71e-05 2.645733427e-05
4.72e-05 2.576207923e-05
4.73e-05 2.506493952e-05
4.74e-05 2.436652925e-05
4.75e-05 2.366746347e-05
4.76e-05 2.296835762e-05
4.77e-05 2.226982703e-05
4.78e-05 2.157248632e-05
4.79e-05 2.087694889e-05
4.8e-05 2.018382639e-05
4.81e-05 1.949372813e-05
4.82e-05 1.880726059e-05
4.83e-05 1.812502686e-05
4.84e-05 1.744762612e-05
4.85e-05 1.677565311e-05
4.86e-05 1.610969758e-05
4.87e-05 1.545034383e-05
4.88e-05 1.479817011e-05
4.89e-05 1.415374819e-05
4.9e-05 1.351764281e-05
4.91e-05 1.28904112e-05
4.92e-05 1.227260257e-05
4.93e-05 1.166475767e-05
4.94e-05 1.106740825e-05
4.95e-05 1.048107666e-05
4.96e-05 9.90627534e-06
4.97e-05 9.343506395e-06
4.98e-05 8.793261145e-06
4.99e-05 8.256019698e-06
5e-05 7.732250526e-06


==> tikz/data/EC_osc_sol_noncond_core_euler.txt <==
0 5e-05
1e-07 4.997787509e-05
2e-07 4.993365166e-05
3e-07 4.986737561e-05
4e-07 4.977911234e-05
5e-07 4.966894665e-05
6e-07 4.953698268e-05
7e-07 4.938334377e-05
8e-07 4.920817239e-05
9e-07 4.901162995e-05
1e-06 4.879389668e-05
1.1e-06 4.855517144e-05
1.2e-06 4.829567155e-05
1.3e-06 4.801563257e-05
1.4e-06 4.771530809e-05
1.5e-06 4.73949695e-05
1.6e-06 4.705490572e-05
1.7e-06 4.669542294e-05
1.8e-06 4.631684437e-05
1.9e-06 4.59195099e-05
2e-06 4.550377581e-05
2.1e-06 4.507001444e-05
2.2e-06 4.461861386e-05
2.3e-06 4.414997751e-05
2.4e-06 4.366452383e-05
2.5e-06 4.316268588e-05
2.6e-06 4.264491096e-05
2.7e-06 4.211166021e-05
2.8e-06 4.156340817e-05
2.9e-06 4.100064237e-05
3e-06 4.042386289e-05
3.1e-06 3.983358189e-05
3.2e-06 3.923032318e-05
3.3e-06 3.861462174e-05
3.4e-06 3.798702324e-05
3.5e-06 3.734808352e-05
3.6e-06 3.669836815e-05
3.7e-06 3.603845188e-05
3.8e-06 3.536891814e-05
3.9e-06 3.469035851e-05
4e-06 3.400337224e-05
4.1e-06 3.330856562e-05
4.2e-06 3.260655153e-05
4.3e-06 3.189794885e-05
4.4e-06 3.118338194e-05
4.5e-06 3.046348002e-05
4.6e-06 2.97388767e-05
4.7e-06 2.901020934e-05
4.8e-06 2.827811853e-05
4.9e-06 2.75432475e-05
5e-06 2.680624156e-05
5.1e-06 2.606774753e-05
5.2e-06 2.532841316e-05
5.3e-06 2.458888655e-05
5.4e-06 2.384981558e-05
5.5e-06 2.311184737e-05
5.6e-06 2.237562766e-05
5.7e-06 2.164180027e-05
5.8e-06 2.09110065e-05
5.9e-06 2.018388462e-05
6e-06 1.946106926e-05
6.1e-06 1.874319086e-05
6.2e-06 1.803087512e-05
6.3e-06 1.732474247e-05
6.4e-06 1.662540747e-05
6.5e-06 1.593347834e-05
6.6e-06 1.524955638e-05
6.7e-06 1.457423543e-05
6.8e-06 1.390810141e-05
6.9e-06 1.325173174e-05
7e-06 1.260569488e-05
7.1e-06 1.197054982e-05
7.2e-06 1.134684557e-05
7.3e-06 1.07351207e-05
7.4e-06 1.01359029e-05
7.5e-06 9.549708458e-06
7.6e-06 8.977041843e-06
7.7e-06 8.418395276e-06
7.8e-06 7.874248284e-06
7.9e-06 7.34506729e-06
8e-06 6.83130521e-06
8.1e-06 6.333401057e-06
8.2e-06 5.851779566e-06
8.3e-06 5.386850819e-06
8.4e-06 4.939009902e-06
8.5e-06 4.508636556e-06
8.6e-06 4.096094853e-06
8.7e-06 3.701732885e-06
8.8e-06 3.325882465e-06
8.9e-06 2.968858841e-06
9e-06 2.630960432e-06
9.1e-06 2.312468569e-06
9.2e-06 2.013647261e-06
9.3e-06 1.734742968e-06
9.4e-06 1.475984397e-06
9.5e-06 1.237582308e-06
9.6e-06 1.019729339e-06
9.7e-06 8.225998476e-07
9.8e-06 6.463497665e-07
9.9e-06 4.91116477e-07
1e-05 3.570186989e-07
1.01e-05 2.441563964e-07
1.02e-05 1.526107011e-07
1.03e-05 8.244385132e-08
1.04e-05 3.369914863e-08
1.05e-05 6.400930613e-09
1.06e-05 5.545608071e-10
1.07e-05 1.614643528e-08
1.08e-05 5.314400597e-08
1.09e-05 1.114958207e-07
1.1e-05 1.911315802e-07
1.11e-05 2.919622112e-07
1.12e-05 4.138799564e-07
1.13e-05 5.56758481e-07
1.14e-05 7.204529958e-07
1.15e-05 9.048003955e-07
1.16e-05 1.109619414e-06
1.17e-05 1.334710797e-06
1.18e-05 1.579857486e-06
1.19e-05 1.844824823e-06
1.2e-05 2.129360767e-06
1.21e-05 2.43319613e-06
1.22e-05 2.756044822e-06
1.23e-05 3.097604115e-06
1.24e-05 3.45755492e-06
1.25e-05 3.835562082e-06
1.26e-05 4.231274682e-06
1.27e-05 4.644326357e-06
1.28e-05 5.074335636e-06
1.29e-05 5.520906284e-06
1.3e-05 5.983627661e-06
1.31e-05 6.462075094e-06
1.32e-05 6.955810262e-06
1.33e-05 7.464381589e-06
1.34e-05 7.987324652e-06
1.35e-05 8.524162604e-06
1.36e-05 9.074406593e-06
1.37e-05 9.637556212e-06
1.38e-05 1.021309994e-05
1.39e-05 1.08005156e-05
1.4e-05 1.139927085e-05
1.41e-05 1.200882361e-05
1.42e-05 1.262862261e-05
1.43e-05 1.325810782e-05
1.44e-05 1.389671101e-05
1.45e-05 1.45438562e-05
1.46e-05 1.519896023e-05
1.47e-05 1.586143323e-05
1.48e-05 1.653067916e-05
1.49e-05 1.720609639e-05
1.5e-05 1.788707813e-05
1.51e-05 1.857301309e-05
1.52e-05 1.926328594e-05
1.53e-05 1.995727787e-05
1.54e-05 2.065436717e-05
1.55e-05 2.135392975e-05
1.56e-05 2.205533971e-05
1.57e-05 2.275796989e-05
1.58e-05 2.346119242e-05
1.59e-05 2.416437929e-05
1.6e-05 2.486690287e-05
1.61e-05 2.556813653e-05
1.62e-05 2.626745511e-05
1.63e-05 2.696423554e-05
1.64e-05 2.765785735e-05
1.65e-05 2.834770326e-05
1.66e-05 2.903315965e-05
1.67e-05 2.971361717e-05
1.68e-05 3.038847127e-05
1.69e-05 3.105712266e-05
1.7e-05 3.171897794e-05
1.71e-05 3.237345004e-05
1.72e-05 3.301995878e-05
1.73e-05 3.365793136e-05
1.74e-05 3.428680285e-05
1.75e-05 3.490601673e-05
1.76e-05 3.551502532e-05
1.77e-05 3.61132903e-05
1.78e-05 3.670028316e-05
1.79e-05 3.727548568e-05
1.8e-05 3.783839034e-05
1.81e-05 3.838850083e-05
1.82e-05 3.892533242e-05
1.83e-05 3.94484124e-05
1.84e-05 3.995728051e-05
1.85e-05 4.045148932e-05
1.86e-05 4.093060462e-05
1.87e-05 4.139420581e-05
1.88e-05 4.184188624e-05
1.89e-05 4.227325357e-05
1.9e-05 4.268793012e-05
1.91e-05 4.308555318e-05
1.92e-05 4.346577535e-05
1.93e-05 4.382826479e-05
1.94e-05 4.417270553e-05
1.95e-05 4.449879776e-05
1.96e-05 4.480625806e-05
1.97e-05 4.509481962e-05
1.98e-05 4.536423253e-05
1.99e-05 4.561426393e-05
2e-05 4.584469823e-05
2.01e-05 4.605533729e-05
2.02e-05 4.624600058e-05
2.03e-05 4.641652535e-05
2.04e-05 4.656676672e-05
2.05e-05 4.669659784e-05
2.06e-05 4.680590997e-05
2.07e-05 4.689461255e-05
2.08e-05 4.696263333e-05
2.09e-05 4.700991834e-05
2.1e-05 4.703643199e-05
2.11e-05 4.704215706e-05
2.12e-05 4.702709471e-05
2.13e-05 4.699126449e-05
2.14e-05 4.693470427e-05
2.15e-05 4.685747023e-05
2.16e-05 4.675963678e-05
2.17e-05 4.66412965e-05
2.18e-05 4.650256002e-05
2.19e-05 4.634355595e-05
2.2e-05 4.616443072e-05
2.21e-05 4.596534846e-05
2.22e-05 4.574649085e-05
2.23e-05 4.550805691e-05
2.24e-05 4.525026287e-05
2.25e-05 4.497334192e-05
2.26e-05 4.467754403e-05
2.27e-05 4.43631357e-05
2.28e-05 4.403039969e-05
2.29e-05 4.367963483e-05
2.3e-05 4.331115568e-05
2.31e-05 4.292529227e-05
2.32e-05 4.252238979e-05
2.33e-05 4.210280829e-05
2.34e-05 4.166692234e-05
2.35e-05 4.12151207e-05
2.36e-05 4.074780595e-05
2.37e-05 4.026539416e-05
2.38e-05 3.976831446e-05
2.39e-05 3.925700872e-05
2.4e-05 3.873193109e-05
2.41e-05 3.819354763e-05
2.42e-05 3.764233588e-05
2.43e-05 3.707878443e-05
2.44e-05 3.650339247e-05
2.45e-05 3.591666938e-05
2.46e-05 3.531913422e-05
2.47e-05 3.47113153e-05
2.48e-05 3.409374971e-05
2.49e-05 3.346698284e-05
2.5e-05 3.283156785e-05
2.51e-05 3.218806525e-05
2.52e-05 3.153704232e-05
2.53e-05 3.087907268e-05
2.54e-05 3.021473573e-05
2.55e-05 2.954461614e-05
2.56e-05 2.886930336e-05
2.57e-05 2.818939104e-05
2.58e-05 2.750547659e-05
2.59e-05 2.681816054e-05
2.6e-05 2.612804611e-05
2.61e-05 2.543573861e-05
2.62e-05 2.474184491e-05
2.63e-05 2.404697295e-05
2.64e-05 2.335173115e-05
2.65e-05 2.265672787e-05
2.66e-05 2.196257094e-05
2.67e-05 2.126986704e-05
2.68e-05 2.057922121e-05
2.69e-05 1.98912363e-05
2.7e-05 1.920651247e-05
2.71e-05 1.85256466e-05
2.72e-05 1.784923183e-05
2.73e-05 1.7177857e-05
2.74e-05 1.651210613e-05
2.75e-05 1.585255793e-05
2.76e-05 1.519978528e-05
2.77e-05 1.455435473e-05
2.78e-05 1.391682598e-05
2.79e-05 1.328775143e-05
2.8e-05 1.266767566e-05
2.81e-05 1.205713499e-05
2.82e-05 1.145665697e-05
2.83e-05 1.086675994e-05
2.84e-05 1.028795258e-05
2.85e-05 9.720733474e-06
2.86e-05 9.165590648e-06
2.87e-05 8.623001168e-06
2.88e-05 8.093430716e-06
2.89e-05 7.577333188e-06
2.9e-05 7.075150299e-06
2.91e-05 6.5873112e-06
2.92e-05 6.114232107e-06
2.93e-05 5.65631594e-06
2.94e-05 5.213951974e-06
2.95e-05 4.787515507e-06
2.96e-05 4.377367533e-06
2.97e-05 3.983854431e-06
2.98e-05 3.607307673e-06
2.99e-05 3.248043533e-06
3e-05 2.906362823e-06
3.01e-05 2.582550631e-06
3.02e-05 2.276876083e-06
3.03e-05 1.989592113e-06
3.04e-05 1.720935248e-06
3.05e-05 1.47112541e-06
3.06e-05 1.240365734e-06
3.07e-05 1.028842392e-06
3.08e-05 8.367244481e-07
3.09e-05 6.6416371e-07
3.1e-05 5.112946118e-07
3.11e-05 3.782341028e-07
3.12e-05 2.650815555e-07
3.13e-05 1.719186882e-07
3.14e-05 9.880950353e-08
3.15e-05 4.580024245e-08
3.16e-05 1.291935429e-08
3.17e-05 1.774823231e-10
3.18e-05 7.567465062e-09
3.19e-05 3.506435343e-08
3.2e-05 8.26254435e-08
3.21e-05 1.501903251e-07
3.22e-05 2.376809456e-07
3.23e-05 3.450016902e-07
3.24e-05 4.720394764e-07
3.25e-05 6.186638649e-07
3.26e-05 7.847271851e-07
3.27e-05 9.700646765e-07
3.28e-05 1.174494644e-06
3.29e-05 1.39781863e-06
3.3e-05 1.639821598e-06
3.31e-05 1.900272135e-06
3.32e-05 2.178922662e-06
3.33e-05 2.47550967e-06
3.34e-05 2.789753954e-06
3.35e-05 3.121360875e-06
3.36e-05 3.470020627e-06
3.37e-05 3.835408521e-06
3.38e-05 4.217185283e-06
3.39e-05 4.614997357e-06
3.4e-05 5.028477234e-06
3.41e-05 5.457243778e-06
3.42e-05 5.900902575e-06
3.43e-05 6.359046289e-06
3.44e-05 6.83125503e-06
3.45e-05 7.317096734e-06
3.46e-05 7.816127547e-06
3.47e-05 8.327892232e-06
3.48e-05 8.851924572e-06
3.49e-05 9.387747792e-06
3.5e-05 9.934874987e-06
3.51e-05 1.049280956e-05
3.52e-05 1.106104565e-05
3.53e-05 1.163906862e-05
3.54e-05 1.222635549e-05
3.55e-05 1.28223754e-05
3.56e-05 1.34265901e-05
3.57e-05 1.403845443e-05
3.58e-05 1.46574168e-05
3.59e-05 1.528291968e-05
3.6e-05 1.59144001e-05
3.61e-05 1.655129014e-05
3.62e-05 1.719301747e-05
3.63e-05 1.783900579e-05
3.64e-05 1.848867544e-05
3.65e-05 1.914144382e-05
3.66e-05 1.979672595e-05
3.67e-05 2.045393501e-05
3.68e-05 2.11124828e-05
3.69e-05 2.177178032e-05
3.7e-05 2.243123825e-05
3.71e-05 2.309026751e-05
3.72e-05 2.374827974e-05
3.73e-05 2.440468785e-05
3.74e-05 2.50589065e-05
3.75e-05 2.571035267e-05
3.76e-05 2.635844614e-05
3.77e-05 2.700261e-05
3.78e-05 2.764227117e-05
3.79e-05 2.827686091e-05
3.8e-05 2.890581528e-05
3.81e-05 2.952857571e-05
3.82e-05 3.014458939e-05
3.83e-05 3.075330987e-05
3.84e-05 3.135419744e-05
3.85e-05 3.194671965e-05
3.86e-05 3.253035179e-05
3.87e-05 3.31045773e-05
3.88e-05 3.366888827e-05
3.89e-05 3.422278585e-05
3.9e-05 3.476578072e-05
3.91e-05 3.529739347e-05
3.92e-05 3.581715507e-05
3.93e-05 3.632460723e-05
3.94e-05 3.681930284e-05
3.95e-05 3.730080633e-05
3.96e-05 3.776869406e-05
3.97e-05 3.822255467e-05
3.98e-05 3.866198948e-05
3.99e-05 3.908661279e-05
4e-05 3.949605222e-05
4.01e-05 3.988994905e-05
4.02e-05 4.026795852e-05
4.03e-05 4.062975013e-05
4.04e-05 4.097500791e-05
4.05e-05 4.130343069e-05
4.06e-05 4.161473239e-05
4.07e-05 4.190864223e-05
4.08e-05 4.218490495e-05
4.09e-05 4.244328109e-05
4.1e-05 4.268354711e-05
4.11e-05 4.290549564e-05
4.12e-05 4.310893561e-05
4.13e-05 4.329369245e-05
4.14e-05 4.34596082e-05
4.15e-05 4.360654166e-05
4.16e-05 4.373436849e-05
4.17e-05 4.384298133e-05
4.18e-05 4.393228987e-05
4.19e-05 4.400222092e-05
4.2e-05 4.405271845e-05
4.21e-05 4.408374367e-05
4.22e-05 4.409527502e-05
4.23e-05 4.408730819e-05
4.24e-05 4.405985611e-05
4.25e-05 4.401294891e-05
4.26e-05 4.394663395e-05
4.27e-05 4.386097567e-05
4.28e-05 4.375605561e-05
4.29e-05 4.363197226e-05
4.3e-05 4.348884102e-05
4.31e-05 4.332679405e-05
4.32e-05 4.314598015e-05
4.33e-05 4.294656463e-05
4.34e-05 4.272872914e-05
4.35e-05 4.249267151e-05
4.36e-05 4.223860557e-05
4.37e-05 4.196676092e-05
4.38e-05 4.167738277e-05
4.39e-05 4.137073166e-05
4.4e-05 4.104708325e-05
4.41e-05 4.070672806e-05
4.42e-05 4.034997123e-05
4.43e-05 3.997713219e-05
4.44e-05 3.95885444e-05
4.45e-05 3.918455505e-05
4.46e-05 3.876552474e-05
4.47e-05 3.833182715e-05
4.48e-05 3.788384869e-05
4.49e-05 3.742198819e-05
4.5e-05 3.694665648e-05
4.51e-05 3.645827609e-05
4.52e-05 3.59572808e-05
4.53e-05 3.54441153e-05
4.54e-05 3.491923478e-05
4.55e-05 3.438310449e-05
4.56e-05 3.383619937e-05
4.57e-05 3.327900359e-05
4.58e-05 3.271201013e-05
4.59e-05 3.213572033e-05
4.6e-05 3.155064347e-05
4.61e-05 3.095729626e-05
4.62e-05 3.035620243e-05
4.63e-05 2.974789226e-05
4.64e-05 2.913290207e-05
4.65e-05 2.851177377e-05
4.66e-05 2.788505437e-05
4.67e-05 2.725329551e-05
4.68e-05 2.661705293e-05
4.69e-05 2.597688602e-05
4.7e-05 2.53333573e-05
4.71e-05 2.468703193e-05
4.72e-05 2.40384772e-05
4.73e-05 2.338826202e-05
4.74e-05 2.273695645e-05
4.75e-05 2.208513116e-05
4.76e-05 2.143335694e-05
4.77e-05 2.078220418e-05
4.78e-05 2.013224241e-05
4.79e-05 1.948403975e-05
4.8e-05 1.883816241e-05
4.81e-05 1.819517424e-05
4.82e-05 1.755563617e-05
4.83e-05 1.692010575e-05
4.84e-05 1.628913666e-05
4.85e-05 1.566327823e-05
4.86e-05 1.504307492e-05
4.87e-05 1.442906588e-05
4.88e-05 1.382178444e-05
4.89e-05 1.322175771e-05
4.9e-05 1.262950602e-05
4.91e-05 1.204554256e-05
4.92e-05 1.147037285e-05
4.93e-05 1.090449437e-05
4.94e-05 1.034839605e-05
4.95e-05 9.802557922e-06
4.96e-05 9.267450635e-06
4.97e-05 8.743535081e-06
4.98e-05 8.231261984e-06
4.99e-05 7.731071505e-06
5e-05 7.243392863e-06


==> tikz/data/EC_osc_sol_noncond_core_trap.txt <==
0 5e-05
1e-07 4.998893462e-05
2e-07 4.995574924e-05
3e-07 4.990047513e-05
4e-07 4.982316313e-05
5e-07 4.972388353e-05
6e-07 4.96027261e-05
7e-07 4.94597999e-05
8e-07 4.929523329e-05
9e-07 4.910917371e-05
1e-06 4.890178762e-05
1.1e-06 4.867326032e-05
1.2e-06 4.84237958e-05
1.3e-06 4.815361651e-05
1.4e-06 4.786296321e-05
1.5e-06 4.755209476e-05
1.6e-06 4.722128784e-05
1.7e-06 4.687083672e-05
1.8e-06 4.650105304e-05
1.9e-06 4.611226545e-05
2e-06 4.570481941e-05
2.1e-06 4.527907679e-05
2.2e-06 4.483541562e-05
2.3e-06 4.437422972e-05
2.4e-06 4.389592834e-05
2.5e-06 4.340093582e-05
2.6e-06 4.28896912e-05
2.7e-06 4.236264782e-05
2.8e-06 4.182027295e-05
2.9e-06 4.126304732e-05
3e-06 4.069146474e-05
3.1e-06 4.010603165e-05
3.2e-06 3.950726665e-05
3.3e-06 3.889570007e-05
3.4e-06 3.827187346e-05
3.5e-06 3.763633916e-05
3.6e-06 3.698965975e-05
3.7e-06 3.633240762e-05
3.8e-06 3.566516438e-05
3.9e-06 3.498852043e-05
4e-06 3.430307437e-05
4.1e-06 3.36094325e-05
4.2e-06 3.290820827e-05
4.3e-06 3.220002176e-05
4.4e-06 3.148549909e-05
4.5e-06 3.076527191e-05
4.6e-06 3.00399768e-05
4.7e-06 2.931025474e-05
4.8e-06 2.857675051e-05
4.9e-06 2.784011216e-05
5e-06 2.710099038e-05
5.1e-06 2.636003799e-05
5.2e-06 2.561790931e-05
5.3e-06 2.48752596e-05
5.4e-06 2.413274448e-05
5.5e-06 2.339101935e-05
5.6e-06 2.265073881e-05
5.7e-06 2.19125561e-05
5.8e-06 2.117712247e-05
5.9e-06 2.044508666e-05
6e-06 1.97170943e-05
6.1e-06 1.899378734e-05
6.2e-06 1.82758035e-05
6.3e-06 1.756377568e-05
6.4e-06 1.685833141e-05
6.5e-06 1.616009231e-05
6.6e-06 1.546967354e-05
6.7e-06 1.478768322e-05
6.8e-06 1.411472196e-05
6.9e-06 1.345138226e-05
7e-06 1.279824802e-05
7.1e-06 1.215589405e-05
7.2e-06 1.15248855e-05
7.3e-06 1.090577744e-05
7.4e-06 1.029911429e-05
7.5e-06 9.705429396e-06
7.6e-06 9.125244549e-06
7.7e-06 8.55906951e-06
7.8e-06 8.007401574e-06
7.9e-06 7.470725126e-06
8e-06 6.949511221e-06
8.1e-06 6.444217162e-06
8.2e-06 5.955286104e-06
8.3e-06 5.48314666e-06
8.4e-06 5.028212527e-06
8.5e-06 4.590882121e-06
8.6e-06 4.171538226e-06
8.7e-06 3.77054766e-06
8.8e-06 3.388260953e-06
8.9e-06 3.025012038e-06
9e-06 2.681117959e-06
9.1e-06 2.356878594e-06
9.2e-06 2.052576391e-06
9.3e-06 1.768476121e-06
9.4e-06 1.50482465e-06
9.5e-06 1.261850718e-06
9.6e-06 1.039764743e-06
9.7e-06 8.387586368e-07
9.8e-06 6.590056396e-07
9.9e-06 5.006601673e-07
1e-05 3.638576794e-07
1.01e-05 2.487145615e-07
1.02e-05 1.553280261e-07
1.03e-05 8.377602877e-08
1.04e-05 3.411720262e-08
1.05e-05 6.390809445e-09
1.06e-05 6.167078953e-10
1.07e-05 1.679533901e-08
1.08e-05 5.490772881e-08
1.09e-05 1.149155081e-07
1.1e-05 1.967609493e-07
1.11e-05 3.003670208e-07
1.12e-05 4.256374576e-07
1.13e-05 5.7245685e-07
1.14e-05 7.406907481e-07
1.15e-05 9.301857839e-07
1.16e-05 1.14076981e-06
1.17e-05 1.372252054e-06
1.18e-05 1.624423292e-06
1.19e-05 1.897056033e-06
1.2e-05 2.189904727e-06
1.21e-05 2.502705983e-06
1.22e-05 2.835178802e-06
1.23e-05 3.187024835e-06
1.24e-05 3.557928642e-06
1.25e-05 3.947557978e-06
1.26e-05 4.355564088e-06
1.27e-05 4.781582021e-06
1.28e-05 5.22523095e-06
1.29e-05 5.686114512e-06
1.3e-05 6.163821168e-06
1.31e-05 6.657924558e-06
1.32e-05 7.167983892e-06
1.33e-05 7.693544332e-06
1.34e-05 8.234137402e-06
1.35e-05 8.789281404e-06
1.36e-05 9.358481844e-06
1.37e-05 9.941231872e-06
1.38e-05 1.053701273e-05
1.39e-05 1.114529423e-05
1.4e-05 1.176553518e-05
1.41e-05 1.239718392e-05
1.42e-05 1.303967878e-05
1.43e-05 1.369244858e-05
1.44e-05 1.435491313e-05
1.45e-05 1.502648376e-05
1.46e-05 1.570656386e-05
1.47e-05 1.639454936e-05
1.48e-05 1.708982928e-05
1.49e-05 1.779178631e-05
1.5e-05 1.849979732e-05
1.51e-05 1.92132339e-05
1.52e-05 1.993146297e-05
1.53e-05 2.065384727e-05
1.54e-05 2.1379746e-05
1.55e-05 2.210851533e-05
1.56e-05 2.283950897e-05
1.57e-05 2.35720788e-05
1.58e-05 2.430557537e-05
1.59e-05 2.503934852e-05
1.6e-05 2.577274794e-05
1.61e-05 2.650512376e-05
1.62e-05 2.72358271e-05
1.63e-05 2.796421066e-05
1.64e-05 2.868962929e-05
1.65e-05 2.941144055e-05
1.66e-05 3.01290053e-05
1.67e-05 3.084168823e-05
1.68e-05 3.154885847e-05
1.69e-05 3.22498901e-05
1.7e-05 3.294416271e-05
1.71e-05 3.3631062e-05
1.72e-05 3.430998023e-05
1.73e-05 3.498031685e-05
1.74e-05 3.564147896e-05
1.75e-05 3.629288187e-05
1.76e-05 3.693394963e-05
1.77e-05 3.756411546e-05
1.78e-05 3.818282236e-05
1.79e-05 3.878952351e-05
1.8e-05 3.938368279e-05
1.81e-05 3.996477528e-05
1.82e-05 4.053228764e-05
1.83e-05 4.108571866e-05
1.84e-05 4.162457963e-05
1.85e-05 4.214839481e-05
1.86e-05 4.265670181e-05
1.87e-05 4.314905204e-05
1.88e-05 4.362501108e-05
1.89e-05 4.408415906e-05
1.9e-05 4.452609106e-05
1.91e-05 4.49504174e-05
1.92e-05 4.535676407e-05
1.93e-05 4.574477297e-05
1.94e-05 4.611410229e-05
1.95e-05 4.646442678e-05
1.96e-05 4.679543803e-05
1.97e-05 4.710684478e-05
1.98e-05 4.73983731e-05
1.99e-05 4.766976672e-05
2e-05 4.792078718e-05
2.01e-05 4.815121408e-05
2.02e-05 4.836084525e-05
2.03e-05 4.854949693e-05
2.04e-05 4.871700395e-05
2.05e-05 4.886321985e-05
2.06e-05 4.898801701e-05
2.07e-05 4.909128676e-05
2.08e-05 4.91729395e-05
2.09e-05 4.923290472e-05
2.1e-05 4.927113111e-05
2.11e-05 4.928758659e-05
2.12e-05 4.928225832e-05
2.13e-05 4.925515272e-05
2.14e-05 4.920629546e-05
2.15e-05 4.913573143e-05
2.16e-05 4.904352471e-05
2.17e-05 4.892975849e-05
2.18e-05 4.879453502e-05
2.19e-05 4.863797549e-05
2.2e-05 4.846021993e-05
2.21e-05 4.826142709e-05
2.22e-05 4.804177429e-05
2.23e-05 4.780145726e-05
2.24e-05 4.754068997e-05
2.25e-05 4.725970443e-05
2.26e-05 4.695875048e-05
2.27e-05 4.663809558e-05
2.28e-05 4.629802456e-05
2.29e-05 4.593883937e-05
2.3e-05 4.55608588e-05
2.31e-05 4.516441821e-05
2.32e-05 4.474986923e-05
2.33e-05 4.431757944e-05
2.34e-05 4.386793202e-05
2.35e-05 4.340132547e-05
2.36e-05 4.29181732e-05
2.37e-05 4.241890316e-05
2.38e-05 4.190395752e-05
2.39e-05 4.13737922e-05
2.4e-05 4.082887652e-05
2.41e-05 4.026969276e-05
2.42e-05 3.969673573e-05
2.43e-05 3.911051234e-05
2.44e-05 3.851154115e-05
2.45e-05 3.790035189e-05
2.46e-05 3.727748503e-05
2.47e-05 3.664349125e-05
2.48e-05 3.5998931e-05
2.49e-05 3.534437396e-05
2.5e-05 3.468039856e-05
2.51e-05 3.400759147e-05
2.52e-05 3.332654708e-05
2.53e-05 3.263786693e-05
2.54e-05 3.194215926e-05
2.55e-05 3.124003839e-05
2.56e-05 3.053212422e-05
2.57e-05 2.981904166e-05
2.58e-05 2.910142012e-05
2.59e-05 2.837989288e-05
2.6e-05 2.76550966e-05
2.61e-05 2.69276707e-05
2.62e-05 2.619825685e-05
2.63e-05 2.546749834e-05
2.64e-05 2.473603958e-05
2.65e-05 2.400452547e-05
2.66e-05 2.327360085e-05
2.67e-05 2.254390995e-05
2.68e-05 2.18160958e-05
2.69e-05 2.109079965e-05
2.7e-05 2.036866045e-05
2.71e-05 1.965031423e-05
2.72e-05 1.893639357e-05
2.73e-05 1.822752703e-05
2.74e-05 1.752433861e-05
2.75e-05 1.682744717e-05
2.76e-05 1.613746593e-05
2.77e-05 1.545500187e-05
2.78e-05 1.478065525e-05
2.79e-05 1.411501903e-05
2.8e-05 1.34586784e-05
2.81e-05 1.281221022e-05
2.82e-05 1.217618252e-05
2.83e-05 1.155115403e-05
2.84e-05 1.093767365e-05
2.85e-05 1.033627998e-05
2.86e-05 9.747500838e-06
2.87e-05 9.171852825e-06
2.88e-05 8.609840834e-06
2.89e-05 8.061957621e-06
2.9e-05 7.528683372e-06
2.91e-05 7.010485277e-06
2.92e-05 6.507817122e-06
2.93e-05 6.021118888e-06
2.94e-05 5.550816364e-06
2.95e-05 5.097320776e-06
2.96e-05 4.661028421e-06
2.97e-05 4.242320323e-06
2.98e-05 3.841561896e-06
2.99e-05 3.459102625e-06
3e-05 3.09527576e-06
3.01e-05 2.750398022e-06
3.02e-05 2.424769328e-06
3.03e-05 2.118672526e-06
3.04e-05 1.83237315e-06
3.05e-05 1.566119187e-06
3.06e-05 1.320140861e-06
3.07e-05 1.094650431e-06
3.08e-05 8.898420085e-07
3.09e-05 7.058913873e-07
3.1e-05 5.429558912e-07
3.11e-05 4.011742382e-07
3.12e-05 2.806664209e-07
3.13e-05 1.815336032e-07
3.14e-05 1.038580342e-07
3.15e-05 4.770297823e-08
3.16e-05 1.311266242e-08
3.17e-05 1.122403594e-10
3.18e-05 8.707773112e-09
3.19e-05 3.888622692e-08
3.2e-05 9.061548785e-08
3.21e-05 1.638443933e-07
3.22e-05 2.585027803e-07
3.23e-05 3.745015507e-07
3.24e-05 5.11732753e-07
3.25e-05 6.70069681e-07
3.26e-05 8.493669884e-07
3.27e-05 1.049460821e-06
3.28e-05 1.270168964e-06
3.29e-05 1.511291008e-06
3.3e-05 1.772608524e-06
3.31e-05 2.053885266e-06
3.32e-05 2.35486738e-06
3.33e-05 2.675283629e-06
3.34e-05 3.014845639e-06
3.35e-05 3.373248156e-06
3.36e-05 3.750169317e-06
3.37e-05 4.14527094e-06
3.38e-05 4.558198822e-06
3.39e-05 4.988583059e-06
3.4e-05 5.436038373e-06
3.41e-05 5.900164455e-06
3.42e-05 6.380546322e-06
3.43e-05 6.876754689e-06
3.44e-05 7.388346344e-06
3.45e-05 7.914864551e-06
3.46e-05 8.455839448e-06
3.47e-05 9.01078847e-06
3.48e-05 9.579216776e-06
3.49e-05 1.016061769e-05
3.5e-05 1.075447314e-05
3.51e-05 1.136025414e-05
3.52e-05 1.197742124e-05
3.53e-05 1.260542501e-05
3.54e-05 1.324370654e-05
3.55e-05 1.389169791e-05
3.56e-05 1.454882272e-05
3.57e-05 1.521449657e-05
3.58e-05 1.588812762e-05
3.59e-05 1.656911709e-05
3.6e-05 1.725685977e-05
3.61e-05 1.795074461e-05
3.62e-05 1.86501552e-05
3.63e-05 1.935447036e-05
3.64e-05 2.006306469e-05
3.65e-05 2.077530908e-05
3.66e-05 2.149057132e-05
3.67e-05 2.220821661e-05
3.68e-05 2.292760819e-05
3.69e-05 2.364810782e-05
3.7e-05 2.436907639e-05
3.71e-05 2.508987452e-05
3.72e-05 2.580986303e-05
3.73e-05 2.65284036e-05
3.74e-05 2.724485929e-05
3.75e-05 2.79585951e-05
3.76e-05 2.866897853e-05
3.77e-05 2.937538018e-05
3.78e-05 3.007717424e-05
3.79e-05 3.07737391e-05
3.8e-05 3.146445786e-05
3.81e-05 3.214871892e-05
3.82e-05 3.282591645e-05
3.83e-05 3.3495451e-05
3.84e-05 3.415672998e-05
3.85e-05 3.480916819e-05
3.86e-05 3.545218837e-05
3.87e-05 3.608522164e-05
3.88e-05 3.67077081e-05
3.89e-05 3.731909721e-05
3.9e-05 3.791884838e-05
3.91e-05 3.850643138e-05
3.92e-05 3.908132683e-05
3.93e-05 3.964302665e-05
3.94e-05 4.019103451e-05
3.95e-05 4.072486629e-05
3.96e-05 4.124405046e-05
3.97e-05 4.174812852e-05
3.98e-05 4.223665543e-05
3.99e-05 4.270919996e-05
4e-05 4.316534506e-05
4.01e-05 4.360468829e-05
4.02e-05 4.40268421e-05
4.03e-05 4.443143424e-05
4.04e-05 4.481810801e-05
4.05e-05 4.518652264e-05
4.06e-05 4.553635356e-05
4.07e-05 4.586729267e-05
4.08e-05 4.617904865e-05
4.09e-05 4.647134717e-05
4.1e-05 4.674393117e-05
4.11e-05 4.699656105e-05
4.12e-05 4.72290149e-05
4.13e-05 4.744108869e-05
4.14e-05 4.763259644e-05
4.15e-05 4.78033704e-05
4.16e-05 4.795326117e-05
4.17e-05 4.808213784e-05
4.18e-05 4.818988812e-05
4.19e-05 4.82764184e-05
4.2e-05 4.834165386e-05
4.21e-05 4.838553852e-05
4.22e-05 4.840803531e-05
4.23e-05 4.840912605e-05
4.24e-05 4.838881151e-05
4.25e-05 4.834711139e-05
4.26e-05 4.828406428e-05
4.27e-05 4.819972767e-05
4.28e-05 4.809417784e-05
4.29e-05 4.796750983e-05
4.3e-05 4.781983734e-05
4.31e-05 4.765129263e-05
4.32e-05 4.746202639e-05
4.33e-05 4.72522076e-05
4.34e-05 4.702202342e-05
4.35e-05 4.677167895e-05
4.36e-05 4.650139711e-05
4.37e-05 4.621141841e-05
4.38e-05 4.590200073e-05
4.39e-05 4.557341912e-05
4.4e-05 4.522596552e-05
4.41e-05 4.485994849e-05
4.42e-05 4.4475693e-05
4.43e-05 4.407354007e-05
4.44e-05 4.365384649e-05
4.45e-05 4.321698452e-05
4.46e-05 4.276334152e-05
4.47e-05 4.229331964e-05
4.48e-05 4.180733547e-05
4.49e-05 4.130581961e-05
4.5e-05 4.078921636e-05
4.51e-05 4.025798327e-05
4.52e-05 3.971259075e-05
4.53e-05 3.915352167e-05
4.54e-05 3.858127093e-05
4.55e-05 3.799634497e-05
4.56e-05 3.739926139e-05
4.57e-05 3.679054844e-05
4.58e-05 3.617074459e-05
4.59e-05 3.5540398e-05
4.6e-05 3.490006609e-05
4.61e-05 3.425031502e-05
4.62e-05 3.359171918e-05
4.63e-05 3.292486069e-05
4.64e-05 3.22503289e-05
4.65e-05 3.156871983e-05
4.66e-05 3.088063567e-05
4.67e-05 3.018668425e-05
4.68e-05 2.948747848e-05
4.69e-05 2.878363582e-05
4.7e-05 2.807577774e-05
4.71e-05 2.736452915e-05
4.72e-05 2.665051788e-05
4.73e-05 2.593437408e-05
4.74e-05 2.52167297e-05
4.75e-05 2.44982179e-05
4.76e-05 2.377947252e-05
4.77e-05 2.306112752e-05
4.78e-05 2.234381637e-05
4.79e-05 2.162817155e-05
4.8e-05 2.091482396e-05
4.81e-05 2.020440238e-05
4.82e-05 1.949753287e-05
4.83e-05 1.879483828e-05
4.84e-05 1.809693767e-05
4.85e-05 1.740444574e-05
4.86e-05 1.671797232e-05
4.87e-05 1.603812184e-05
4.88e-05 1.536549275e-05
4.89e-05 1.470067704e-05
4.9e-05 1.404425968e-05
4.91e-05 1.339681813e-05
4.92e-05 1.275892183e-05
4.93e-05 1.213113166e-05
4.94e-05 1.151399952e-05
4.95e-05 1.090806775e-05
4.96e-05 1.031386874e-05
4.97e-05 9.73192439e-06
4.98e-05 9.162745704e-06
4.99e-05 8.606832305e-06
5e-05 8.06467201e-06


==> tikz/data/EC_osc_str_cond_core_euler.txt <==
0 5e-05
1e-07 4.98829095e-05
2e-07 4.966137489e-05
3e-07 4.933919308e-05
4e-07 4.891913412e-05
5e-07 4.840378737e-05
6e-07 4.779582084e-05
7e-07 4.709808946e-05
8e-07 4.631368579e-05
9e-07 4.544596396e-05
1e-06 4.449854896e-05
1.1e-06 4.347533698e-05
1.2e-06 4.238048965e-05
1.3e-06 4.121842409e-05
1.4e-06 3.999379967e-05
1.5e-06 3.871150242e-05
1.6e-06 3.737662752e-05
1.7e-06 3.599446028e-05
1.8e-06 3.457045591e-05
1.9e-06 3.311021839e-05
2e-06 3.161947846e-05
2.1e-06 3.010407107e-05
2.2e-06 2.856991238e-05
2.3e-06 2.702297635e-05
2.4e-06 2.546927115e-05
2.5e-06 2.39148155e-05
2.6e-06 2.236561487e-05
2.7e-06 2.082763798e-05
2.8e-06 1.930679328e-05
2.9e-06 1.780890589e-05
3e-06 1.633969484e-05
3.1e-06 1.490475081e-05
3.2e-06 1.35095144e-05
3.3e-06 1.215925511e-05
3.4e-06 1.085905101e-05
3.5e-06 9.613769227e-06
3.6e-06 8.428047291e-06
3.7e-06 7.306275488e-06
3.8e-06 6.252580196e-06
3.9e-06 5.270808318e-06
4e-06 4.364512863e-06
4.1e-06 3.536939717e-06
4.2e-06 2.791015667e-06
4.3e-06 2.129337716e-06
4.4e-06 1.554163724e-06
4.5e-06 1.067404414e-06
4.6e-06 6.706167703e-07
4.7e-06 3.649988461e-07
4.8e-06 1.51386005e-07
4.9e-06 3.024860078e-08
5e-06 1.691104099e-09
5.1e-06 6.545267467e-08
5.2e-06 2.20909173e-07
5.3e-06 4.670766e-07
5.4e-06 8.026159462e-07
5.5e-06 1.225839429e-06
5.6e-06 1.73471809e-06
5.7e-06 2.326890712e-06
5.8e-06 2.999674035e-06
5.9e-06 3.750074198e-06
6e-06 4.574799391e-06
6.1e-06 5.470273639e-06
6.2e-06 6.432651674e-06
6.3e-06 7.457834824e-06
6.4e-06 8.541487868e-06
6.5e-06 9.679056768e-06
6.6e-06 1.086578723e-05
6.7e-06 1.209674398e-05
6.8e-06 1.336683074e-05
6.9e-06 1.467081075e-05
7e-06 1.600332781e-05
7.1e-06 1.735892773e-05
7.2e-06 1.873208009e-05
7.3e-06 2.01172003e-05
7.4e-06 2.150867172e-05
7.5e-06 2.290086796e-05
7.6e-06 2.428817506e-05
7.7e-06 2.566501362e-05
7.8e-06 2.70258607e-05
7.9e-06 2.836527149e-05
8e-06 2.967790051e-05
8.1e-06 3.095852252e-05
8.2e-06 3.220205271e-05
8.3e-06 3.340356646e-05
8.4e-06 3.455831829e-05
8.5e-06 3.566176013e-05
8.6e-06 3.670955868e-05
8.7e-06 3.769761197e-05
8.8e-06 3.86220649e-05
8.9e-06 3.947932379e-05
9e-06 4.026606985e-05
9.1e-06 4.097927152e-05
9.2e-06 4.161619568e-05
9.3e-06 4.217441758e-05
9.4e-06 4.265182965e-05
9.5e-06 4.304664888e-05
9.6e-06 4.335742305e-05
9.7e-06 4.358303552e-05
9.8e-06 4.372270874e-05
9.9e-06 4.377600642e-05
1e-05 4.374283433e-05
1.01e-05 4.362343974e-05
1.02e-05 4.341840952e-05
1.03e-05 4.312866693e-05
1.04e-05 4.275546708e-05
1.05e-05 4.230039104e-05
1.06e-05 4.176533879e-05
1.07e-05 4.11525208e-05
1.08e-05 4.046444852e-05
1.09e-05 3.970392366e-05
1.1e-05 3.887402635e-05
1.11e-05 3.79781022e-05
1.12e-05 3.701974848e-05
1.13e-05 3.600279916e-05
1.14e-05 3.493130921e-05
1.15e-05 3.380953797e-05
1.16e-05 3.264193181e-05
1.17e-05 3.143310613e-05
1.18e-05 3.018782663e-05
1.19e-05 2.891099013e-05
1.2e-05 2.760760494e-05
1.21e-05 2.628277074e-05
1.22e-05 2.494165827e-05
1.23e-05 2.358948871e-05
1.24e-05 2.223151296e-05
1.25e-05 2.087299085e-05
1.26e-05 1.951917036e-05
1.27e-05 1.817526696e-05
1.28e-05 1.684644311e-05
1.29e-05 1.553778803e-05
1.3e-05 1.425429788e-05
1.31e-05 1.300085621e-05
1.32e-05 1.178221509e-05
1.33e-05 1.060297663e-05
1.34e-05 9.46757533e-06
1.35e-05 8.380260939e-06
1.36e-05 7.345082254e-06
1.37e-05 6.365871663e-06
1.38e-05 5.446230615e-06
1.39e-05 4.589516035e-06
1.4e-05 3.798827738e-06
1.41e-05 3.076996896e-06
1.42e-05 2.426575589e-06
1.43e-05 1.849827492e-06
1.44e-05 1.348719719e-06
1.45e-05 9.24915862e-07
1.46e-05 5.797702459e-07
1.47e-05 3.143234173e-07
1.48e-05 1.292988841e-07
1.49e-05 2.510111481e-08
1.5e-05 1.814801084e-09
1.51e-05 5.920538401e-08
1.52e-05 1.967208382e-07
1.53e-05 4.134947035e-07
1.54e-05 7.083503488e-07
1.55e-05 1.079806448e-06
1.56e-05 1.526083642e-06
1.57e-05 2.045112361e-06
1.58e-05 2.63454177e-06
1.59e-05 3.291749794e-06
1.6e-05 4.013854196e-06
1.61e-05 4.797724645e-06
1.62e-05 5.63999573e-06
1.63e-05 6.537080867e-06
1.64e-05 7.485187047e-06
1.65e-05 8.480330348e-06
1.66e-05 9.518352166e-06
1.67e-05 1.059493609e-05
1.68e-05 1.170562535e-05
1.69e-05 1.284584078e-05
1.7e-05 1.401089921e-05
1.71e-05 1.519603221e-05
1.72e-05 1.639640515e-05
1.73e-05 1.760713641e-05
1.74e-05 1.882331681e-05
1.75e-05 2.004002902e-05
1.76e-05 2.125236698e-05
1.77e-05 2.245545525e-05
1.78e-05 2.364446811e-05
1.79e-05 2.48146485e-05
1.8e-05 2.596132659e-05
1.81e-05 2.707993798e-05
1.82e-05 2.816604138e-05
1.83e-05 2.921533584e-05
1.84e-05 3.022367733e-05
1.85e-05 3.118709464e-05
1.86e-05 3.21018046e-05
1.87e-05 3.296422651e-05
1.88e-05 3.377099569e-05
1.89e-05 3.451897619e-05
1.9e-05 3.520527253e-05
1.91e-05 3.58272405e-05
1.92e-05 3.638249689e-05
1.93e-05 3.68689282e-05
1.94e-05 3.728469824e-05
1.95e-05 3.762825464e-05
1.96e-05 3.789833421e-05
1.97e-05 3.809396712e-05
1.98e-05 3.821447999e-05
1.99e-05 3.825949767e-05
2e-05 3.8228944e-05
2.01e-05 3.812304123e-05
2.02e-05 3.794230841e-05
2.03e-05 3.768755849e-05
2.04e-05 3.735989434e-05
2.05e-05 3.696070364e-05
2.06e-05 3.64916526e-05
2.07e-05 3.595467867e-05
2.08e-05 3.535198215e-05
2.09e-05 3.468601681e-05
2.1e-05 3.395947954e-05
2.11e-05 3.317529902e-05
2.12e-05 3.23366236e-05
2.13e-05 3.144680822e-05
2.14e-05 3.050940069e-05
2.15e-05 2.952812712e-05
2.16e-05 2.850687677e-05
2.17e-05 2.744968629e-05
2.18e-05 2.636072333e-05
2.19e-05 2.524426982e-05
2.2e-05 2.410470474e-05
2.21e-05 2.294648658e-05
2.22e-05 2.177413554e-05
2.23e-05 2.059221556e-05
2.24e-05 1.940531617e-05
2.25e-05 1.82180343e-05
2.26e-05 1.70349562e-05
2.27e-05 1.586063928e-05
2.28e-05 1.469959428e-05
2.29e-05 1.355626759e-05
2.3e-05 1.243502387e-05
2.31e-05 1.134012903e-05
2.32e-05 1.027573373e-05
2.33e-05 9.245857266e-06
2.34e-05 8.254372082e-06
2.35e-05 7.304988895e-06
2.36e-05 6.401242489e-06
2.37e-05 5.546478243e-06
2.38e-05 4.743839447e-06
2.39e-05 3.996255445e-06
2.4e-05 3.306430654e-06
2.41e-05 2.676834503e-06
2.42e-05 2.109692325e-06
2.43e-05 1.606977231e-06
2.44e-05 1.170403009e-06
2.45e-05 8.014180625e-07
2.46e-05 5.01200406e-07
2.47e-05 2.706537497e-07
2.48e-05 1.104046711e-07
2.49e-05 2.080088915e-08
2.5e-05 1.910642766e-09
2.51e-05 5.352317352e-08
2.52e-05 1.751503076e-07
2.53e-05 3.660291279e-07
2.54e-05 6.251257226e-07
2.55e-05 9.511399923e-07
2.56e-05 1.342511495e-06
2.57e-05 1.797426303e-06
2.58e-05 2.313824837e-06
2.59e-05 2.889410654e-06
2.6e-05 3.521660143e-06
2.61e-05 4.207833091e-06
2.62e-05 4.944984074e-06
2.63e-05 5.729974627e-06
2.64e-05 6.559486145e-06
2.65e-05 7.43003346e-06
2.66e-05 8.337979034e-06
2.67e-05 9.279547716e-06
2.68e-05 1.025084201e-05
2.69e-05 1.124785778e-05
2.7e-05 1.22665003e-05
2.71e-05 1.330260073e-05
2.72e-05 1.435193264e-05
2.73e-05 1.541022896e-05
2.74e-05 1.647319884e-05
2.75e-05 1.753654465e-05
2.76e-05 1.8595979e-05
2.77e-05 1.964724156e-05
2.78e-05 2.068611584e-05
2.79e-05 2.170844569e-05
2.8e-05 2.271015151e-05
2.81e-05 2.368724616e-05
2.82e-05 2.463585046e-05
2.83e-05 2.555220815e-05
2.84e-05 2.64327004e-05
2.85e-05 2.727385974e-05
2.86e-05 2.80723833e-05
2.87e-05 2.882514539e-05
2.88e-05 2.952920938e-05
2.89e-05 3.018183877e-05
2.9e-05 3.078050741e-05
2.91e-05 3.132290895e-05
2.92e-05 3.180696531e-05
2.93e-05 3.223083429e-05
2.94e-05 3.259291618e-05
2.95e-05 3.289185942e-05
2.96e-05 3.312656527e-05
2.97e-05 3.329619148e-05
2.98e-05 3.340015487e-05
2.99e-05 3.343813299e-05
3e-05 3.341006468e-05
3.01e-05 3.331614957e-05
3.02e-05 3.315684663e-05
3.03e-05 3.293287165e-05
3.04e-05 3.264519371e-05
3.05e-05 3.22950307e-05
3.06e-05 3.188384384e-05
3.07e-05 3.141333125e-05
3.08e-05 3.08854206e-05
3.09e-05 3.030226094e-05
3.1e-05 2.966621358e-05
3.11e-05 2.897984222e-05
3.12e-05 2.824590228e-05
3.13e-05 2.746732954e-05
3.14e-05 2.664722807e-05
3.15e-05 2.578885749e-05
3.16e-05 2.489561975e-05
3.17e-05 2.397104529e-05
3.18e-05 2.301877879e-05
3.19e-05 2.204256448e-05
3.2e-05 2.104623107e-05
3.21e-05 2.003367647e-05
3.22e-05 1.900885221e-05
3.23e-05 1.797574768e-05
3.24e-05 1.693837434e-05
3.25e-05 1.590074979e-05
3.26e-05 1.486688194e-05
3.27e-05 1.384075319e-05
3.28e-05 1.282630484e-05
3.29e-05 1.182742161e-05
3.3e-05 1.084791647e-05
3.31e-05 9.891515834e-06
3.32e-05 8.961845037e-06
3.33e-05 8.062414345e-06
3.34e-05 7.196605403e-06
3.35e-05 6.367658245e-06
3.36e-05 5.578658891e-06
3.37e-05 4.832527591e-06
3.38e-05 4.132007751e-06
3.39e-05 3.479655585e-06
3.4e-05 2.877830537e-06
3.41e-05 2.328686502e-06
3.42e-05 1.834163884e-06
3.43e-05 1.395982515e-06
3.44e-05 1.015635462e-06
3.45e-05 6.943837525e-07
3.46e-05 4.332520206e-07
3.47e-05 2.330251019e-07
3.48e-05 9.424558304e-08
3.49e-05 1.721231291e-08
3.5e-05 1.979879624e-09
3.51e-05 4.835905222e-08
3.52e-05 1.559181831e-07
3.53e-05 3.239855628e-07
3.54e-05 5.516527158e-07
3.55e-05 8.377786206e-07
3.56e-05 1.180994837e-06
3.57e-05 1.579711515e-06
3.58e-05 2.032124263e-06
3.59e-05 2.536221842e-06
3.6e-05 3.089794655e-06
3.61e-05 3.690444e-06
3.62e-05 4.335592035e-06
3.63e-05 5.022492434e-06
3.64e-05 5.748241673e-06
3.65e-05 6.509790902e-06
3.66e-05 7.303958368e-06
3.67e-05 8.127442319e-06
3.68e-05 8.976834355e-06
3.69e-05 9.848633157e-06
3.7e-05 1.073925855e-05
3.71e-05 1.164506584e-05
3.72e-05 1.256236035e-05
3.73e-05 1.348741215e-05
3.74e-05 1.441647086e-05
3.75e-05 1.534578049e-05
3.76e-05 1.627159426e-05
3.77e-05 1.719018941e-05
3.78e-05 1.809788172e-05
3.79e-05 1.899104006e-05
3.8e-05 1.986610048e-05
3.81e-05 2.071958012e-05
3.82e-05 2.154809073e-05
3.83e-05 2.234835179e-05
3.84e-05 2.311720313e-05
3.85e-05 2.38516171e-05
3.86e-05 2.454871016e-05
3.87e-05 2.520575383e-05
3.88e-05 2.58201851e-05
3.89e-05 2.638961601e-05
3.9e-05 2.691184267e-05
3.91e-05 2.738485343e-05
3.92e-05 2.780683628e-05
3.93e-05 2.817618552e-05
3.94e-05 2.849150745e-05
3.95e-05 2.875162539e-05
3.96e-05 2.895558366e-05
3.97e-05 2.910265081e-05
3.98e-05 2.919232186e-05
3.99e-05 2.922431973e-05
4e-05 2.919859567e-05
4.01e-05 2.911532887e-05
4.02e-05 2.897492512e-05
4.03e-05 2.877801462e-05
4.04e-05 2.852544887e-05
4.05e-05 2.821829673e-05
4.06e-05 2.785783962e-05
4.07e-05 2.744556587e-05
4.08e-05 2.698316432e-05
4.09e-05 2.64725171e-05
4.1e-05 2.59156917e-05
4.11e-05 2.53149323e-05
4.12e-05 2.467265045e-05
4.13e-05 2.399141512e-05
4.14e-05 2.327394211e-05
4.15e-05 2.252308297e-05
4.16e-05 2.174181338e-05
4.17e-05 2.093322105e-05
4.18e-05 2.010049331e-05
4.19e-05 1.924690417e-05
4.2e-05 1.837580126e-05
4.21e-05 1.749059237e-05
4.22e-05 1.659473188e-05
4.23e-05 1.569170699e-05
4.24e-05 1.478502385e-05
4.25e-05 1.387819376e-05
4.26e-05 1.29747192e-05
4.27e-05 1.207808013e-05
4.28e-05 1.119172027e-05
4.29e-05 1.03190336e-05
4.3e-05 9.463351174e-06
4.31e-05 8.62792808e-06
4.32e-05 7.815930838e-06
4.33e-05 7.03042514e-06
4.34e-05 6.274364028e-06
4.35e-05 5.550576548e-06
4.36e-05 4.861756923e-06
4.37e-05 4.210454293e-06
4.38e-05 3.599063041e-06
4.39e-05 3.029813773e-06
4.4e-05 2.504764953e-06
4.41e-05 2.025795249e-06
4.42e-05 1.594596608e-06
4.43e-05 1.212668079e-06
4.44e-05 8.813104223e-07
4.45e-05 6.016215121e-07
4.46e-05 3.744925494e-07
4.47e-05 2.006051041e-07
4.48e-05 8.042898969e-08
4.49e-05 1.422097996e-08
4.5e-05 2.02436924e-09
4.51e-05 4.366937583e-08
4.52e-05 1.38774385e-07
4.53e-05 2.867480243e-07
4.54e-05 4.867920606e-07
4.55e-05 7.379051051e-07
4.56e-05 1.038887111e-06
4.57e-05 1.388344639e-06
4.58e-05 1.78469688e-06
4.59e-05 2.226182387e-06
4.6e-05 2.710866515e-06
4.61e-05 3.236649519e-06
4.62e-05 3.801275277e-06
4.63e-05 4.402340612e-06
4.64e-05 5.037305169e-06
4.65e-05 5.703501802e-06
4.66e-05 6.398147438e-06
4.67e-05 7.118354368e-06
4.68e-05 7.861141916e-06
4.69e-05 8.623448452e-06
4.7e-05 9.40214368e-06
4.71e-05 1.019404118e-05
4.72e-05 1.099591111e-05
4.73e-05 1.18044931e-05
4.74e-05 1.261650914e-05
4.75e-05 1.342867662e-05
4.76e-05 1.423772125e-05
4.77e-05 1.504038994e-05
4.78e-05 1.583346363e-05
4.79e-05 1.661376986e-05
4.8e-05 1.737819516e-05
4.81e-05 1.812369716e-05
4.82e-05 1.884731645e-05
4.83e-05 1.954618797e-05
4.84e-05 2.02175521e-05
4.85e-05 2.085876524e-05
4.86e-05 2.146730994e-05
4.87e-05 2.204080447e-05
4.88e-05 2.257701188e-05
4.89e-05 2.307384841e-05
4.9e-05 2.352939129e-05
4.91e-05 2.394188594e-05
4.92e-05 2.430975238e-05
4.93e-05 2.463159102e-05
4.94e-05 2.49061877e-05
4.95e-05 2.513251798e-05
4.96e-05 2.530975064e-05
4.97e-05 2.543725049e-05
4.98e-05 2.551458031e-05
4.99e-05 2.554150203e-05
5e-05 2.55179772e-05


==> tikz/data/EC_osc_str_cond_core_trap.txt <==
0 5e-05
1e-07 4.993633004e-05
2e-07 4.976314605e-05
3e-07 4.948899389e-05
4e-07 4.911511535e-05
5e-07 4.864500394e-05
6e-07 4.808034586e-05
7e-07 4.742443646e-05
8e-07 4.66795741e-05
9e-07 4.584938291e-05
1e-06 4.493682414e-05
1.1e-06 4.394598904e-05
1.2e-06 4.288049414e-05
1.3e-06 4.174491765e-05
1.4e-06 4.054348343e-05
1.5e-06 3.928122596e-05
1.6e-06 3.796290616e-05
1.7e-06 3.65939586e-05
1.8e-06 3.517959815e-05
1.9e-06 3.37255886e-05
2e-06 3.223750772e-05
2.1e-06 3.072136813e-05
2.2e-06 2.918301433e-05
2.3e-06 2.762862099e-05
2.4e-06 2.606419998e-05
2.5e-06 2.449599715e-05
2.6e-06 2.293009084e-05
2.7e-06 2.137270493e-05
2.8e-06 1.982988336e-05
2.9e-06 1.830773441e-05
3e-06 1.681216821e-05
3.1e-06 1.534908496e-05
3.2e-06 1.392416455e-05
3.3e-06 1.254300937e-05
3.4e-06 1.121097699e-05
3.5e-06 9.933286549e-06
3.6e-06 8.714886917e-06
3.7e-06 7.560534254e-06
3.8e-06 6.474689375e-06
3.9e-06 5.461572739e-06
4e-06 4.525085912e-06
4.1e-06 3.668849181e-06
4.2e-06 2.896142883e-06
4.3e-06 2.209931963e-06
4.4e-06 1.612823681e-06
4.5e-06 1.107082665e-06
4.6e-06 6.946021525e-07
4.7e-06 3.769124137e-07
4.8e-06 1.551632039e-07
4.9e-06 3.012788414e-08
5e-06 2.195177482e-09
5.1e-06 7.137083915e-08
5.2e-06 2.372771537e-07
5.3e-06 4.991536028e-07
5.4e-06 8.558628169e-07
5.5e-06 1.305891347e-06
5.6e-06 1.847361002e-06
5.7e-06 2.478030542e-06
5.8e-06 3.195311509e-06
5.9e-06 3.996271411e-06
6e-06 4.877653282e-06
6.1e-06 5.835880733e-06
6.2e-06 6.867080575e-06
6.3e-06 7.967089938e-06
6.4e-06 9.131481371e-06
6.5e-06 1.035557209e-05
6.6e-06 1.163445101e-05
6.7e-06 1.296299009e-05
6.8e-06 1.433587282e-05
6.9e-06 1.574760744e-05
7e-06 1.719255648e-05
7.1e-06 1.866495166e-05
7.2e-06 2.015892397e-05
7.3e-06 2.166852001e-05
7.4e-06 2.318773221e-05
7.5e-06 2.471051622e-05
7.6e-06 2.623082095e-05
7.7e-06 2.774260657e-05
7.8e-06 2.923987402e-05
7.9e-06 3.07166833e-05
8e-06 3.2167182e-05
8.1e-06 3.358562349e-05
8.2e-06 3.496639416e-05
8.3e-06 3.630403116e-05
8.4e-06 3.759324794e-05
8.5e-06 3.882895118e-05
8.6e-06 4.000626437e-05
8.7e-06 4.112054354e-05
8.8e-06 4.21673986e-05
8.9e-06 4.314270755e-05
9e-06 4.404263533e-05
9.1e-06 4.486364615e-05
9.2e-06 4.560251971e-05
9.3e-06 4.625636141e-05
9.4e-06 4.682261565e-05
9.5e-06 4.729907372e-05
9.6e-06 4.768388413e-05
9.7e-06 4.797555792e-05
9.8e-06 4.817297591e-05
9.9e-06 4.827539135e-05
1e-05 4.828243399e-05
1.01e-05 4.819410998e-05
1.02e-05 4.801080279e-05
1.03e-05 4.773327028e-05
1.04e-05 4.736264252e-05
1.05e-05 4.690041602e-05
1.06e-05 4.634844855e-05
1.07e-05 4.570895061e-05
1.08e-05 4.498447729e-05
1.09e-05 4.417791716e-05
1.1e-05 4.329248133e-05
1.11e-05 4.23316899e-05
1.12e-05 4.129935837e-05
1.13e-05 4.019958189e-05
1.14e-05 3.90367193e-05
1.15e-05 3.781537535e-05
1.16e-05 3.654038268e-05
1.17e-05 3.52167822e-05
1.18e-05 3.384980343e-05
1.19e-05 3.244484329e-05
1.2e-05 3.100744505e-05
1.21e-05 2.954327601e-05
1.22e-05 2.805810525e-05
1.23e-05 2.655778059e-05
1.24e-05 2.504820561e-05
1.25e-05 2.353531612e-05
1.26e-05 2.202505684e-05
1.27e-05 2.052335776e-05
1.28e-05 1.903611088e-05
1.29e-05 1.75691468e-05
1.3e-05 1.61282119e-05
1.31e-05 1.471894557e-05
1.32e-05 1.334685808e-05
1.33e-05 1.201730886e-05
1.34e-05 1.073548549e-05
1.35e-05 9.506383275e-06
1.36e-05 8.334785705e-06
1.37e-05 7.225245659e-06
1.38e-05 6.182067634e-06
1.39e-05 5.209290878e-06
1.4e-05 4.310673659e-06
1.41e-05 3.489678593e-06
1.42e-05 2.749459203e-06
1.43e-05 2.092847659e-06
1.44e-05 1.522343848e-06
1.45e-05 1.040105711e-06
1.46e-05 6.479409893e-07
1.47e-05 3.473003145e-07
1.48e-05 1.392717495e-07
1.49e-05 2.457674267e-08
1.5e-05 3.567546039e-09
1.51e-05 7.622608704e-08
1.52e-05 2.421643067e-07
1.53e-05 5.006259597e-07
1.54e-05 8.50489864e-07
1.55e-05 1.290274596e-06
1.56e-05 1.818144597e-06
1.57e-05 2.431917683e-06
1.58e-05 3.129073911e-06
1.59e-05 3.906765779e-06
1.6e-05 4.761829706e-06
1.61e-05 5.690798762e-06
1.62e-05 6.689916575e-06
1.63e-05 7.755152385e-06
1.64e-05 8.882217152e-06
1.65e-05 1.00665807e-05
1.66e-05 1.130348978e-05
1.67e-05 1.258798699e-05
1.68e-05 1.391493053e-05
1.69e-05 1.527901465e-05
1.7e-05 1.667479068e-05
1.71e-05 1.809668872e-05
1.72e-05 1.953903967e-05
1.73e-05 2.099609776e-05
1.74e-05 2.246206323e-05
1.75e-05 2.393110535e-05
1.76e-05 2.53973854e-05
1.77e-05 2.685507983e-05
1.78e-05 2.829840316e-05
1.79e-05 2.972163089e-05
1.8e-05 3.111912201e-05
1.81e-05 3.248534124e-05
1.82e-05 3.381488084e-05
1.83e-05 3.510248185e-05
1.84e-05 3.634305479e-05
1.85e-05 3.75316996e-05
1.86e-05 3.866372491e-05
1.87e-05 3.973466638e-05
1.88e-05 4.074030419e-05
1.89e-05 4.167667954e-05
1.9e-05 4.254011009e-05
1.91e-05 4.33272043e-05
1.92e-05 4.403487466e-05
1.93e-05 4.46603496e-05
1.94e-05 4.520118426e-05
1.95e-05 4.565526991e-05
1.96e-05 4.602084202e-05
1.97e-05 4.629648699e-05
1.98e-05 4.64811475e-05
1.99e-05 4.657412639e-05
2e-05 4.657508919e-05
2.01e-05 4.648406517e-05
2.02e-05 4.630144697e-05
2.03e-05 4.602798877e-05
2.04e-05 4.566480305e-05
2.05e-05 4.521335597e-05
2.06e-05 4.467546128e-05
2.07e-05 4.405327297e-05
2.08e-05 4.334927641e-05
2.09e-05 4.256627842e-05
2.1e-05 4.170739585e-05
2.11e-05 4.07760431e-05
2.12e-05 3.977591839e-05
2.13e-05 3.871098897e-05
2.14e-05 3.758547525e-05
2.15e-05 3.640383392e-05
2.16e-05 3.517074021e-05
2.17e-05 3.389106926e-05
2.18e-05 3.256987668e-05
2.19e-05 3.121237849e-05
2.2e-05 2.98239304e-05
2.21e-05 2.841000654e-05
2.22e-05 2.697617772e-05
2.23e-05 2.552808941e-05
2.24e-05 2.407143937e-05
2.25e-05 2.261195508e-05
2.26e-05 2.115537111e-05
2.27e-05 1.970740647e-05
2.28e-05 1.8273742e-05
2.29e-05 1.685999801e-05
2.3e-05 1.547171206e-05
2.31e-05 1.411431718e-05
2.32e-05 1.27931205e-05
2.33e-05 1.151328233e-05
2.34e-05 1.027979591e-05
2.35e-05 9.097467793e-06
2.36e-05 7.970899016e-06
2.37e-05 6.904467043e-06
2.38e-05 5.902308651e-06
2.39e-05 4.968303755e-06
2.4e-05 4.106060269e-06
2.41e-05 3.31890005e-06
2.42e-05 2.609845976e-06
2.43e-05 1.981610228e-06
2.44e-05 1.436583794e-06
2.45e-05 9.768272563e-07
2.46e-05 6.04062889e-07
2.47e-05 3.196680992e-07
2.48e-05 1.246702325e-07
2.49e-05 1.974276709e-08
2.5e-05 5.202907429e-09
2.51e-05 8.101058767e-08
2.52e-05 2.467688868e-07
2.53e-05 5.017258528e-07
2.54e-05 8.447777293e-07
2.55e-05 1.274473567e-06
2.56e-05 1.789021208e-06
2.57e-05 2.386294606e-06
2.58e-05 3.063842469e-06
2.59e-05 3.818898175e-06
2.6e-05 4.648390926e-06
2.61e-05 5.548958101e-06
2.62e-05 6.516958745e-06
2.63e-05 7.548488152e-06
2.64e-05 8.639393485e-06
2.65e-05 9.78529035e-06
2.66e-05 1.098158029e-05
2.67e-05 1.22234691e-05
2.68e-05 1.350598591e-05
2.69e-05 1.482400294e-05
2.7e-05 1.617225588e-05
2.71e-05 1.754536477e-05
2.72e-05 1.893785534e-05
2.73e-05 2.034418073e-05
2.74e-05 2.175874339e-05
2.75e-05 2.317591731e-05
2.76e-05 2.459007019e-05
2.77e-05 2.599558574e-05
2.78e-05 2.738688583e-05
2.79e-05 2.875845253e-05
2.8e-05 3.010484981e-05
2.81e-05 3.142074501e-05
2.82e-05 3.270092979e-05
2.83e-05 3.394034065e-05
2.84e-05 3.51340788e-05
2.85e-05 3.62774294e-05
2.86e-05 3.736588006e-05
2.87e-05 3.839513851e-05
2.88e-05 3.936114942e-05
2.89e-05 4.026011021e-05
2.9e-05 4.108848592e-05
2.91e-05 4.184302297e-05
2.92e-05 4.252076182e-05
2.93e-05 4.311904843e-05
2.94e-05 4.363554454e-05
2.95e-05 4.406823669e-05
2.96e-05 4.441544391e-05
2.97e-05 4.467582415e-05
2.98e-05 4.48483793e-05
2.99e-05 4.493245895e-05
3e-05 4.492776263e-05
3.01e-05 4.483434082e-05
3.02e-05 4.465259443e-05
3.03e-05 4.438327303e-05
3.04e-05 4.402747158e-05
3.05e-05 4.358662591e-05
3.06e-05 4.306250673e-05
3.07e-05 4.24572125e-05
3.08e-05 4.177316079e-05
3.09e-05 4.101307858e-05
3.1e-05 4.017999125e-05
3.11e-05 3.927721038e-05
3.12e-05 3.830832051e-05
3.13e-05 3.727716474e-05
3.14e-05 3.61878294e-05
3.15e-05 3.504462771e-05
3.16e-05 3.38520826e-05
3.17e-05 3.261490865e-05
3.18e-05 3.133799338e-05
3.19e-05 3.002637779e-05
3.2e-05 2.868523633e-05
3.21e-05 2.731985638e-05
3.22e-05 2.59356173e-05
3.23e-05 2.453796906e-05
3.24e-05 2.313241071e-05
3.25e-05 2.17244686e-05
3.26e-05 2.031967453e-05
3.27e-05 1.89235439e-05
3.28e-05 1.754155393e-05
3.29e-05 1.617912206e-05
3.3e-05 1.484158459e-05
3.31e-05 1.353417564e-05
3.32e-05 1.226200657e-05
3.33e-05 1.103004588e-05
3.34e-05 9.843099653e-06
3.35e-05 8.705792727e-06
3.36e-05 7.622550529e-06
3.37e-05 6.597581749e-06
3.38e-05 5.634861867e-06
3.39e-05 4.738117616e-06
3.4e-05 3.910812439e-06
3.41e-05 3.156132998e-06
3.42e-05 2.476976788e-06
3.43e-05 1.875940891e-06
3.44e-05 1.355311942e-06
3.45e-05 9.170573109e-07
3.46e-05 5.628175687e-07
3.47e-05 2.939002353e-07
3.48e-05 1.112748576e-07
3.49e-05 1.556942102e-08
3.5e-05 7.068114954e-09
3.51e-05 8.57104573e-08
3.52e-05 2.510917811e-07
3.53e-05 5.024650809e-07
3.54e-05 8.387442092e-07
3.55e-05 1.258508411e-06
3.56e-05 1.760008179e-06
3.57e-05 2.341172395e-06
3.58e-05 2.99961675e-06
3.59e-05 3.732653384e-06
3.6e-05 4.537301721e-06
3.61e-05 5.410300458e-06
3.62e-05 6.348120643e-06
3.63e-05 7.346979815e-06
3.64e-05 8.402857124e-06
3.65e-05 9.511509386e-06
3.66e-05 1.0668488e-05
3.67e-05 1.186915669e-05
3.68e-05 1.310870992e-05
3.69e-05 1.438219202e-05
3.7e-05 1.568451688e-05
3.71e-05 1.701048811e-05
3.72e-05 1.835481966e-05
3.73e-05 1.971215677e-05
3.74e-05 2.107709715e-05
3.75e-05 2.244421241e-05
3.76e-05 2.380806944e-05
3.77e-05 2.516325193e-05
3.78e-05 2.650438177e-05
3.79e-05 2.78261402e-05
3.8e-05 2.912328885e-05
3.81e-05 3.039069032e-05
3.82e-05 3.162332844e-05
3.83e-05 3.281632797e-05
3.84e-05 3.396497379e-05
3.85e-05 3.506472936e-05
3.86e-05 3.611125457e-05
3.87e-05 3.710042269e-05
3.88e-05 3.802833657e-05
3.89e-05 3.889134383e-05
3.9e-05 3.968605112e-05
3.91e-05 4.040933735e-05
3.92e-05 4.105836582e-05
3.93e-05 4.163059522e-05
3.94e-05 4.212378943e-05
3.95e-05 4.253602619e-05
3.96e-05 4.286570442e-05
3.97e-05 4.311155033e-05
3.98e-05 4.327262222e-05
3.99e-05 4.334831396e-05
4e-05 4.333835712e-05
4.01e-05 4.324282184e-05
4.02e-05 4.306211625e-05
4.03e-05 4.279698466e-05
4.04e-05 4.244850435e-05
4.05e-05 4.201808108e-05
4.06e-05 4.150744332e-05
4.07e-05 4.091863517e-05
4.08e-05 4.025400806e-05
4.09e-05 3.951621124e-05
4.1e-05 3.870818113e-05
4.11e-05 3.783312945e-05
4.12e-05 3.689453041e-05
4.13e-05 3.589610673e-05
4.14e-05 3.484181482e-05
4.15e-05 3.373582892e-05
4.16e-05 3.258252451e-05
4.17e-05 3.138646082e-05
4.18e-05 3.015236275e-05
4.19e-05 2.888510206e-05
4.2e-05 2.7589678e-05
4.21e-05 2.62711975e-05
4.22e-05 2.493485491e-05
4.23e-05 2.358591142e-05
4.24e-05 2.22296742e-05
4.25e-05 2.087147545e-05
4.26e-05 1.951665129e-05
4.27e-05 1.817052068e-05
4.28e-05 1.683836442e-05
4.29e-05 1.552540434e-05
4.3e-05 1.423678268e-05
4.31e-05 1.297754184e-05
4.32e-05 1.175260457e-05
4.33e-05 1.056675458e-05
4.34e-05 9.424617711e-06
4.35e-05 8.330643854e-06
4.36e-05 7.289089434e-06
4.37e-05 6.304000759e-06
4.38e-05 5.379198184e-06
4.39e-05 4.518261183e-06
4.4e-05 3.724514382e-06
4.41e-05 3.001014609e-06
4.42e-05 2.350539011e-06
4.43e-05 1.775574283e-06
4.44e-05 1.278307058e-06
4.45e-05 8.606154832e-07
4.46e-05 5.240620194e-07
4.47e-05 2.698875004e-07
4.48e-05 9.90064605e-08
4.49e-05 1.200375697e-08
4.5e-05 9.132496549e-09
4.51e-05 9.031327431e-08
4.52e-05 2.551347264e-07
4.53e-05 5.028553939e-07
4.54e-05 8.324068887e-07
4.55e-05 1.242398349e-06
4.56e-05 1.731122168e-06
4.57e-05 2.29656096e-06
4.58e-05 2.936395763e-06
4.59e-05 3.648015407e-06
4.6e-05 4.428527041e-06
4.61e-05 5.274767767e-06
4.62e-05 6.183317325e-06
4.63e-05 7.150511789e-06
4.64e-05 8.172458216e-06
4.65e-05 9.245050189e-06
4.66e-05 1.036398419e-05
4.67e-05 1.152477675e-05
4.68e-05 1.272278228e-05
4.69e-05 1.395321154e-05
4.7e-05 1.521115066e-05
4.71e-05 1.649158065e-05
4.72e-05 1.778939729e-05
4.73e-05 1.909943136e-05
4.74e-05 2.041646912e-05
4.75e-05 2.173527289e-05
4.76e-05 2.305060182e-05
4.77e-05 2.435723257e-05
4.78e-05 2.56499799e-05
4.79e-05 2.692371718e-05
4.8e-05 2.817339654e-05
4.81e-05 2.939406883e-05
4.82e-05 3.058090301e-05
4.83e-05 3.172920522e-05
4.84e-05 3.283443719e-05
4.85e-05 3.389223407e-05
4.86e-05 3.489842152e-05
4.87e-05 3.58490321e-05
4.88e-05 3.674032078e-05
4.89e-05 3.756877956e-05
4.9e-05 3.833115116e-05
4.91e-05 3.902444174e-05
4.92e-05 3.964593248e-05
4.93e-05 4.019319018e-05
4.94e-05 4.066407663e-05
4.95e-05 4.105675684e-05
4.96e-05 4.136970611e-05
4.97e-05 4.160171579e-05
4.98e-05 4.175189784e-05
4.99e-05 4.181968811e-05
5e-05 4.180484834e-05


==> tikz/data/EC_osc_str_noncond_core_euler.txt <==
0 5e-05
1e-07 4.990135703e-05
2e-07 4.970455751e-05
3e-07 4.941047422e-05
4e-07 4.902036204e-05
5e-07 4.853585231e-05
6e-07 4.79589456e-05
7e-07 4.729200313e-05
8e-07 4.653773671e-05
9e-07 4.569919738e-05
1e-06 4.477976268e-05
1.1e-06 4.378312269e-05
1.2e-06 4.271326487e-05
1.3e-06 4.157445774e-05
1.4e-06 4.037123347e-05
1.5e-06 3.910836949e-05
1.6e-06 3.779086916e-05
1.7e-06 3.642394162e-05
1.8e-06 3.501298077e-05
1.9e-06 3.356354369e-05
2e-06 3.208132834e-05
2.1e-06 3.057215086e-05
2.2e-06 2.904192236e-05
2.3e-06 2.749662543e-05
2.4e-06 2.594229038e-05
2.5e-06 2.438497139e-05
2.6e-06 2.283072252e-05
2.7e-06 2.128557392e-05
2.8e-06 1.975550801e-05
2.9e-06 1.824643601e-05
3e-06 1.676417475e-05
3.1e-06 1.531442392e-05
3.2e-06 1.390274382e-05
3.3e-06 1.253453368e-05
3.4e-06 1.121501072e-05
3.5e-06 9.949189863e-06
3.6e-06 8.741864422e-06
3.7e-06 7.597587583e-06
3.8e-06 6.520654934e-06
3.9e-06 5.515088025e-06
4e-06 4.584619045e-06
4.1e-06 3.732676671e-06
4.2e-06 2.96237314e-06
4.3e-06 2.276492598e-06
4.4e-06 1.677480761e-06
4.5e-06 1.16743594e-06
4.6e-06 7.481014442e-07
4.7e-06 4.20859407e-07
4.8e-06 1.867260458e-07
4.9e-06 4.634837482e-08
5e-06 2.381200921e-12
5.1e-06 4.759266825e-08
5.2e-06 1.886535643e-07
5.3e-06 4.223516901e-07
5.4e-06 7.474899715e-07
5.5e-06 1.162513079e-06
5.6e-06 1.665514271e-06
5.7e-06 2.254243607e-06
5.8e-06 2.926117499e-06
5.9e-06 3.678229566e-06
6e-06 4.507362729e-06
6.1e-06 5.410002522e-06
6.2e-06 6.382351534e-06
6.3e-06 7.420344954e-06
6.4e-06 8.51966713e-06
6.5e-06 9.675769087e-06
6.6e-06 1.088388693e-05
6.7e-06 1.213906108e-05
6.8e-06 1.343615618e-05
6.9e-06 1.476988175e-05
7e-06 1.613481332e-05
7.1e-06 1.752541414e-05
7.2e-06 1.893605718e-05
7.3e-06 2.036104756e-05
7.4e-06 2.179464514e-05
7.5e-06 2.32310872e-05
7.6e-06 2.46646113e-05
7.7e-06 2.608947795e-05
7.8e-06 2.749999322e-05
7.9e-06 2.889053112e-05
8e-06 3.025555565e-05
8.1e-06 3.158964248e-05
8.2e-06 3.28875001e-05
8.3e-06 3.414399043e-05
8.4e-06 3.535414881e-05
8.5e-06 3.651320325e-05
8.6e-06 3.761659283e-05
8.7e-06 3.86599853e-05
8.8e-06 3.963929374e-05
8.9e-06 4.055069214e-05
9e-06 4.139063006e-05
9.1e-06 4.215584602e-05
9.2e-06 4.284337981e-05
9.3e-06 4.345058361e-05
9.4e-06 4.397513177e-05
9.5e-06 4.441502939e-05
9.6e-06 4.476861951e-05
9.7e-06 4.503458899e-05
9.8e-06 4.5211973e-05
9.9e-06 4.530015816e-05
1e-05 4.529888425e-05
1.01e-05 4.520824454e-05
1.02e-05 4.502868474e-05
1.03e-05 4.476100051e-05
1.04e-05 4.440633368e-05
1.05e-05 4.396616703e-05
1.06e-05 4.344231777e-05
1.07e-05 4.283692973e-05
1.08e-05 4.215246425e-05
1.09e-05 4.139168981e-05
1.1e-05 4.055767058e-05
1.11e-05 3.965375366e-05
1.12e-05 3.868355539e-05
1.13e-05 3.765094651e-05
1.14e-05 3.656003642e-05
1.15e-05 3.541515646e-05
1.16e-05 3.422084241e-05
1.17e-05 3.298181623e-05
1.18e-05 3.170296697e-05
1.19e-05 3.038933126e-05
1.2e-05 2.904607307e-05
1.21e-05 2.767846315e-05
1.22e-05 2.629185797e-05
1.23e-05 2.489167846e-05
1.24e-05 2.34833885e-05
1.25e-05 2.207247326e-05
1.26e-05 2.066441753e-05
1.27e-05 1.926468407e-05
1.28e-05 1.787869214e-05
1.29e-05 1.651179617e-05
1.3e-05 1.516926481e-05
1.31e-05 1.385626025e-05
1.32e-05 1.257781813e-05
1.33e-05 1.133882789e-05
1.34e-05 1.014401378e-05
1.35e-05 8.997916573e-06
1.36e-05 7.904875955e-06
1.37e-05 6.869013864e-06
1.38e-05 5.894218629e-06
1.39e-05 4.984130098e-06
1.4e-05 4.142125774e-06
1.41e-05 3.371308001e-06
1.42e-05 2.674492277e-06
1.43e-05 2.054196709e-06
1.44e-05 1.512632665e-06
1.45e-05 1.051696662e-06
1.46e-05 6.729634972e-07
1.47e-05 3.77680679e-07
1.48e-05 1.667641454e-07
1.49e-05 4.079530765e-08
1.5e-05 1.941583538e-11
1.51e-05 4.434525487e-08
1.52e-05 1.733461679e-07
1.53e-05 3.86262401e-07
1.54e-05 6.820047574e-07
1.55e-05 1.059159544e-06
1.56e-05 1.515994787e-06
1.57e-05 2.050467695e-06
1.58e-05 2.660233327e-06
1.59e-05 3.34265444e-06
1.6e-05 4.094812469e-06
1.61e-05 4.913519594e-06
1.62e-05 5.795331849e-06
1.63e-05 6.736563209e-06
1.64e-05 7.73330061e-06
1.65e-05 8.781419833e-06
1.66e-05 9.876602189e-06
1.67e-05 1.101435194e-05
1.68e-05 1.219001438e-05
1.69e-05 1.339879451e-05
1.7e-05 1.463577623e-05
1.71e-05 1.589594198e-05
1.72e-05 1.717419273e-05
1.73e-05 1.846536823e-05
1.74e-05 1.976426751e-05
1.75e-05 2.10656695e-05
1.76e-05 2.23643536e-05
1.77e-05 2.365512035e-05
1.78e-05 2.493281183e-05
1.79e-05 2.619233197e-05
1.8e-05 2.742866651e-05
1.81e-05 2.863690263e-05
1.82e-05 2.981224813e-05
1.83e-05 3.095005007e-05
1.84e-05 3.204581289e-05
1.85e-05 3.309521579e-05
1.86e-05 3.409412947e-05
1.87e-05 3.503863203e-05
1.88e-05 3.592502401e-05
1.89e-05 3.674984256e-05
1.9e-05 3.750987464e-05
1.91e-05 3.82021692e-05
1.92e-05 3.882404828e-05
1.93e-05 3.937311708e-05
1.94e-05 3.984727279e-05
1.95e-05 4.024471237e-05
1.96e-05 4.056393904e-05
1.97e-05 4.080376755e-05
1.98e-05 4.096332831e-05
1.99e-05 4.104207015e-05
2e-05 4.103976187e-05
2.01e-05 4.095649252e-05
2.02e-05 4.079267045e-05
2.03e-05 4.054902101e-05
2.04e-05 4.022658313e-05
2.05e-05 3.982670454e-05
2.06e-05 3.93510359e-05
2.07e-05 3.880152364e-05
2.08e-05 3.818040174e-05
2.09e-05 3.749018232e-05
2.1e-05 3.67336452e-05
2.11e-05 3.591382641e-05
2.12e-05 3.503400569e-05
2.13e-05 3.409769306e-05
2.14e-05 3.310861458e-05
2.15e-05 3.207069716e-05
2.16e-05 3.098805269e-05
2.17e-05 2.986496148e-05
2.18e-05 2.870585502e-05
2.19e-05 2.751529821e-05
2.2e-05 2.629797107e-05
2.21e-05 2.505865008e-05
2.22e-05 2.380218913e-05
2.23e-05 2.253350023e-05
2.24e-05 2.1257534e-05
2.25e-05 1.997926009e-05
2.26e-05 1.870364751e-05
2.27e-05 1.743564507e-05
2.28e-05 1.618016185e-05
2.29e-05 1.494204796e-05
2.3e-05 1.372607547e-05
2.31e-05 1.253691979e-05
2.32e-05 1.137914141e-05
2.33e-05 1.025716808e-05
2.34e-05 9.175277706e-06
2.35e-05 8.137581668e-06
2.36e-05 7.148008997e-06
2.37e-05 6.21029121e-06
2.38e-05 5.327947983e-06
2.39e-05 4.504273688e-06
2.4e-05 3.742324839e-06
2.41e-05 3.044908503e-06
2.42e-05 2.414571723e-06
2.43e-05 1.853591979e-06
2.44e-05 1.363968739e-06
2.45e-05 9.474161188e-07
2.46e-05 6.053566823e-07
2.47e-05 3.389164064e-07
2.48e-05 1.489208234e-07
2.49e-05 3.589235751e-08
2.5e-05 4.886197894e-11
2.51e-05 4.130336033e-08
2.52e-05 1.592649909e-07
2.53e-05 3.532411481e-07
2.54e-05 6.222408097e-07
2.55e-05 9.649790352e-07
2.56e-05 1.379882614e-06
2.57e-05 1.865096839e-06
2.58e-05 2.418493382e-06
2.59e-05 3.037679222e-06
2.6e-05 3.720006617e-06
2.61e-05 4.462584042e-06
2.62e-05 5.26228808e-06
2.63e-05 6.115776203e-06
2.64e-05 7.019500384e-06
2.65e-05 7.969721504e-06
2.66e-05 8.962524474e-06
2.67e-05 9.993834031e-06
2.68e-05 1.105943112e-05
2.69e-05 1.215496985e-05
2.7e-05 1.327599483e-05
2.71e-05 1.441795902e-05
2.72e-05 1.557624183e-05
2.73e-05 1.674616746e-05
2.74e-05 1.792302351e-05
2.75e-05 1.910207959e-05
2.76e-05 2.027860604e-05
2.77e-05 2.14478926e-05
2.78e-05 2.260526692e-05
2.79e-05 2.374611293e-05
2.8e-05 2.486588895e-05
2.81e-05 2.596014544e-05
2.82e-05 2.702454238e-05
2.83e-05 2.805486619e-05
2.84e-05 2.904704605e-05
2.85e-05 2.999716976e-05
2.86e-05 3.090149876e-05
2.87e-05 3.175648263e-05
2.88e-05 3.255877265e-05
2.89e-05 3.330523467e-05
2.9e-05 3.399296099e-05
2.91e-05 3.461928146e-05
2.92e-05 3.518177345e-05
2.93e-05 3.5678271e-05
2.94e-05 3.610687283e-05
2.95e-05 3.646594929e-05
2.96e-05 3.675414831e-05
2.97e-05 3.697040012e-05
2.98e-05 3.711392095e-05
2.99e-05 3.718421559e-05
3e-05 3.718107869e-05
3.01e-05 3.710459506e-05
3.02e-05 3.695513877e-05
3.03e-05 3.673337106e-05
3.04e-05 3.644023719e-05
3.05e-05 3.607696215e-05
3.06e-05 3.564504528e-05
3.07e-05 3.514625379e-05
3.08e-05 3.458261529e-05
3.09e-05 3.395640928e-05
3.1e-05 3.327015761e-05
3.11e-05 3.252661413e-05
3.12e-05 3.17287533e-05
3.13e-05 3.087975806e-05
3.14e-05 2.998300687e-05
3.15e-05 2.904205995e-05
3.16e-05 2.806064493e-05
3.17e-05 2.704264179e-05
3.18e-05 2.599206725e-05
3.19e-05 2.491305865e-05
3.2e-05 2.380985743e-05
3.21e-05 2.268679216e-05
3.22e-05 2.154826127e-05
3.23e-05 2.039871564e-05
3.24e-05 1.924264084e-05
3.25e-05 1.808453944e-05
3.26e-05 1.692891321e-05
3.27e-05 1.57802453e-05
3.28e-05 1.464298267e-05
3.29e-05 1.352151857e-05
3.3e-05 1.242017535e-05
3.31e-05 1.134318751e-05
3.32e-05 1.029468519e-05
3.33e-05 9.278678102e-06
3.34e-05 8.299039909e-06
3.35e-05 7.359493249e-06
3.36e-05 6.463595329e-06
3.37e-05 5.614724226e-06
3.38e-05 4.816065911e-06
3.39e-05 4.070602064e-06
3.4e-05 3.381098709e-06
3.41e-05 2.750095736e-06
3.42e-05 2.179897322e-06
3.43e-05 1.672563307e-06
3.44e-05 1.229901555e-06
3.45e-05 8.534613146e-07
3.46e-05 5.445276181e-07
3.47e-05 3.041167367e-07
3.48e-05 1.329726995e-07
3.49e-05 3.156489561e-08
3.5e-05 8.676499326e-11
3.51e-05 3.845557918e-08
3.52e-05 1.463133126e-07
3.53e-05 3.23028598e-07
3.54e-05 5.676997561e-07
3.55e-05 8.791588858e-07
3.56e-05 1.255976996e-06
3.57e-05 1.696470159e-06
3.58e-05 2.198706654e-06
3.59e-05 2.760515078e-06
3.6e-05 3.379493382e-06
3.61e-05 4.053018804e-06
3.62e-05 4.778258649e-06
3.63e-05 5.552181877e-06
3.64e-05 6.371571452e-06
3.65e-05 7.233037399e-06
3.66e-05 8.133030517e-06
3.67e-05 9.067856694e-06
3.68e-05 1.003369177e-05
3.69e-05 1.102659686e-05
3.7e-05 1.204253416e-05
3.71e-05 1.3077383e-05
3.72e-05 1.412695636e-05
3.73e-05 1.51870174e-05
3.74e-05 1.62532964e-05
3.75e-05 1.732150755e-05
3.76e-05 1.838736595e-05
3.77e-05 1.944660453e-05
3.78e-05 2.049499079e-05
3.79e-05 2.152834346e-05
3.8e-05 2.254254889e-05
3.81e-05 2.353357715e-05
3.82e-05 2.449749775e-05
3.83e-05 2.543049495e-05
3.84e-05 2.63288826e-05
3.85e-05 2.718911839e-05
3.86e-05 2.800781759e-05
3.87e-05 2.878176606e-05
3.88e-05 2.950793258e-05
3.89e-05 3.018348047e-05
3.9e-05 3.080577841e-05
3.91e-05 3.137241036e-05
3.92e-05 3.188118473e-05
3.93e-05 3.233014253e-05
3.94e-05 3.271756468e-05
3.95e-05 3.304197829e-05
3.96e-05 3.330216199e-05
3.97e-05 3.349715026e-05
3.98e-05 3.362623673e-05
3.99e-05 3.368897645e-05
4e-05 3.368518715e-05
4.01e-05 3.361494939e-05
4.02e-05 3.347860579e-05
4.03e-05 3.327675912e-05
4.04e-05 3.301026941e-05
4.05e-05 3.268025007e-05
4.06e-05 3.228806298e-05
4.07e-05 3.183531264e-05
4.08e-05 3.132383934e-05
4.09e-05 3.075571146e-05
4.1e-05 3.013321687e-05
4.11e-05 2.945885341e-05
4.12e-05 2.873531871e-05
4.13e-05 2.796549909e-05
4.14e-05 2.715245782e-05
4.15e-05 2.629942269e-05
4.16e-05 2.540977295e-05
4.17e-05 2.44870257e-05
4.18e-05 2.35348217e-05
4.19e-05 2.25569108e-05
4.2e-05 2.155713694e-05
4.21e-05 2.053942276e-05
4.22e-05 1.9507754e-05
4.23e-05 1.846616365e-05
4.24e-05 1.741871596e-05
4.25e-05 1.636949031e-05
4.26e-05 1.532256511e-05
4.27e-05 1.428200173e-05
4.28e-05 1.325182847e-05
4.29e-05 1.223602478e-05
4.3e-05 1.123850562e-05
4.31e-05 1.026310619e-05
4.32e-05 9.313566903e-06
4.33e-05 8.393518849e-06
4.34e-05 7.506469688e-06
4.35e-05 6.655790047e-06
4.36e-05 5.844700498e-06
4.37e-05 5.076259149e-06
4.38e-05 4.353349901e-06
4.39e-05 3.678671416e-06
4.4e-05 3.054726834e-06
4.41e-05 2.48381429e-06
4.42e-05 1.968018246e-06
4.43e-05 1.509201697e-06
4.44e-05 1.108999251e-06
4.45e-05 7.688111394e-07
4.46e-05 4.897981494e-07
4.47e-05 2.72877521e-07
4.48e-05 1.187198074e-07
4.49e-05 2.774671749e-08
4.5e-05 1.299423846e-10
4.51e-05 3.579097185e-08
4.52e-05 1.344018974e-07
4.53e-05 2.953871976e-07
4.54e-05 5.179264972e-07
4.55e-05 8.00958286e-07
4.56e-05 1.143184582e-06
4.57e-05 1.543076517e-06
4.58e-05 1.998880827e-06
4.59e-05 2.508627205e-06
4.6e-05 3.070136505e-06
4.61e-05 3.681029752e-06
4.62e-05 4.338737917e-06
4.63e-05 5.040512425e-06
4.64e-05 5.783436359e-06
4.65e-05 6.564436289e-06
4.66e-05 7.380294712e-06
4.67e-05 8.227663024e-06
4.68e-05 9.103074989e-06
4.69e-05 1.000296065e-05
4.7e-05 1.09236606e-05
4.71e-05 1.186144062e-05
4.72e-05 1.281250653e-05
4.73e-05 1.377301928e-05
4.74e-05 1.473911022e-05
4.75e-05 1.570689636e-05
4.76e-05 1.667249574e-05
4.77e-05 1.763204276e-05
4.78e-05 1.858170339e-05
4.79e-05 1.95176902e-05
4.8e-05 2.043627724e-05
4.81e-05 2.133381461e-05
4.82e-05 2.220674272e-05
4.83e-05 2.305160611e-05
4.84e-05 2.386506693e-05
4.85e-05 2.464391784e-05
4.86e-05 2.538509441e-05
4.87e-05 2.608568695e-05
4.88e-05 2.674295164e-05
4.89e-05 2.735432106e-05
4.9e-05 2.791741396e-05
4.91e-05 2.843004428e-05
4.92e-05 2.889022942e-05
4.93e-05 2.929619759e-05
4.94e-05 2.964639447e-05
4.95e-05 2.993948883e-05
4.96e-05 3.017437741e-05
4.97e-05 3.035018878e-05
4.98e-05 3.046628632e-05
4.99e-05 3.052227032e-05
5e-05 3.051797901e-05


==> tikz/data/EC_osc_str_noncond_core_trap.txt <==
0 5e-05
1e-07 4.995062981e-05
2e-07 4.980271421e-05
3e-07 4.955683744e-05
4e-07 4.921397059e-05
5e-07 4.877546787e-05
6e-07 4.82430612e-05
7e-07 4.761885336e-05
8e-07 4.690530975e-05
9e-07 4.610524859e-05
1e-06 4.522182981e-05
1.1e-06 4.425854258e-05
1.2e-06 4.32191915e-05
1.3e-06 4.210788163e-05
1.4e-06 4.09290022e-05
1.5e-06 3.968720933e-05
1.6e-06 3.838740763e-05
1.7e-06 3.703473082e-05
1.8e-06 3.563452145e-05
1.9e-06 3.419230981e-05
2e-06 3.271379207e-05
2.1e-06 3.120480783e-05
2.2e-06 2.967131698e-05
2.3e-06 2.811937622e-05
2.4e-06 2.655511512e-05
2.5e-06 2.498471192e-05
2.6e-06 2.34143691e-05
2.7e-06 2.185028892e-05
2.8e-06 2.029864888e-05
2.9e-06 1.876557737e-05
3e-06 1.725712943e-05
3.1e-06 1.577926286e-05
3.2e-06 1.433781465e-05
3.3e-06 1.293847797e-05
3.4e-06 1.158677968e-05
3.5e-06 1.028805844e-05
3.6e-06 9.047443718e-06
3.7e-06 7.86983546e-06
3.8e-06 6.759884767e-06
3.9e-06 5.721975518e-06
4e-06 4.760207054e-06
4.1e-06 3.878377991e-06
4.2e-06 3.079971215e-06
4.3e-06 2.368140127e-06
4.4e-06 1.745696184e-06
4.5e-06 1.215097802e-06
4.6e-06 7.784406399e-07
4.7e-06 4.374493257e-07
4.8e-06 1.934706441e-07
4.9e-06 4.746821707e-08
5e-06 1.869802317e-11
5.1e-06 5.130949435e-08
5.2e-06 2.011380271e-07
5.3e-06 4.489125312e-07
5.4e-06 7.936543927e-07
5.5e-06 1.234002014e-06
5.6e-06 1.76821619e-06
5.7e-06 2.394186982e-06
5.8e-06 3.109442044e-06
5.9e-06 3.911156395e-06
6e-06 4.796163572e-06
6.1e-06 5.760968135e-06
6.2e-06 6.801759478e-06
6.3e-06 7.914426874e-06
6.4e-06 9.094575717e-06
6.5e-06 1.033754487e-05
6.6e-06 1.163842509e-05
6.7e-06 1.299207839e-05
6.8e-06 1.439315836e-05
6.9e-06 1.583613128e-05
7e-06 1.731529796e-05
7.1e-06 1.882481626e-05
7.2e-06 2.035872416e-05
7.3e-06 2.191096331e-05
7.4e-06 2.347540297e-05
7.5e-06 2.504586421e-05
7.6e-06 2.66161443e-05
7.7e-06 2.818004124e-05
7.8e-06 2.973137824e-05
7.9e-06 3.126402811e-05
8e-06 3.277193748e-05
8.1e-06 3.424915069e-05
8.2e-06 3.56898333e-05
8.3e-06 3.708829519e-05
8.4e-06 3.843901295e-05
8.5e-06 3.973665178e-05
8.6e-06 4.097608651e-05
8.7e-06 4.215242183e-05
8.8e-06 4.326101168e-05
8.9e-06 4.429747755e-05
9e-06 4.525772581e-05
9.1e-06 4.613796383e-05
9.2e-06 4.693471503e-05
9.3e-06 4.764483253e-05
9.4e-06 4.826551165e-05
9.5e-06 4.879430094e-05
9.6e-06 4.922911189e-05
9.7e-06 4.956822717e-05
9.8e-06 4.981030739e-05
9.9e-06 4.995439644e-05
1e-05 4.999992521e-05
1.01e-05 4.994671389e-05
1.02e-05 4.979497264e-05
1.03e-05 4.954530077e-05
1.04e-05 4.919868441e-05
1.05e-05 4.875649255e-05
1.06e-05 4.822047167e-05
1.07e-05 4.759273886e-05
1.08e-05 4.687577341e-05
1.09e-05 4.607240707e-05
1.1e-05 4.518581282e-05
1.11e-05 4.421949237e-05
1.12e-05 4.317726232e-05
1.13e-05 4.206323907e-05
1.14e-05 4.088182258e-05
1.15e-05 3.9637679e-05
1.16e-05 3.833572221e-05
1.17e-05 3.698109445e-05
1.18e-05 3.557914597e-05
1.19e-05 3.413541393e-05
1.2e-05 3.265560051e-05
1.21e-05 3.114555042e-05
1.22e-05 2.961122777e-05
1.23e-05 2.805869254e-05
1.24e-05 2.649407665e-05
1.25e-05 2.492355973e-05
1.26e-05 2.335334472e-05
1.27e-05 2.178963337e-05
1.28e-05 2.023860173e-05
1.29e-05 1.870637578e-05
1.3e-05 1.719900723e-05
1.31e-05 1.57224496e-05
1.32e-05 1.428253473e-05
1.33e-05 1.288494973e-05
1.34e-05 1.153521452e-05
1.35e-05 1.023866004e-05
1.36e-05 9.000407168e-06
1.37e-05 7.825346542e-06
1.38e-05 6.718119195e-06
1.39e-05 5.683098248e-06
1.4e-05 4.724371638e-06
1.41e-05 3.845725965e-06
1.42e-05 3.050631542e-06
1.43e-05 2.342228686e-06
1.44e-05 1.723315317e-06
1.45e-05 1.196335904e-06
1.46e-05 7.633718136e-07
1.47e-05 4.261330869e-07
1.48e-05 1.859516876e-07
1.49e-05 4.377623989e-08
1.5e-05 1.682820407e-10
1.51e-05 5.530004877e-08
1.52e-05 2.089537908e-07
1.53e-05 4.605226349e-07
1.54e-05 8.090129808e-07
1.55e-05 1.253048426e-06
1.56e-05 1.7908752e-06
1.57e-05 2.420369095e-06
1.58e-05 3.139043852e-06
1.59e-05 3.944060982e-06
1.6e-05 4.832240976e-06
1.61e-05 5.800075866e-06
1.62e-05 6.843743074e-06
1.63e-05 7.959120518e-06
1.64e-05 9.141802885e-06
1.65e-05 1.038711903e-05
1.66e-05 1.169015044e-05
1.67e-05 1.304575064e-05
1.68e-05 1.444856553e-05
1.69e-05 1.589305453e-05
1.7e-05 1.737351247e-05
1.71e-05 1.888409209e-05
1.72e-05 2.04188272e-05
1.73e-05 2.197165619e-05
1.74e-05 2.353644596e-05
1.75e-05 2.510701622e-05
1.76e-05 2.66771638e-05
1.77e-05 2.824068722e-05
1.78e-05 2.979141118e-05
1.79e-05 3.132321091e-05
1.8e-05 3.283003638e-05
1.81e-05 3.430593623e-05
1.82e-05 3.57450812e-05
1.83e-05 3.714178723e-05
1.84e-05 3.849053786e-05
1.85e-05 3.978600606e-05
1.86e-05 4.102307522e-05
1.87e-05 4.21968594e-05
1.88e-05 4.330272259e-05
1.89e-05 4.433629706e-05
1.9e-05 4.529350059e-05
1.91e-05 4.61705526e-05
1.92e-05 4.696398906e-05
1.93e-05 4.76706762e-05
1.94e-05 4.82878229e-05
1.95e-05 4.881299164e-05
1.96e-05 4.924410822e-05
1.97e-05 4.95794699e-05
1.98e-05 4.981775212e-05
1.99e-05 4.995801375e-05
2e-05 4.999970083e-05
2.01e-05 4.99426487e-05
2.02e-05 4.97870827e-05
2.03e-05 4.953361725e-05
2.04e-05 4.918325344e-05
2.05e-05 4.873737508e-05
2.06e-05 4.819774321e-05
2.07e-05 4.756648917e-05
2.08e-05 4.684610618e-05
2.09e-05 4.603943947e-05
2.1e-05 4.514967506e-05
2.11e-05 4.418032717e-05
2.12e-05 4.313522437e-05
2.13e-05 4.201849441e-05
2.14e-05 4.083454793e-05
2.15e-05 3.958806108e-05
2.16e-05 3.828395699e-05
2.17e-05 3.692738638e-05
2.18e-05 3.552370718e-05
2.19e-05 3.407846339e-05
2.2e-05 3.259736315e-05
2.21e-05 3.108625625e-05
2.22e-05 2.955111097e-05
2.23e-05 2.799799056e-05
2.24e-05 2.643302923e-05
2.25e-05 2.4862408e-05
2.26e-05 2.329233019e-05
2.27e-05 2.172899703e-05
2.28e-05 2.017858307e-05
2.29e-05 1.864721186e-05
2.3e-05 1.714093171e-05
2.31e-05 1.566569186e-05
2.32e-05 1.422731895e-05
2.33e-05 1.283149398e-05
2.34e-05 1.148372993e-05
2.35e-05 1.018934995e-05
2.36e-05 8.95346635e-06
2.37e-05 7.780960386e-06
2.38e-05 6.676463009e-06
2.39e-05 5.644336559e-06
2.4e-05 4.688657538e-06
2.41e-05 3.813200512e-06
2.42e-05 3.0214232e-06
2.43e-05 2.316452816e-06
2.44e-05 1.701073723e-06
2.45e-05 1.177716432e-06
2.46e-05 7.484480038e-07
2.47e-05 4.149638825e-07
2.48e-05 1.785812027e-07
2.49e-05 4.023358491e-08
2.5e-05 4.674491808e-10
2.51e-05 5.943985643e-08
2.52e-05 2.169178883e-07
2.53e-05 4.722795672e-07
2.54e-05 8.245163125e-07
2.55e-05 1.272236925e-06
2.56e-05 1.813673079e-06
2.57e-05 2.446686311e-06
2.58e-05 3.168776463e-06
2.59e-05 3.977091554e-06
2.6e-05 4.868439052e-06
2.61e-05 5.839298477e-06
2.62e-05 6.885835307e-06
2.63e-05 8.003916123e-06
2.64e-05 9.189124937e-06
2.65e-05 1.043678063e-05
2.66e-05 1.174195544e-05
2.67e-05 1.309949443e-05
2.68e-05 1.450403584e-05
2.69e-05 1.595003228e-05
2.7e-05 1.74317726e-05
2.71e-05 1.894340452e-05
2.72e-05 2.047895766e-05
2.73e-05 2.203236718e-05
2.74e-05 2.359749771e-05
2.75e-05 2.516816759e-05
2.76e-05 2.673817326e-05
2.77e-05 2.830131382e-05
2.78e-05 2.985141546e-05
2.79e-05 3.138235588e-05
2.8e-05 3.288808844e-05
2.81e-05 3.436266608e-05
2.82e-05 3.58002648e-05
2.83e-05 3.719520662e-05
2.84e-05 3.854198206e-05
2.85e-05 3.983527187e-05
2.86e-05 4.106996807e-05
2.87e-05 4.224119407e-05
2.88e-05 4.334432399e-05
2.89e-05 4.437500087e-05
2.9e-05 4.532915395e-05
2.91e-05 4.620301469e-05
2.92e-05 4.699313167e-05
2.93e-05 4.769638423e-05
2.94e-05 4.83099948e-05
2.95e-05 4.883153986e-05
2.96e-05 4.925895949e-05
2.97e-05 4.959056556e-05
2.98e-05 4.982504835e-05
2.99e-05 4.996148174e-05
3e-05 4.999932687e-05
3.01e-05 4.993843428e-05
3.02e-05 4.977904445e-05
3.03e-05 4.952178693e-05
3.04e-05 4.916767777e-05
3.05e-05 4.871811558e-05
3.06e-05 4.817487595e-05
3.07e-05 4.754010447e-05
3.08e-05 4.681630824e-05
3.09e-05 4.600634598e-05
3.1e-05 4.511341673e-05
3.11e-05 4.414104721e-05
3.12e-05 4.309307792e-05
3.13e-05 4.197364792e-05
3.14e-05 4.078717854e-05
3.15e-05 3.953835588e-05
3.16e-05 3.823211229e-05
3.17e-05 3.687360696e-05
3.18e-05 3.546820543e-05
3.19e-05 3.402145852e-05
3.2e-05 3.253908032e-05
3.21e-05 3.102692565e-05
3.22e-05 2.949096694e-05
3.23e-05 2.793727064e-05
3.24e-05 2.637197324e-05
3.25e-05 2.480125708e-05
3.26e-05 2.323132588e-05
3.27e-05 2.166838026e-05
3.28e-05 2.011859326e-05
3.29e-05 1.858808594e-05
3.3e-05 1.708290321e-05
3.31e-05 1.560898997e-05
3.32e-05 1.417216762e-05
3.33e-05 1.277811103e-05
3.34e-05 1.143232621e-05
3.35e-05 1.014012849e-05
3.36e-05 8.906621544e-06
3.37e-05 7.736677258e-06
3.38e-05 6.63491646e-06
3.39e-05 5.605690681e-06
3.4e-05 4.653064969e-06
3.41e-05 3.780801828e-06
3.42e-05 2.992346363e-06
3.43e-05 2.290812669e-06
3.44e-05 1.678971535e-06
3.45e-05 1.159239498e-06
3.46e-05 7.336693e-07
3.47e-05 4.039417794e-07
3.48e-05 1.713592333e-07
3.49e-05 3.684027333e-08
3.5e-05 9.161976533e-10
3.51e-05 6.372889258e-08
3.52e-05 2.250302721e-07
3.53e-05 4.841832578e-07
3.54e-05 8.401642949e-07
3.55e-05 1.291567395e-06
3.56e-05 1.83660969e-06
3.57e-05 2.473138472e-06
3.58e-05 3.198639697e-06
3.59e-05 4.010247914e-06
3.6e-05 4.904757583e-06
3.61e-05 5.878635734e-06
3.62e-05 6.928035923e-06
3.63e-05 8.048813422e-06
3.64e-05 9.236541592e-06
3.65e-05 1.048652936e-05
3.66e-05 1.179383976e-05
3.67e-05 1.315330942e-05
3.68e-05 1.455956895e-05
3.69e-05 1.600706417e-05
3.7e-05 1.749007803e-05
3.71e-05 1.900275319e-05
3.72e-05 2.053911517e-05
3.73e-05 2.209309594e-05
3.74e-05 2.365855785e-05
3.75e-05 2.522931795e-05
3.76e-05 2.679917233e-05
3.77e-05 2.836192067e-05
3.78e-05 2.991139071e-05
3.79e-05 3.144146266e-05
3.8e-05 3.29460933e-05
3.81e-05 3.441933992e-05
3.82e-05 3.585538378e-05
3.83e-05 3.724855304e-05
3.84e-05 3.859334522e-05
3.85e-05 3.988444892e-05
3.86e-05 4.111676477e-05
3.87e-05 4.228542559e-05
3.88e-05 4.338581562e-05
3.89e-05 4.441358876e-05
3.9e-05 4.536468567e-05
3.91e-05 4.623534991e-05
3.92e-05 4.702214269e-05
3.93e-05 4.772195646e-05
3.94e-05 4.833202724e-05
3.95e-05 4.884994548e-05
3.96e-05 4.927366561e-05
3.97e-05 4.960151409e-05
3.98e-05 4.983219604e-05
3.99e-05 4.996480037e-05
4e-05 4.999880334e-05
4.01e-05 4.993407064e-05
4.02e-05 4.977085794e-05
4.03e-05 4.950980988e-05
4.04e-05 4.91519575e-05
4.05e-05 4.869871417e-05
4.06e-05 4.815187002e-05
4.07e-05 4.751358489e-05
4.08e-05 4.678637976e-05
4.09e-05 4.59731268e-05
4.1e-05 4.507703805e-05
4.11e-05 4.410165272e-05
4.12e-05 4.30508232e-05
4.13e-05 4.192869988e-05
4.14e-05 4.073971469e-05
4.15e-05 3.948856369e-05
4.16e-05 3.818018842e-05
4.17e-05 3.681975648e-05
4.18e-05 3.541264105e-05
4.19e-05 3.396439969e-05
4.2e-05 3.248075239e-05
4.21e-05 3.0967559e-05
4.22e-05 2.943079604e-05
4.23e-05 2.787653314e-05
4.24e-05 2.631090905e-05
4.25e-05 2.474010736e-05
4.26e-05 2.317033215e-05
4.27e-05 2.160778343e-05
4.28e-05 2.005863266e-05
4.29e-05 1.852899839e-05
4.3e-05 1.702492208e-05
4.31e-05 1.555234427e-05
4.32e-05 1.411708107e-05
4.33e-05 1.272480122e-05
4.34e-05 1.138100368e-05
4.35e-05 1.009099594e-05
4.36e-05 8.859873031e-06
4.37e-05 7.692497422e-06
4.38e-05 6.593479795e-06
4.39e-05 5.567160847e-06
4.4e-05 4.617594143e-06
4.41e-05 3.748530107e-06
4.42e-05 2.963401206e-06
4.43e-05 2.2653084e-06
4.44e-05 1.657008885e-06
4.45e-05 1.140905212e-06
4.46e-05 7.190357905e-07
4.47e-05 3.930668435e-07
4.48e-05 1.642858228e-07
4.49e-05 3.359632544e-08
4.5e-05 1.514524773e-09
4.51e-05 6.816713153e-08
4.52e-05 2.332908936e-07
4.53e-05 4.962336355e-07
4.54e-05 8.559568345e-07
4.55e-05 1.311039722e-06
4.56e-05 1.859684896e-06
4.57e-05 2.499725419e-06
4.58e-05 3.228633377e-06
4.59e-05 4.043529863e-06
4.6e-05 4.94119635e-06
4.61e-05 5.918087401e-06
4.62e-05 6.97034467e-06
4.63e-05 8.093812147e-06
4.64e-05 9.284052566e-06
4.65e-05 1.053636494e-05
4.66e-05 1.18458031e-05
4.67e-05 1.320719529e-05
4.68e-05 1.461516453e-05
4.69e-05 1.606414987e-05
4.7e-05 1.754842838e-05
4.71e-05 1.906213774e-05
4.72e-05 2.059929937e-05
4.73e-05 2.215384208e-05
4.74e-05 2.371962602e-05
4.75e-05 2.529046694e-05
4.76e-05 2.686016063e-05
4.77e-05 2.84225074e-05
4.78e-05 2.997133658e-05
4.79e-05 3.150053089e-05
4.8e-05 3.300405061e-05
4.81e-05 3.44759574e-05
4.82e-05 3.59104378e-05
4.83e-05 3.730182617e-05
4.84e-05 3.864462705e-05
4.85e-05 3.993353691e-05
4.86e-05 4.116346503e-05
4.87e-05 4.232955368e-05
4.88e-05 4.342719725e-05
4.89e-05 4.445206048e-05
4.9e-05 4.540009555e-05
4.91e-05 4.626755808e-05
4.92e-05 4.705102194e-05
4.93e-05 4.774739273e-05
4.94e-05 4.835392007e-05
4.95e-05 4.88682084e-05
4.96e-05 4.928822649e-05
4.97e-05 4.961231542e-05
4.98e-05 4.983919516e-05
4.99e-05 4.996796963e-05
5e-05 4.999813022e-05


==> tikz/data/EL_osc_sol_cond_core_euler.txt <==
0 0
1e-07 1.16073201e-08
2e-07 4.558186575e-08
3e-07 1.015144868e-07
4e-07 1.792665242e-07
5e-07 2.787489137e-07
6e-07 3.998734166e-07
7e-07 5.425357517e-07
8e-07 7.066095781e-07
9e-07 8.919449816e-07
1e-06 1.098368791e-06
1.1e-06 1.32568552e-06
1.2e-06 1.573678416e-06
1.3e-06 1.842110427e-06
1.4e-06 2.130725028e-06
1.5e-06 2.43924692e-06
1.6e-06 2.767382622e-06
1.7e-06 3.114820981e-06
1.8e-06 3.481233635e-06
1.9e-06 3.866275433e-06
2e-06 4.269584837e-06
2.1e-06 4.690784311e-06
2.2e-06 5.129480709e-06
2.3e-06 5.58526566e-06
2.4e-06 6.057715961e-06
2.5e-06 6.546393973e-06
2.6e-06 7.050848029e-06
2.7e-06 7.570612852e-06
2.8e-06 8.105209974e-06
2.9e-06 8.654148178e-06
3e-06 9.21692394e-06
3.1e-06 9.793021884e-06
3.2e-06 1.038191525e-05
3.3e-06 1.098306636e-05
3.4e-06 1.159592711e-05
3.5e-06 1.221993947e-05
3.6e-06 1.285453597e-05
3.7e-06 1.349914019e-05
3.8e-06 1.415316732e-05
3.9e-06 1.481602467e-05
4e-06 1.548711217e-05
4.1e-06 1.616582293e-05
4.2e-06 1.685154378e-05
4.3e-06 1.754365582e-05
4.4e-06 1.824153496e-05
4.5e-06 1.894455247e-05
4.6e-06 1.965207557e-05
4.7e-06 2.036346795e-05
4.8e-06 2.107809036e-05
4.9e-06 2.179530118e-05
5e-06 2.251445697e-05
5.1e-06 2.323491307e-05
5.2e-06 2.395602412e-05
5.3e-06 2.467714469e-05
5.4e-06 2.539762981e-05
5.5e-06 2.611683555e-05
5.6e-06 2.68341196e-05
5.7e-06 2.754884182e-05
5.8e-06 2.82603648e-05
5.9e-06 2.896805444e-05
6e-06 2.967128052e-05
6.1e-06 3.036941719e-05
6.2e-06 3.106184359e-05
6.3e-06 3.174794438e-05
6.4e-06 3.242711024e-05
6.5e-06 3.309873844e-05
6.6e-06 3.376223337e-05
6.7e-06 3.441700704e-05
6.8e-06 3.50624796e-05
6.9e-06 3.569807987e-05
7e-06 3.63232458e-05
7.1e-06 3.693742499e-05
7.2e-06 3.754007515e-05
7.3e-06 3.81306646e-05
7.4e-06 3.870867268e-05
7.5e-06 3.927359028e-05
7.6e-06 3.982492019e-05
7.7e-06 4.036217763e-05
7.8e-06 4.088489057e-05
7.9e-06 4.139260021e-05
8e-06 4.188486134e-05
8.1e-06 4.236124275e-05
8.2e-06 4.282132757e-05
8.3e-06 4.326471363e-05
8.4e-06 4.369101385e-05
8.5e-06 4.409985652e-05
8.6e-06 4.449088563e-05
8.7e-06 4.486376118e-05
8.8e-06 4.521815949e-05
8.9e-06 4.555377342e-05
9e-06 4.587031267e-05
9.1e-06 4.616750403e-05
9.2e-06 4.644509158e-05
9.3e-06 4.670283691e-05
9.4e-06 4.694051934e-05
9.5e-06 4.715793607e-05
9.6e-06 4.735490238e-05
9.7e-06 4.753125176e-05
9.8e-06 4.768683604e-05
9.9e-06 4.782152551e-05
1e-05 4.793520903e-05
1.01e-05 4.802779412e-05
1.02e-05 4.8099207e-05
1.03e-05 4.814939267e-05
1.04e-05 4.817831493e-05
1.05e-05 4.818595641e-05
1.06e-05 4.817231854e-05
1.07e-05 4.813742159e-05
1.08e-05 4.808130459e-05
1.09e-05 4.800402529e-05
1.1e-05 4.790566013e-05
1.11e-05 4.77863041e-05
1.12e-05 4.764607069e-05
1.13e-05 4.748509178e-05
1.14e-05 4.730351745e-05
1.15e-05 4.710151592e-05
1.16e-05 4.687927329e-05
1.17e-05 4.663699347e-05
1.18e-05 4.63748979e-05
1.19e-05 4.609322537e-05
1.2e-05 4.579223182e-05
1.21e-05 4.547219005e-05
1.22e-05 4.513338954e-05
1.23e-05 4.47761361e-05
1.24e-05 4.440075165e-05
1.25e-05 4.400757388e-05
1.26e-05 4.359695598e-05
1.27e-05 4.316926629e-05
1.28e-05 4.272488796e-05
1.29e-05 4.226421863e-05
1.3e-05 4.178767002e-05
1.31e-05 4.129566761e-05
1.32e-05 4.078865022e-05
1.33e-05 4.026706961e-05
1.34e-05 3.97313901e-05
1.35e-05 3.918208812e-05
1.36e-05 3.861965178e-05
1.37e-05 3.804458047e-05
1.38e-05 3.745738435e-05
1.39e-05 3.685858396e-05
1.4e-05 3.624870968e-05
1.41e-05 3.562830131e-05
1.42e-05 3.499790755e-05
1.43e-05 3.435808554e-05
1.44e-05 3.370940035e-05
1.45e-05 3.305242443e-05
1.46e-05 3.238773719e-05
1.47e-05 3.17159244e-05
1.48e-05 3.10375777e-05
1.49e-05 3.035329409e-05
1.5e-05 2.966367535e-05
1.51e-05 2.896932757e-05
1.52e-05 2.827086054e-05
1.53e-05 2.756888727e-05
1.54e-05 2.686402341e-05
1.55e-05 2.615688671e-05
1.56e-05 2.544809648e-05
1.57e-05 2.473827304e-05
1.58e-05 2.402803715e-05
1.59e-05 2.331800951e-05
1.6e-05 2.260881015e-05
1.61e-05 2.190105794e-05
1.62e-05 2.119537e-05
1.63e-05 2.049236116e-05
1.64e-05 1.979264347e-05
1.65e-05 1.909682558e-05
1.66e-05 1.840551227e-05
1.67e-05 1.771930389e-05
1.68e-05 1.703879583e-05
1.69e-05 1.636457801e-05
1.7e-05 1.569723437e-05
1.71e-05 1.503734231e-05
1.72e-05 1.438547226e-05
1.73e-05 1.374218711e-05
1.74e-05 1.310804176e-05
1.75e-05 1.248358263e-05
1.76e-05 1.186934716e-05
1.77e-05 1.126586338e-05
1.78e-05 1.067364941e-05
1.79e-05 1.009321303e-05
1.8e-05 9.525051243e-06
1.81e-05 8.96964984e-06
1.82e-05 8.427482966e-06
1.83e-05 7.899012725e-06
1.84e-05 7.384688772e-06
1.85e-05 6.884947929e-06
1.86e-05 6.400213806e-06
1.87e-05 5.930896436e-06
1.88e-05 5.477391922e-06
1.89e-05 5.040082101e-06
1.9e-05 4.619334212e-06
1.91e-05 4.215500585e-06
1.92e-05 3.828918339e-06
1.93e-05 3.459909096e-06
1.94e-05 3.108778707e-06
1.95e-05 2.775816996e-06
1.96e-05 2.461297512e-06
1.97e-05 2.165477299e-06
1.98e-05 1.888596686e-06
1.99e-05 1.630879081e-06
2e-05 1.392530788e-06
2.01e-05 1.173740838e-06
2.02e-05 9.746808329e-07
2.03e-05 7.95504809e-07
2.04e-05 6.363491109e-07
2.05e-05 4.973322855e-07
2.06e-05 3.785549899e-07
2.07e-05 2.800999154e-07
2.08e-05 2.02031728e-07
2.09e-05 1.443970236e-07
2.1e-05 1.072243009e-07
2.11e-05 9.052394886e-08
2.12e-05 9.428825092e-08
2.13e-05 1.184914052e-07
2.14e-05 1.630895603e-07
2.15e-05 2.280208677e-07
2.16e-05 3.132055488e-07
2.17e-05 4.185459796e-07
2.18e-05 5.439267891e-07
2.19e-05 6.892149748e-07
2.2e-05 8.542600331e-07
2.21e-05 1.038894105e-06
2.22e-05 1.242932137e-06
2.23e-05 1.466172058e-06
2.24e-05 1.70839497e-06
2.25e-05 1.969365353e-06
2.26e-05 2.248831287e-06
2.27e-05 2.546524685e-06
2.28e-05 2.862161542e-06
2.29e-05 3.195442202e-06
2.3e-05 3.546051626e-06
2.31e-05 3.913659689e-06
2.32e-05 4.297921479e-06
2.33e-05 4.698477616e-06
2.34e-05 5.114954577e-06
2.35e-05 5.546965036e-06
2.36e-05 5.994108221e-06
2.37e-05 6.455970275e-06
2.38e-05 6.93212463e-06
2.39e-05 7.422132396e-06
2.4e-05 7.925542759e-06
2.41e-05 8.441893383e-06
2.42e-05 8.970710833e-06
2.43e-05 9.511510999e-06
2.44e-05 1.006379953e-05
2.45e-05 1.062707228e-05
2.46e-05 1.120081577e-05
2.47e-05 1.178450763e-05
2.48e-05 1.237761707e-05
2.49e-05 1.297960539e-05
2.5e-05 1.358992641e-05
2.51e-05 1.420802698e-05
2.52e-05 1.48333475e-05
2.53e-05 1.546532237e-05
2.54e-05 1.610338056e-05
2.55e-05 1.674694602e-05
2.56e-05 1.739543832e-05
2.57e-05 1.804827304e-05
2.58e-05 1.870486238e-05
2.59e-05 1.936461565e-05
2.6e-05 2.002693978e-05
2.61e-05 2.069123988e-05
2.62e-05 2.135691972e-05
2.63e-05 2.202338232e-05
2.64e-05 2.269003042e-05
2.65e-05 2.335626703e-05
2.66e-05 2.402149599e-05
2.67e-05 2.468512244e-05
2.68e-05 2.534655336e-05
2.69e-05 2.600519815e-05
2.7e-05 2.666046905e-05
2.71e-05 2.731178176e-05
2.72e-05 2.795855587e-05
2.73e-05 2.860021543e-05
2.74e-05 2.923618942e-05
2.75e-05 2.986591226e-05
2.76e-05 3.048882433e-05
2.77e-05 3.110437243e-05
2.78e-05 3.171201025e-05
2.79e-05 3.231119891e-05
2.8e-05 3.290140737e-05
2.81e-05 3.348211293e-05
2.82e-05 3.405280166e-05
2.83e-05 3.461296886e-05
2.84e-05 3.516211953e-05
2.85e-05 3.569976872e-05
2.86e-05 3.622544206e-05
2.87e-05 3.673867606e-05
2.88e-05 3.72390186e-05
2.89e-05 3.772602929e-05
2.9e-05 3.819927981e-05
2.91e-05 3.865835436e-05
2.92e-05 3.910284996e-05
2.93e-05 3.953237681e-05
2.94e-05 3.994655863e-05
2.95e-05 4.034503298e-05
2.96e-05 4.072745157e-05
2.97e-05 4.109348057e-05
2.98e-05 4.144280088e-05
2.99e-05 4.177510838e-05
3e-05 4.209011425e-05
3.01e-05 4.238754516e-05
3.02e-05 4.266714351e-05
3.03e-05 4.292866767e-05
3.04e-05 4.317189215e-05
3.05e-05 4.339660781e-05
3.06e-05 4.360262203e-05
3.07e-05 4.378975887e-05
3.08e-05 4.395785918e-05
3.09e-05 4.410678078e-05
3.1e-05 4.423639856e-05
3.11e-05 4.434660453e-05
3.12e-05 4.443730799e-05
3.13e-05 4.45084355e-05
3.14e-05 4.455993102e-05
3.15e-05 4.459175589e-05
3.16e-05 4.460388886e-05
3.17e-05 4.459632612e-05
3.18e-05 4.456908128e-05
3.19e-05 4.452218533e-05
3.2e-05 4.445568662e-05
3.21e-05 4.436965079e-05
3.22e-05 4.42641607e-05
3.23e-05 4.413931638e-05
3.24e-05 4.399523485e-05
3.25e-05 4.38320501e-05
3.26e-05 4.364991288e-05
3.27e-05 4.34489906e-05
3.28e-05 4.322946717e-05
3.29e-05 4.299154279e-05
3.3e-05 4.273543379e-05
3.31e-05 4.246137243e-05
3.32e-05 4.216960666e-05
3.33e-05 4.186039991e-05
3.34e-05 4.153403085e-05
3.35e-05 4.11907931e-05
3.36e-05 4.083099499e-05
3.37e-05 4.045495928e-05
3.38e-05 4.006302284e-05
3.39e-05 3.965553635e-05
3.4e-05 3.9232864e-05
3.41e-05 3.879538313e-05
3.42e-05 3.83434839e-05
3.43e-05 3.787756894e-05
3.44e-05 3.739805299e-05
3.45e-05 3.690536248e-05
3.46e-05 3.639993522e-05
3.47e-05 3.588221994e-05
3.48e-05 3.535267592e-05
3.49e-05 3.481177257e-05
3.5e-05 3.425998898e-05
3.51e-05 3.369781353e-05
3.52e-05 3.312574345e-05
3.53e-05 3.254428433e-05
3.54e-05 3.195394972e-05
3.55e-05 3.135526062e-05
3.56e-05 3.074874506e-05
3.57e-05 3.013493761e-05
3.58e-05 2.951437889e-05
3.59e-05 2.88876151e-05
3.6e-05 2.825519753e-05
3.61e-05 2.761768209e-05
3.62e-05 2.697562878e-05
3.63e-05 2.63296012e-05
3.64e-05 2.568016607e-05
3.65e-05 2.502789272e-05
3.66e-05 2.437335256e-05
3.67e-05 2.371711861e-05
3.68e-05 2.305976497e-05
3.69e-05 2.240186631e-05
3.7e-05 2.174399738e-05
3.71e-05 2.108673247e-05
3.72e-05 2.043064495e-05
3.73e-05 1.977630671e-05
3.74e-05 1.912428771e-05
3.75e-05 1.847515542e-05
3.76e-05 1.782947437e-05
3.77e-05 1.718780563e-05
3.78e-05 1.655070632e-05
3.79e-05 1.591872912e-05
3.8e-05 1.529242177e-05
3.81e-05 1.467232663e-05
3.82e-05 1.405898016e-05
3.83e-05 1.345291248e-05
3.84e-05 1.285464689e-05
3.85e-05 1.226469942e-05
3.86e-05 1.168357837e-05
3.87e-05 1.111178388e-05
3.88e-05 1.054980748e-05
3.89e-05 9.998131681e-06
3.9e-05 9.457229528e-06
3.91e-05 8.927564213e-06
3.92e-05 8.40958866e-06
3.93e-05 7.903745136e-06
3.94e-05 7.410464866e-06
3.95e-05 6.930167662e-06
3.96e-05 6.463261559e-06
3.97e-05 6.010142463e-06
3.98e-05 5.57119381e-06
3.99e-05 5.146786237e-06
4e-05 4.737277262e-06
4.01e-05 4.343010978e-06
4.02e-05 3.964317759e-06
4.03e-05 3.60151398e-06
4.04e-05 3.254901742e-06
4.05e-05 2.924768623e-06
4.06e-05 2.611387426e-06
4.07e-05 2.315015956e-06
4.08e-05 2.035896799e-06
4.09e-05 1.774257118e-06
4.1e-05 1.530308467e-06
4.11e-05 1.304246613e-06
4.12e-05 1.096251373e-06
4.13e-05 9.064864713e-07
4.14e-05 7.350994009e-07
4.15e-05 5.822213091e-07
4.16e-05 4.479668916e-07
4.17e-05 3.324343037e-07
4.18e-05 2.357050851e-07
4.19e-05 1.578441004e-07
4.2e-05 9.889949362e-08
4.21e-05 5.890265787e-08
4.22e-05 3.786821979e-08
4.23e-05 3.57940388e-08
4.24e-05 5.266122124e-08
4.25e-05 8.843414921e-08
4.26e-05 1.430605242e-07
4.27e-05 2.164714256e-07
4.28e-05 3.085813834e-07
4.29e-05 4.192884661e-07
4.3e-05 5.484743827e-07
4.31e-05 6.960045989e-07
4.32e-05 8.617284684e-07
4.33e-05 1.045479377e-06
4.34e-05 1.247074902e-06
4.35e-05 1.466316986e-06
4.36e-05 1.702992119e-06
4.37e-05 1.956871546e-06
4.38e-05 2.227711472e-06
4.39e-05 2.515253294e-06
4.4e-05 2.819223838e-06
4.41e-05 3.139335614e-06
4.42e-05 3.475287074e-06
4.43e-05 3.826762896e-06
4.44e-05 4.193434269e-06
4.45e-05 4.574959195e-06
4.46e-05 4.970982797e-06
4.47e-05 5.381137648e-06
4.48e-05 5.805044101e-06
4.49e-05 6.242310635e-06
4.5e-05 6.692534208e-06
4.51e-05 7.155300624e-06
4.52e-05 7.630184904e-06
4.53e-05 8.116751673e-06
4.54e-05 8.614555552e-06
4.55e-05 9.123141554e-06
4.56e-05 9.642045501e-06
4.57e-05 1.017079443e-05
4.58e-05 1.070890704e-05
4.59e-05 1.125589409e-05
4.6e-05 1.181125886e-05
4.61e-05 1.23744976e-05
4.62e-05 1.294509996e-05
4.63e-05 1.352254945e-05
4.64e-05 1.410632394e-05
4.65e-05 1.469589605e-05
4.66e-05 1.529073369e-05
4.67e-05 1.589030051e-05
4.68e-05 1.649405636e-05
4.69e-05 1.710145779e-05
4.7e-05 1.771195853e-05
4.71e-05 1.832500997e-05
4.72e-05 1.894006164e-05
4.73e-05 1.955656172e-05
4.74e-05 2.017395751e-05
4.75e-05 2.079169593e-05
4.76e-05 2.140922398e-05
4.77e-05 2.202598929e-05
4.78e-05 2.264144054e-05
4.79e-05 2.325502798e-05
4.8e-05 2.386620393e-05
4.81e-05 2.447442323e-05
4.82e-05 2.507914373e-05
4.83e-05 2.567982677e-05
4.84e-05 2.627593768e-05
4.85e-05 2.686694619e-05
4.86e-05 2.745232695e-05
4.87e-05 2.803155997e-05
4.88e-05 2.860413106e-05
4.89e-05 2.916953231e-05
4.9e-05 2.972726252e-05
4.91e-05 3.027682763e-05
4.92e-05 3.081774119e-05
4.93e-05 3.13495247e-05
4.94e-05 3.187170814e-05
4.95e-05 3.238383028e-05
4.96e-05 3.288543914e-05
4.97e-05 3.337609236e-05
4.98e-05 3.38553576e-05
4.99e-05 3.432281288e-05
5e-05 3.477804699e-05


==> tikz/data/EL_osc_sol_cond_core_trap.txt <==
0 0
1e-07 1.200041604e-08
2e-07 4.599960481e-08
3e-07 1.020757264e-07
4e-07 1.798866956e-07
5e-07 2.795184737e-07
6e-07 4.008113586e-07
7e-07 5.437754838e-07
8e-07 7.082283327e-07
9e-07 8.941062353e-07
1e-06 1.101184662e-06
1.1e-06 1.32934159e-06
1.2e-06 1.578314271e-06
1.3e-06 1.847932087e-06
1.4e-06 2.137897659e-06
1.5e-06 2.447996978e-06
1.6e-06 2.777900139e-06
1.7e-06 3.127352752e-06
1.8e-06 3.495993752e-06
1.9e-06 3.883530469e-06
2e-06 4.289571799e-06
2.1e-06 4.713788576e-06
2.2e-06 5.155760747e-06
2.3e-06 5.615124351e-06
2.4e-06 6.091431554e-06
2.5e-06 6.584285316e-06
2.6e-06 7.093211289e-06
2.7e-06 7.617781133e-06
2.8e-06 8.15749536e-06
2.9e-06 8.711896178e-06
3e-06 9.280460444e-06
3.1e-06 9.86270284e-06
3.2e-06 1.045807815e-05
3.3e-06 1.106607554e-05
3.4e-06 1.16861294e-05
3.5e-06 1.231770542e-05
3.6e-06 1.29602194e-05
3.7e-06 1.361311569e-05
3.8e-06 1.427579334e-05
3.9e-06 1.494767754e-05
4e-06 1.562815253e-05
4.1e-06 1.631662658e-05
4.2e-06 1.70124711e-05
4.3e-06 1.771507974e-05
4.4e-06 1.842381315e-05
4.5e-06 1.913805263e-05
4.6e-06 1.985715021e-05
4.7e-06 2.058047719e-05
4.8e-06 2.13073791e-05
4.9e-06 2.203721964e-05
5e-06 2.276934002e-05
5.1e-06 2.350309869e-05
5.2e-06 2.423783475e-05
5.3e-06 2.497290383e-05
5.4e-06 2.570764513e-05
5.5e-06 2.644141382e-05
5.6e-06 2.717355145e-05
5.7e-06 2.79034151e-05
5.8e-06 2.863035091e-05
5.9e-06 2.935372024e-05
6e-06 3.007287602e-05
6.1e-06 3.078718623e-05
6.2e-06 3.149601282e-05
6.3e-06 3.219873268e-05
6.4e-06 3.289471893e-05
6.5e-06 3.358335967e-05
6.6e-06 3.426404134e-05
6.7e-06 3.493616544e-05
6.8e-06 3.559913384e-05
6.9e-06 3.625236361e-05
7e-06 3.68952741e-05
7.1e-06 3.752730007e-05
7.2e-06 3.81478803e-05
7.3e-06 3.87564693e-05
7.4e-06 3.935252723e-05
7.5e-06 3.993553026e-05
7.6e-06 4.050496182e-05
7.7e-06 4.106032162e-05
7.8e-06 4.160111811e-05
7.9e-06 4.212687634e-05
8e-06 4.263713148e-05
8.1e-06 4.313143562e-05
8.2e-06 4.360935221e-05
8.3e-06 4.407046201e-05
8.4e-06 4.451435827e-05
8.5e-06 4.494065185e-05
8.6e-06 4.534896722e-05
8.7e-06 4.573894676e-05
8.8e-06 4.61102474e-05
8.9e-06 4.646254432e-05
9e-06 4.67955281e-05
9.1e-06 4.710890783e-05
9.2e-06 4.740240883e-05
9.3e-06 4.767577514e-05
9.4e-06 4.79287677e-05
9.5e-06 4.816116642e-05
9.6e-06 4.837276871e-05
9.7e-06 4.85633911e-05
9.8e-06 4.873286811e-05
9.9e-06 4.888105356e-05
1e-05 4.900781966e-05
1.01e-05 4.911305797e-05
1.02e-05 4.919667885e-05
1.03e-05 4.925861198e-05
1.04e-05 4.929880609e-05
1.05e-05 4.931722928e-05
1.06e-05 4.931386881e-05
1.07e-05 4.928873124e-05
1.08e-05 4.924184239e-05
1.09e-05 4.917324726e-05
1.1e-05 4.908301011e-05
1.11e-05 4.89712142e-05
1.12e-05 4.883796198e-05
1.13e-05 4.868337465e-05
1.14e-05 4.850759245e-05
1.15e-05 4.831077408e-05
1.16e-05 4.809309706e-05
1.17e-05 4.785475701e-05
1.18e-05 4.759596807e-05
1.19e-05 4.731696206e-05
1.2e-05 4.701798898e-05
1.21e-05 4.669931601e-05
1.22e-05 4.636122808e-05
1.23e-05 4.600402678e-05
1.24e-05 4.562803094e-05
1.25e-05 4.52335755e-05
1.26e-05 4.482101201e-05
1.27e-05 4.439070753e-05
1.28e-05 4.394304513e-05
1.29e-05 4.347842266e-05
1.3e-05 4.29972533e-05
1.31e-05 4.249996431e-05
1.32e-05 4.198699748e-05
1.33e-05 4.145880793e-05
1.34e-05 4.091586452e-05
1.35e-05 4.035864859e-05
1.36e-05 3.978765438e-05
1.37e-05 3.920338776e-05
1.38e-05 3.860636659e-05
1.39e-05 3.799711945e-05
1.4e-05 3.737618596e-05
1.41e-05 3.674411555e-05
1.42e-05 3.610146768e-05
1.43e-05 3.544881067e-05
1.44e-05 3.478672185e-05
1.45e-05 3.411578637e-05
1.46e-05 3.34365974e-05
1.47e-05 3.274975485e-05
1.48e-05 3.205586561e-05
1.49e-05 3.135554223e-05
1.5e-05 3.064940315e-05
1.51e-05 2.99380714e-05
1.52e-05 2.922217478e-05
1.53e-05 2.850234459e-05
1.54e-05 2.777921576e-05
1.55e-05 2.705342561e-05
1.56e-05 2.632561397e-05
1.57e-05 2.559642193e-05
1.58e-05 2.486649193e-05
1.59e-05 2.413646658e-05
1.6e-05 2.340698865e-05
1.61e-05 2.267869999e-05
1.62e-05 2.195224144e-05
1.63e-05 2.122825181e-05
1.64e-05 2.050736777e-05
1.65e-05 1.979022281e-05
1.66e-05 1.907744717e-05
1.67e-05 1.836966681e-05
1.68e-05 1.76675033e-05
1.69e-05 1.697157286e-05
1.7e-05 1.628248621e-05
1.71e-05 1.560084765e-05
1.72e-05 1.492725491e-05
1.73e-05 1.426229821e-05
1.74e-05 1.36065602e-05
1.75e-05 1.296061496e-05
1.76e-05 1.232502796e-05
1.77e-05 1.170035517e-05
1.78e-05 1.108714289e-05
1.79e-05 1.048592698e-05
1.8e-05 9.897232679e-06
1.81e-05 9.321573851e-06
1.82e-05 8.759452832e-06
1.83e-05 8.211359686e-06
1.84e-05 7.677772075e-06
1.85e-05 7.159154549e-06
1.86e-05 6.655958422e-06
1.87e-05 6.168621102e-06
1.88e-05 5.697565974e-06
1.89e-05 5.243201772e-06
1.9e-05 4.805922473e-06
1.91e-05 4.386106708e-06
1.92e-05 3.984117669e-06
1.93e-05 3.600302563e-06
1.94e-05 3.234992532e-06
1.95e-05 2.88850215e-06
1.96e-05 2.561129356e-06
1.97e-05 2.253154994e-06
1.98e-05 1.964842769e-06
1.99e-05 1.696438824e-06
2e-05 1.448171714e-06
2.01e-05 1.220252031e-06
2.02e-05 1.012872393e-06
2.03e-05 8.262071165e-07
2.04e-05 6.604122239e-07
2.05e-05 5.156251593e-07
2.06e-05 3.919648188e-07
2.07e-05 2.895313099e-07
2.08e-05 2.084060042e-07
2.09e-05 1.486513394e-07
2.1e-05 1.103108967e-07
2.11e-05 9.340924532e-08
2.12e-05 9.795204404e-08
2.13e-05 1.239259281e-07
2.14e-05 1.712986362e-07
2.15e-05 2.400189385e-07
2.16e-05 3.3001679e-07
2.17e-05 4.412032987e-07
2.18e-05 5.734709053e-07
2.19e-05 7.266933918e-07
2.2e-05 9.007260868e-07
2.21e-05 1.095405914e-06
2.22e-05 1.310551623e-06
2.23e-05 1.545963877e-06
2.24e-05 1.801425509e-06
2.25e-05 2.076701648e-06
2.26e-05 2.371539997e-06
2.27e-05 2.685671002e-06
2.28e-05 3.018808153e-06
2.29e-05 3.370648182e-06
2.3e-05 3.740871396e-06
2.31e-05 4.129141911e-06
2.32e-05 4.535108e-06
2.33e-05 4.958402364e-06
2.34e-05 5.398642509e-06
2.35e-05 5.855431038e-06
2.36e-05 6.328356057e-06
2.37e-05 6.816991495e-06
2.38e-05 7.320897533e-06
2.39e-05 7.839620949e-06
2.4e-05 8.372695568e-06
2.41e-05 8.919642637e-06
2.42e-05 9.479971287e-06
2.43e-05 1.005317894e-05
2.44e-05 1.063875179e-05
2.45e-05 1.123616523e-05
2.46e-05 1.184488432e-05
2.47e-05 1.24643643e-05
2.48e-05 1.309405104e-05
2.49e-05 1.373338153e-05
2.5e-05 1.438178441e-05
2.51e-05 1.503868043e-05
2.52e-05 1.570348304e-05
2.53e-05 1.637559882e-05
2.54e-05 1.705442808e-05
2.55e-05 1.773936535e-05
2.56e-05 1.842979994e-05
2.57e-05 1.912511647e-05
2.58e-05 1.982469542e-05
2.59e-05 2.052791367e-05
2.6e-05 2.123414506e-05
2.61e-05 2.194276095e-05
2.62e-05 2.265313078e-05
2.63e-05 2.336462259e-05
2.64e-05 2.407660363e-05
2.65e-05 2.478844089e-05
2.66e-05 2.549950169e-05
2.67e-05 2.620915417e-05
2.68e-05 2.691676793e-05
2.69e-05 2.762171456e-05
2.7e-05 2.832336816e-05
2.71e-05 2.902110594e-05
2.72e-05 2.971430873e-05
2.73e-05 3.040236158e-05
2.74e-05 3.108465425e-05
2.75e-05 3.176058175e-05
2.76e-05 3.242954493e-05
2.77e-05 3.309095094e-05
2.78e-05 3.374421379e-05
2.79e-05 3.438875487e-05
2.8e-05 3.502400342e-05
2.81e-05 3.56493971e-05
2.82e-05 3.62643824e-05
2.83e-05 3.686841521e-05
2.84e-05 3.746096125e-05
2.85e-05 3.804149653e-05
2.86e-05 3.860950786e-05
2.87e-05 3.916449326e-05
2.88e-05 3.97059624e-05
2.89e-05 4.023343705e-05
2.9e-05 4.074645151e-05
2.91e-05 4.124455298e-05
2.92e-05 4.172730198e-05
2.93e-05 4.219427274e-05
2.94e-05 4.264505354e-05
2.95e-05 4.307924713e-05
2.96e-05 4.349647103e-05
2.97e-05 4.389635785e-05
2.98e-05 4.427855566e-05
2.99e-05 4.464272828e-05
3e-05 4.498855555e-05
3.01e-05 4.531573362e-05
3.02e-05 4.562397524e-05
3.03e-05 4.591300997e-05
3.04e-05 4.618258444e-05
3.05e-05 4.643246256e-05
3.06e-05 4.666242571e-05
3.07e-05 4.687227298e-05
3.08e-05 4.706182126e-05
3.09e-05 4.723090548e-05
3.1e-05 4.737937869e-05
3.11e-05 4.750711223e-05
3.12e-05 4.761399579e-05
3.13e-05 4.769993756e-05
3.14e-05 4.776486426e-05
3.15e-05 4.78087212e-05
3.16e-05 4.783147236e-05
3.17e-05 4.78331004e-05
3.18e-05 4.781360663e-05
3.19e-05 4.777301107e-05
3.2e-05 4.771135239e-05
3.21e-05 4.762868787e-05
3.22e-05 4.752509334e-05
3.23e-05 4.740066313e-05
3.24e-05 4.725550997e-05
3.25e-05 4.708976488e-05
3.26e-05 4.690357705e-05
3.27e-05 4.66971137e-05
3.28e-05 4.647055995e-05
3.29e-05 4.622411862e-05
3.3e-05 4.595801007e-05
3.31e-05 4.567247196e-05
3.32e-05 4.536775911e-05
3.33e-05 4.50441432e-05
3.34e-05 4.470191253e-05
3.35e-05 4.434137182e-05
3.36e-05 4.396284186e-05
3.37e-05 4.356665928e-05
3.38e-05 4.315317622e-05
3.39e-05 4.272276001e-05
3.4e-05 4.227579286e-05
3.41e-05 4.18126715e-05
3.42e-05 4.133380683e-05
3.43e-05 4.083962358e-05
3.44e-05 4.033055989e-05
3.45e-05 3.980706691e-05
3.46e-05 3.926960846e-05
3.47e-05 3.871866057e-05
3.48e-05 3.815471105e-05
3.49e-05 3.757825908e-05
3.5e-05 3.698981474e-05
3.51e-05 3.63898986e-05
3.52e-05 3.577904121e-05
3.53e-05 3.515778263e-05
3.54e-05 3.452667199e-05
3.55e-05 3.388626697e-05
3.56e-05 3.323713331e-05
3.57e-05 3.25798443e-05
3.58e-05 3.191498029e-05
3.59e-05 3.124312816e-05
3.6e-05 3.056488081e-05
3.61e-05 2.988083662e-05
3.62e-05 2.919159893e-05
3.63e-05 2.849777551e-05
3.64e-05 2.779997801e-05
3.65e-05 2.70988214e-05
3.66e-05 2.639492349e-05
3.67e-05 2.568890429e-05
3.68e-05 2.498138555e-05
3.69e-05 2.427299016e-05
3.7e-05 2.35643416e-05
3.71e-05 2.285606341e-05
3.72e-05 2.214877862e-05
3.73e-05 2.14431092e-05
3.74e-05 2.073967554e-05
3.75e-05 2.003909584e-05
3.76e-05 1.934198565e-05
3.77e-05 1.864895724e-05
3.78e-05 1.796061911e-05
3.79e-05 1.727757545e-05
3.8e-05 1.660042559e-05
3.81e-05 1.592976349e-05
3.82e-05 1.526617718e-05
3.83e-05 1.461024829e-05
3.84e-05 1.396255152e-05
3.85e-05 1.332365412e-05
3.86e-05 1.269411539e-05
3.87e-05 1.207448622e-05
3.88e-05 1.146530857e-05
3.89e-05 1.086711499e-05
3.9e-05 1.028042821e-05
3.91e-05 9.705760592e-06
3.92e-05 9.143613759e-06
3.93e-05 8.59447811e-06
3.94e-05 8.058832401e-06
3.95e-05 7.537143328e-06
3.96e-05 7.029865115e-06
3.97e-05 6.537439116e-06
3.98e-05 6.060293429e-06
3.99e-05 5.598842521e-06
4e-05 5.153486864e-06
4.01e-05 4.72461259e-06
4.02e-05 4.312591146e-06
4.03e-05 3.917778976e-06
4.04e-05 3.540517207e-06
4.05e-05 3.181131354e-06
4.06e-05 2.839931032e-06
4.07e-05 2.517209695e-06
4.08e-05 2.213244372e-06
4.09e-05 1.928295432e-06
4.1e-05 1.662606359e-06
4.11e-05 1.416403538e-06
4.12e-05 1.189896062e-06
4.13e-05 9.832755536e-07
4.14e-05 7.96715996e-07
4.15e-05 6.303735891e-07
4.16e-05 4.843866129e-07
4.17e-05 3.588753127e-07
4.18e-05 2.539417961e-07
4.19e-05 1.696699496e-07
4.2e-05 1.06125368e-07
4.21e-05 6.335530299e-08
4.22e-05 4.138862559e-08
4.23e-05 4.023580686e-08
4.24e-05 5.988891267e-08
4.25e-05 1.003216174e-07
4.26e-05 1.61489231e-07
4.27e-05 2.433287451e-07
4.28e-05 3.457588928e-07
4.29e-05 4.68680227e-07
4.3e-05 6.119752118e-07
4.31e-05 7.755083337e-07
4.32e-05 9.591262245e-07
4.33e-05 1.162657804e-06
4.34e-05 1.385914434e-06
4.35e-05 1.628690092e-06
4.36e-05 1.890761558e-06
4.37e-05 2.171888618e-06
4.38e-05 2.471814276e-06
4.39e-05 2.790264993e-06
4.4e-05 3.126950929e-06
4.41e-05 3.481566206e-06
4.42e-05 3.853789182e-06
4.43e-05 4.243282741e-06
4.44e-05 4.649694593e-06
4.45e-05 5.072657594e-06
4.46e-05 5.511790071e-06
4.47e-05 5.966696165e-06
4.48e-05 6.436966187e-06
4.49e-05 6.922176979e-06
4.5e-05 7.421892299e-06
4.51e-05 7.935663205e-06
4.52e-05 8.463028457e-06
4.53e-05 9.00351493e-06
4.54e-05 9.556638034e-06
4.55e-05 1.012190215e-05
4.56e-05 1.069880105e-05
4.57e-05 1.12868184e-05
4.58e-05 1.188542815e-05
4.59e-05 1.249409505e-05
4.6e-05 1.311227512e-05
4.61e-05 1.373941612e-05
4.62e-05 1.437495804e-05
4.63e-05 1.501833361e-05
4.64e-05 1.56689688e-05
4.65e-05 1.632628333e-05
4.66e-05 1.698969116e-05
4.67e-05 1.765860106e-05
4.68e-05 1.83324171e-05
4.69e-05 1.901053917e-05
4.7e-05 1.969236353e-05
4.71e-05 2.037728336e-05
4.72e-05 2.106468925e-05
4.73e-05 2.17539698e-05
4.74e-05 2.244451209e-05
4.75e-05 2.31357023e-05
4.76e-05 2.38269262e-05
4.77e-05 2.451756969e-05
4.78e-05 2.520701938e-05
4.79e-05 2.589466311e-05
4.8e-05 2.65798905e-05
4.81e-05 2.726209347e-05
4.82e-05 2.79406668e-05
4.83e-05 2.861500864e-05
4.84e-05 2.928452107e-05
4.85e-05 2.994861061e-05
4.86e-05 3.060668874e-05
4.87e-05 3.125817243e-05
4.88e-05 3.190248465e-05
4.89e-05 3.253905488e-05
4.9e-05 3.31673196e-05
4.91e-05 3.378672281e-05
4.92e-05 3.43967165e-05
4.93e-05 3.499676113e-05
4.94e-05 3.558632613e-05
4.95e-05 3.616489033e-05
4.96e-05 3.673194245e-05
4.97e-05 3.728698154e-05
4.98e-05 3.78295174e-05
4.99e-05 3.835907106e-05
5e-05 3.887517512e-05


==> tikz/data/EL_osc_sol_noncond_core_euler.txt <==
0 0
1e-07 1.106027669e-08
2e-07 4.421774072e-08
3e-07 9.942273221e-08
4e-07 1.766061567e-07
5e-07 2.756795576e-07
6e-07 3.965352059e-07
7e-07 5.390462063e-07
8e-07 7.030666212e-07
9e-07 8.884316104e-07
1e-06 1.094957588e-06
1.1e-06 1.322442396e-06
1.2e-06 1.570665492e-06
1.3e-06 1.83938816e-06
1.4e-06 2.128353724e-06
1.5e-06 2.437287794e-06
1.6e-06 2.765898512e-06
1.7e-06 3.113876825e-06
1.8e-06 3.480896765e-06
1.9e-06 3.866615748e-06
2e-06 4.270674888e-06
2.1e-06 4.692699323e-06
2.2e-06 5.132298553e-06
2.3e-06 5.589066798e-06
2.4e-06 6.062583364e-06
2.5e-06 6.552413025e-06
2.6e-06 7.058106412e-06
2.7e-06 7.579200423e-06
2.8e-06 8.115218639e-06
2.9e-06 8.665671752e-06
3e-06 9.230058004e-06
3.1e-06 9.807863642e-06
3.2e-06 1.039856337e-05
3.3e-06 1.100162084e-05
3.4e-06 1.161648911e-05
3.5e-06 1.224261113e-05
3.6e-06 1.287942027e-05
3.7e-06 1.35263408e-05
3.8e-06 1.418278842e-05
3.9e-06 1.484817078e-05
4e-06 1.552188797e-05
4.1e-06 1.620333313e-05
4.2e-06 1.689189292e-05
4.3e-06 1.75869481e-05
4.4e-06 1.828787407e-05
4.5e-06 1.899404143e-05
4.6e-06 1.970481655e-05
4.7e-06 2.041956211e-05
4.8e-06 2.113763767e-05
4.9e-06 2.185840024e-05
5e-06 2.258120488e-05
5.1e-06 2.330540522e-05
5.2e-06 2.403035406e-05
5.3e-06 2.475540393e-05
5.4e-06 2.54799077e-05
5.5e-06 2.620321908e-05
5.6e-06 2.692469326e-05
5.7e-06 2.764368745e-05
5.8e-06 2.835956144e-05
5.9e-06 2.907167818e-05
6e-06 2.977940432e-05
6.1e-06 3.048211079e-05
6.2e-06 3.117917334e-05
6.3e-06 3.18699731e-05
6.4e-06 3.25538971e-05
6.5e-06 3.323033884e-05
6.6e-06 3.38986988e-05
6.7e-06 3.455838496e-05
6.8e-06 3.520881336e-05
6.9e-06 3.584940854e-05
7e-06 3.647960412e-05
7.1e-06 3.709884324e-05
7.2e-06 3.770657907e-05
7.3e-06 3.830227528e-05
7.4e-06 3.888540652e-05
7.5e-06 3.945545885e-05
7.6e-06 4.001193023e-05
7.7e-06 4.05543309e-05
7.8e-06 4.108218386e-05
7.9e-06 4.159502526e-05
8e-06 4.209240479e-05
8.1e-06 4.257388609e-05
8.2e-06 4.303904711e-05
8.3e-06 4.34874805e-05
8.4e-06 4.391879393e-05
8.5e-06 4.433261045e-05
8.6e-06 4.47285688e-05
8.7e-06 4.510632373e-05
8.8e-06 4.546554627e-05
8.9e-06 4.580592408e-05
9e-06 4.612716161e-05
9.1e-06 4.642898045e-05
9.2e-06 4.671111951e-05
9.3e-06 4.697333524e-05
9.4e-06 4.721540188e-05
9.5e-06 4.743711159e-05
9.6e-06 4.763827466e-05
9.7e-06 4.781871965e-05
9.8e-06 4.797829356e-05
9.9e-06 4.811686189e-05
1e-05 4.823430884e-05
1.01e-05 4.833053731e-05
1.02e-05 4.840546902e-05
1.03e-05 4.845904458e-05
1.04e-05 4.84912235e-05
1.05e-05 4.850198423e-05
1.06e-05 4.849132415e-05
1.07e-05 4.845925961e-05
1.08e-05 4.840582583e-05
1.09e-05 4.833107692e-05
1.1e-05 4.823508579e-05
1.11e-05 4.811794409e-05
1.12e-05 4.797976209e-05
1.13e-05 4.782066862e-05
1.14e-05 4.764081089e-05
1.15e-05 4.744035437e-05
1.16e-05 4.721948267e-05
1.17e-05 4.697839729e-05
1.18e-05 4.671731751e-05
1.19e-05 4.643648013e-05
1.2e-05 4.613613927e-05
1.21e-05 4.581656615e-05
1.22e-05 4.54780488e-05
1.23e-05 4.512089183e-05
1.24e-05 4.474541616e-05
1.25e-05 4.435195867e-05
1.26e-05 4.394087196e-05
1.27e-05 4.351252398e-05
1.28e-05 4.306729772e-05
1.29e-05 4.260559085e-05
1.3e-05 4.212781538e-05
1.31e-05 4.163439725e-05
1.32e-05 4.112577598e-05
1.33e-05 4.060240427e-05
1.34e-05 4.006474756e-05
1.35e-05 3.951328365e-05
1.36e-05 3.894850225e-05
1.37e-05 3.837090454e-05
1.38e-05 3.778100273e-05
1.39e-05 3.717931957e-05
1.4e-05 3.656638795e-05
1.41e-05 3.594275033e-05
1.42e-05 3.530895834e-05
1.43e-05 3.466557223e-05
1.44e-05 3.401316039e-05
1.45e-05 3.335229885e-05
1.46e-05 3.268357076e-05
1.47e-05 3.200756585e-05
1.48e-05 3.132487994e-05
1.49e-05 3.063611439e-05
1.5e-05 2.994187557e-05
1.51e-05 2.92427743e-05
1.52e-05 2.853942535e-05
1.53e-05 2.783244686e-05
1.54e-05 2.712245981e-05
1.55e-05 2.641008744e-05
1.56e-05 2.569595473e-05
1.57e-05 2.498068786e-05
1.58e-05 2.426491359e-05
1.59e-05 2.354925877e-05
1.6e-05 2.283434975e-05
1.61e-05 2.212081187e-05
1.62e-05 2.140926884e-05
1.63e-05 2.070034224e-05
1.64e-05 1.999465096e-05
1.65e-05 1.929281066e-05
1.66e-05 1.859543321e-05
1.67e-05 1.790312617e-05
1.68e-05 1.721649224e-05
1.69e-05 1.653612875e-05
1.7e-05 1.586262711e-05
1.71e-05 1.519657231e-05
1.72e-05 1.45385424e-05
1.73e-05 1.388910799e-05
1.74e-05 1.324883174e-05
1.75e-05 1.261826787e-05
1.76e-05 1.199796167e-05
1.77e-05 1.138844906e-05
1.78e-05 1.079025605e-05
1.79e-05 1.020389835e-05
1.8e-05 9.629880898e-06
1.81e-05 9.068697397e-06
1.82e-05 8.520829917e-06
1.83e-05 7.986748458e-06
1.84e-05 7.46691055e-06
1.85e-05 6.961760853e-06
1.86e-05 6.471730769e-06
1.87e-05 5.997238075e-06
1.88e-05 5.538686557e-06
1.89e-05 5.096465664e-06
1.9e-05 4.67095017e-06
1.91e-05 4.262499854e-06
1.92e-05 3.871459192e-06
1.93e-05 3.498157056e-06
1.94e-05 3.142906441e-06
1.95e-05 2.80600419e-06
1.96e-05 2.487730748e-06
1.97e-05 2.18834992e-06
1.98e-05 1.908108647e-06
1.99e-05 1.647236802e-06
2e-05 1.405946995e-06
2.01e-05 1.184434396e-06
2.02e-05 9.828765694e-07
2.03e-05 8.014333346e-07
2.04e-05 6.402466297e-07
2.05e-05 4.994403993e-07
2.06e-05 3.791204954e-07
2.07e-05 2.793745948e-07
2.08e-05 2.002721326e-07
2.09e-05 1.418642517e-07
2.1e-05 1.041837691e-07
2.11e-05 8.724515749e-08
2.12e-05 9.104454372e-08
2.13e-05 1.155597235e-07
2.14e-05 1.60750192e-07
2.15e-05 2.265571906e-07
2.16e-05 3.129037703e-07
2.17e-05 4.1969487e-07
2.18e-05 5.468174125e-07
2.19e-05 6.941404144e-07
2.2e-05 8.615151134e-07
2.21e-05 1.04877511e-06
2.22e-05 1.255736526e-06
2.23e-05 1.482198177e-06
2.24e-05 1.727941762e-06
2.25e-05 1.992732062e-06
2.26e-05 2.276317167e-06
2.27e-05 2.578428699e-06
2.28e-05 2.898782067e-06
2.29e-05 3.237076724e-06
2.3e-05 3.592996443e-06
2.31e-05 3.966209607e-06
2.32e-05 4.356369512e-06
2.33e-05 4.763114681e-06
2.34e-05 5.186069192e-06
2.35e-05 5.624843021e-06
2.36e-05 6.079032395e-06
2.37e-05 6.548220157e-06
2.38e-05 7.03197614e-06
2.39e-05 7.529857561e-06
2.4e-05 8.041409416e-06
2.41e-05 8.566164888e-06
2.42e-05 9.103645773e-06
2.43e-05 9.653362902e-06
2.44e-05 1.021481659e-05
2.45e-05 1.078749706e-05
2.46e-05 1.137088495e-05
2.47e-05 1.196445172e-05
2.48e-05 1.256766015e-05
2.49e-05 1.317996484e-05
2.5e-05 1.380081266e-05
2.51e-05 1.442964327e-05
2.52e-05 1.50658896e-05
2.53e-05 1.570897838e-05
2.54e-05 1.635833063e-05
2.55e-05 1.701336219e-05
2.56e-05 1.767348422e-05
2.57e-05 1.833810374e-05
2.58e-05 1.900662415e-05
2.59e-05 1.967844577e-05
2.6e-05 2.035296635e-05
2.61e-05 2.102958163e-05
2.62e-05 2.170768585e-05
2.63e-05 2.238667232e-05
2.64e-05 2.306593391e-05
2.65e-05 2.374486363e-05
2.66e-05 2.442285514e-05
2.67e-05 2.509930331e-05
2.68e-05 2.577360473e-05
2.69e-05 2.644515823e-05
2.7e-05 2.711336548e-05
2.71e-05 2.777763143e-05
2.72e-05 2.843736488e-05
2.73e-05 2.909197901e-05
2.74e-05 2.974089187e-05
2.75e-05 3.038352689e-05
2.76e-05 3.101931341e-05
2.77e-05 3.164768717e-05
2.78e-05 3.22680908e-05
2.79e-05 3.287997431e-05
2.8e-05 3.348279557e-05
2.81e-05 3.40760208e-05
2.82e-05 3.465912502e-05
2.83e-05 3.523159251e-05
2.84e-05 3.579291727e-05
2.85e-05 3.634260346e-05
2.86e-05 3.68801658e-05
2.87e-05 3.740513007e-05
2.88e-05 3.791703342e-05
2.89e-05 3.841542487e-05
2.9e-05 3.889986562e-05
2.91e-05 3.936992951e-05
2.92e-05 3.98252033e-05
2.93e-05 4.026528711e-05
2.94e-05 4.068979472e-05
2.95e-05 4.109835389e-05
2.96e-05 4.149060675e-05
2.97e-05 4.186621001e-05
2.98e-05 4.222483535e-05
2.99e-05 4.256616963e-05
3e-05 4.28899152e-05
3.01e-05 4.319579013e-05
3.02e-05 4.348352846e-05
3.03e-05 4.375288042e-05
3.04e-05 4.400361266e-05
3.05e-05 4.423550842e-05
3.06e-05 4.444836772e-05
3.07e-05 4.464200755e-05
3.08e-05 4.481626197e-05
3.09e-05 4.497098231e-05
3.1e-05 4.510603724e-05
3.11e-05 4.52213129e-05
3.12e-05 4.531671298e-05
3.13e-05 4.539215881e-05
3.14e-05 4.54475894e-05
3.15e-05 4.548296149e-05
3.16e-05 4.54982496e-05
3.17e-05 4.549344598e-05
3.18e-05 4.54685607e-05
3.19e-05 4.542362153e-05
3.2e-05 4.535867398e-05
3.21e-05 4.527378122e-05
3.22e-05 4.516902401e-05
3.23e-05 4.504450061e-05
3.24e-05 4.490032673e-05
3.25e-05 4.473663535e-05
3.26e-05 4.455357664e-05
3.27e-05 4.43513178e-05
3.28e-05 4.413004291e-05
3.29e-05 4.388995275e-05
3.3e-05 4.36312646e-05
3.31e-05 4.335421208e-05
3.32e-05 4.305904486e-05
3.33e-05 4.274602854e-05
3.34e-05 4.241544427e-05
3.35e-05 4.206758862e-05
3.36e-05 4.170277323e-05
3.37e-05 4.132132453e-05
3.38e-05 4.092358349e-05
3.39e-05 4.050990527e-05
3.4e-05 4.008065889e-05
3.41e-05 3.963622694e-05
3.42e-05 3.917700519e-05
3.43e-05 3.870340224e-05
3.44e-05 3.821583918e-05
3.45e-05 3.771474918e-05
3.46e-05 3.720057711e-05
3.47e-05 3.667377915e-05
3.48e-05 3.613482234e-05
3.49e-05 3.558418423e-05
3.5e-05 3.502235238e-05
3.51e-05 3.444982398e-05
3.52e-05 3.386710535e-05
3.53e-05 3.327471155e-05
3.54e-05 3.267316586e-05
3.55e-05 3.206299935e-05
3.56e-05 3.144475039e-05
3.57e-05 3.081896417e-05
3.58e-05 3.018619224e-05
3.59e-05 2.954699198e-05
3.6e-05 2.890192611e-05
3.61e-05 2.825156222e-05
3.62e-05 2.759647224e-05
3.63e-05 2.693723192e-05
3.64e-05 2.627442037e-05
3.65e-05 2.560861949e-05
3.66e-05 2.494041346e-05
3.67e-05 2.427038828e-05
3.68e-05 2.359913118e-05
3.69e-05 2.292723014e-05
3.7e-05 2.225527334e-05
3.71e-05 2.158384869e-05
3.72e-05 2.091354326e-05
3.73e-05 2.024494279e-05
3.74e-05 1.957863115e-05
3.75e-05 1.891518987e-05
3.76e-05 1.825519756e-05
3.77e-05 1.759922945e-05
3.78e-05 1.694785689e-05
3.79e-05 1.630164681e-05
3.8e-05 1.566116124e-05
3.81e-05 1.502695682e-05
3.82e-05 1.43995843e-05
3.83e-05 1.377958808e-05
3.84e-05 1.316750569e-05
3.85e-05 1.256386737e-05
3.86e-05 1.196919558e-05
3.87e-05 1.138400452e-05
3.88e-05 1.080879973e-05
3.89e-05 1.024407762e-05
3.9e-05 9.690325012e-06
3.91e-05 9.148018778e-06
3.92e-05 8.617625371e-06
3.93e-05 8.099600441e-06
3.94e-05 7.594388435e-06
3.95e-05 7.102422211e-06
3.96e-05 6.624122662e-06
3.97e-05 6.159898353e-06
3.98e-05 5.710145162e-06
3.99e-05 5.275245946e-06
4e-05 4.855570203e-06
4.01e-05 4.451473758e-06
4.02e-05 4.063298452e-06
4.03e-05 3.691371855e-06
4.04e-05 3.33600698e-06
4.05e-05 2.997502015e-06
4.06e-05 2.676140071e-06
4.07e-05 2.37218894e-06
4.08e-05 2.085900866e-06
4.09e-05 1.817512332e-06
4.1e-05 1.567243863e-06
4.11e-05 1.335299837e-06
4.12e-05 1.121868316e-06
4.13e-05 9.27120888e-07
4.14e-05 7.512125291e-07
4.15e-05 5.942814717e-07
4.16e-05 4.564490953e-07
4.17e-05 3.378198284e-07
4.18e-05 2.384810668e-07
4.19e-05 1.585031062e-07
4.2e-05 9.793909048e-08
4.21e-05 5.682497526e-08
4.22e-05 3.517950615e-08
4.23e-05 3.300421269e-08
4.24e-05 5.028341733e-08
4.25e-05 8.698425961e-08
4.26e-05 1.430567356e-07
4.27e-05 2.184337522e-07
4.28e-05 3.130311972e-07
4.29e-05 4.267480233e-07
4.3e-05 5.594663478e-07
4.31e-05 7.110515672e-07
4.32e-05 8.81352486e-07
4.33e-05 1.07020146e-06
4.34e-05 1.277414555e-06
4.35e-05 1.50279172e-06
4.36e-05 1.746116969e-06
4.37e-05 2.00715859e-06
4.38e-05 2.28566935e-06
4.39e-05 2.58138673e-06
4.4e-05 2.894033163e-06
4.41e-05 3.223316288e-06
4.42e-05 3.568929219e-06
4.43e-05 3.930550822e-06
4.44e-05 4.307846014e-06
4.45e-05 4.700466058e-06
4.46e-05 5.108048889e-06
4.47e-05 5.530219435e-06
4.48e-05 5.96658996e-06
4.49e-05 6.416760412e-06
4.5e-05 6.880318788e-06
4.51e-05 7.3568415e-06
4.52e-05 7.84589376e-06
4.53e-05 8.347029971e-06
4.54e-05 8.859794125e-06
4.55e-05 9.383720215e-06
4.56e-05 9.918332652e-06
4.57e-05 1.046314669e-05
4.58e-05 1.101766886e-05
4.59e-05 1.158139741e-05
4.6e-05 1.215382276e-05
4.61e-05 1.273442796e-05
4.62e-05 1.332268913e-05
4.63e-05 1.391807594e-05
4.64e-05 1.45200521e-05
4.65e-05 1.512807582e-05
4.66e-05 1.574160027e-05
4.67e-05 1.636007411e-05
4.68e-05 1.698294197e-05
4.69e-05 1.760964491e-05
4.7e-05 1.823962095e-05
4.71e-05 1.887230556e-05
4.72e-05 1.950713216e-05
4.73e-05 2.014353261e-05
4.74e-05 2.078093775e-05
4.75e-05 2.141877784e-05
4.76e-05 2.205648314e-05
4.77e-05 2.269348433e-05
4.78e-05 2.332921311e-05
4.79e-05 2.396310261e-05
4.8e-05 2.459458795e-05
4.81e-05 2.522310671e-05
4.82e-05 2.584809944e-05
4.83e-05 2.646901013e-05
4.84e-05 2.708528674e-05
4.85e-05 2.769638164e-05
4.86e-05 2.830175212e-05
4.87e-05 2.890086088e-05
4.88e-05 2.949317644e-05
4.89e-05 3.007817367e-05
4.9e-05 3.065533424e-05
4.91e-05 3.122414704e-05
4.92e-05 3.178410866e-05
4.93e-05 3.233472381e-05
4.94e-05 3.287550578e-05
4.95e-05 3.340597682e-05
4.96e-05 3.392566862e-05
4.97e-05 3.443412264e-05
4.98e-05 3.49308906e-05
4.99e-05 3.541553477e-05
5e-05 3.588762844e-05


==> tikz/data/EL_osc_sol_noncond_core_trap.txt <==
0 0
1e-07 1.106489986e-08
2e-07 4.424599351e-08
3e-07 9.950822769e-08
4e-07 1.767970528e-07
5e-07 2.760384738e-07
6e-07 3.971391188e-07
7e-07 5.399863238e-07
8e-07 7.044482359e-07
9e-07 8.903739319e-07
1e-06 1.097593555e-06
1.1e-06 1.325918468e-06
1.2e-06 1.575141421e-06
1.3e-06 1.84503674e-06
1.4e-06 2.135360528e-06
1.5e-06 2.445850882e-06
1.6e-06 2.776228128e-06
1.7e-06 3.126195074e-06
1.8e-06 3.495437268e-06
1.9e-06 3.883623287e-06
2e-06 4.290405025e-06
2.1e-06 4.715418009e-06
2.2e-06 5.158281719e-06
2.3e-06 5.618599931e-06
2.4e-06 6.095961066e-06
2.5e-06 6.589938558e-06
2.6e-06 7.100091234e-06
2.7e-06 7.625963702e-06
2.8e-06 8.167086761e-06
2.9e-06 8.722977814e-06
3e-06 9.2931413e-06
3.1e-06 9.877069131e-06
3.2e-06 1.047424114e-05
3.3e-06 1.108412556e-05
3.4e-06 1.170617946e-05
3.5e-06 1.233984926e-05
3.6e-06 1.298457123e-05
3.7e-06 1.363977193e-05
3.8e-06 1.43048688e-05
3.9e-06 1.49792706e-05
4e-06 1.5662378e-05
4.1e-06 1.635358406e-05
4.2e-06 1.70522748e-05
4.3e-06 1.775782971e-05
4.4e-06 1.846962234e-05
4.5e-06 1.918702083e-05
4.6e-06 1.990938849e-05
4.7e-06 2.063608432e-05
4.8e-06 2.136646362e-05
4.9e-06 2.209987854e-05
5e-06 2.283567868e-05
5.1e-06 2.357321161e-05
5.2e-06 2.431182351e-05
5.3e-06 2.50508597e-05
5.4e-06 2.578966525e-05
5.5e-06 2.652758554e-05
5.6e-06 2.726396684e-05
5.7e-06 2.799815692e-05
5.8e-06 2.872950557e-05
5.9e-06 2.94573652e-05
6e-06 3.018109145e-05
6.1e-06 3.090004369e-05
6.2e-06 3.161358563e-05
6.3e-06 3.232108588e-05
6.4e-06 3.302191849e-05
6.5e-06 3.371546352e-05
6.6e-06 3.440110757e-05
6.7e-06 3.507824433e-05
6.8e-06 3.574627512e-05
6.9e-06 3.640460941e-05
7e-06 3.705266533e-05
7.1e-06 3.768987022e-05
7.2e-06 3.831566109e-05
7.3e-06 3.892948514e-05
7.4e-06 3.953080025e-05
7.5e-06 4.011907544e-05
7.6e-06 4.069379137e-05
7.7e-06 4.125444075e-05
7.8e-06 4.180052881e-05
7.9e-06 4.233157377e-05
8e-06 4.28471072e-05
8.1e-06 4.334667447e-05
8.2e-06 4.382983514e-05
8.3e-06 4.429616335e-05
8.4e-06 4.474524821e-05
8.5e-06 4.517669412e-05
8.6e-06 4.559012115e-05
8.7e-06 4.598516536e-05
8.8e-06 4.636147914e-05
8.9e-06 4.671873147e-05
9e-06 4.705660826e-05
9.1e-06 4.73748126e-05
9.2e-06 4.767306501e-05
9.3e-06 4.79511037e-05
9.4e-06 4.820868481e-05
9.5e-06 4.844558258e-05
9.6e-06 4.866158961e-05
9.7e-06 4.885651696e-05
9.8e-06 4.90301944e-05
9.9e-06 4.918247048e-05
1e-05 4.931321272e-05
1.01e-05 4.94223077e-05
1.02e-05 4.950966114e-05
1.03e-05 4.957519802e-05
1.04e-05 4.961886259e-05
1.05e-05 4.964061847e-05
1.06e-05 4.964044866e-05
1.07e-05 4.961835552e-05
1.08e-05 4.957436083e-05
1.09e-05 4.950850569e-05
1.1e-05 4.942085054e-05
1.11e-05 4.931147509e-05
1.12e-05 4.918047823e-05
1.13e-05 4.902797794e-05
1.14e-05 4.88541112e-05
1.15e-05 4.865903387e-05
1.16e-05 4.844292052e-05
1.17e-05 4.820596428e-05
1.18e-05 4.79483767e-05
1.19e-05 4.767038753e-05
1.2e-05 4.737224448e-05
1.21e-05 4.70542131e-05
1.22e-05 4.671657643e-05
1.23e-05 4.63596348e-05
1.24e-05 4.598370559e-05
1.25e-05 4.558912289e-05
1.26e-05 4.517623721e-05
1.27e-05 4.474541521e-05
1.28e-05 4.429703934e-05
1.29e-05 4.38315075e-05
1.3e-05 4.334923269e-05
1.31e-05 4.285064264e-05
1.32e-05 4.233617945e-05
1.33e-05 4.180629917e-05
1.34e-05 4.126147138e-05
1.35e-05 4.070217884e-05
1.36e-05 4.012891698e-05
1.37e-05 3.954219352e-05
1.38e-05 3.894252798e-05
1.39e-05 3.833045125e-05
1.4e-05 3.77065051e-05
1.41e-05 3.707124168e-05
1.42e-05 3.642522309e-05
1.43e-05 3.576902082e-05
1.44e-05 3.510321527e-05
1.45e-05 3.442839523e-05
1.46e-05 3.374515738e-05
1.47e-05 3.305410572e-05
1.48e-05 3.235585106e-05
1.49e-05 3.165101049e-05
1.5e-05 3.09402068e-05
1.51e-05 3.022406795e-05
1.52e-05 2.950322652e-05
1.53e-05 2.877831914e-05
1.54e-05 2.804998591e-05
1.55e-05 2.731886988e-05
1.56e-05 2.658561643e-05
1.57e-05 2.585087272e-05
1.58e-05 2.511528712e-05
1.59e-05 2.437950865e-05
1.6e-05 2.364418636e-05
1.61e-05 2.290996883e-05
1.62e-05 2.21775035e-05
1.63e-05 2.14474362e-05
1.64e-05 2.072041049e-05
1.65e-05 1.999706717e-05
1.66e-05 1.927804364e-05
1.67e-05 1.856397338e-05
1.68e-05 1.785548541e-05
1.69e-05 1.715320367e-05
1.7e-05 1.645774653e-05
1.71e-05 1.576972621e-05
1.72e-05 1.508974825e-05
1.73e-05 1.441841099e-05
1.74e-05 1.375630501e-05
1.75e-05 1.310401263e-05
1.76e-05 1.24621074e-05
1.77e-05 1.183115358e-05
1.78e-05 1.121170566e-05
1.79e-05 1.060430786e-05
1.8e-05 1.000949364e-05
1.81e-05 9.427785253e-06
1.82e-05 8.85969327e-06
1.83e-05 8.305716137e-06
1.84e-05 7.766339731e-06
1.85e-05 7.242036939e-06
1.86e-05 6.733267233e-06
1.87e-05 6.240476276e-06
1.88e-05 5.764095522e-06
1.89e-05 5.304541841e-06
1.9e-05 4.862217152e-06
1.91e-05 4.437508071e-06
1.92e-05 4.030785569e-06
1.93e-05 3.642404648e-06
1.94e-05 3.27270403e-06
1.95e-05 2.922005862e-06
1.96e-05 2.590615429e-06
1.97e-05 2.27882089e-06
1.98e-05 1.986893028e-06
1.99e-05 1.715085007e-06
2e-05 1.46363216e-06
2.01e-05 1.232751774e-06
2.02e-05 1.022642909e-06
2.03e-05 8.334862201e-07
2.04e-05 6.654438026e-07
2.05e-05 5.186590517e-07
2.06e-05 3.932565379e-07
2.07e-05 2.89341901e-07
2.08e-05 2.070017588e-07
2.09e-05 1.463036345e-07
2.1e-05 1.072958994e-07
2.11e-05 9.000773349e-08
2.12e-05 9.444910309e-08
2.13e-05 1.206107547e-07
2.14e-05 1.684642267e-07
2.15e-05 2.379618773e-07
2.16e-05 3.290369301e-07
2.17e-05 4.416035362e-07
2.18e-05 5.755568531e-07
2.19e-05 7.307731405e-07
2.2e-05 9.071098731e-07
2.21e-05 1.104405869e-06
2.22e-05 1.322481437e-06
2.23e-05 1.561138536e-06
2.24e-05 1.820160954e-06
2.25e-05 2.099314504e-06
2.26e-05 2.398347232e-06
2.27e-05 2.716989644e-06
2.28e-05 3.054954945e-06
2.29e-05 3.411939298e-06
2.3e-05 3.787622094e-06
2.31e-05 4.18166624e-06
2.32e-05 4.593718456e-06
2.33e-05 5.023409594e-06
2.34e-05 5.470354966e-06
2.35e-05 5.934154683e-06
2.36e-05 6.414394019e-06
2.37e-05 6.910643772e-06
2.38e-05 7.422460649e-06
2.39e-05 7.949387662e-06
2.4e-05 8.490954534e-06
2.41e-05 9.046678113e-06
2.42e-05 9.616062806e-06
2.43e-05 1.019860102e-05
2.44e-05 1.07937736e-05
2.45e-05 1.140105031e-05
2.46e-05 1.20198903e-05
2.47e-05 1.264974257e-05
2.48e-05 1.329004646e-05
2.49e-05 1.394023218e-05
2.5e-05 1.459972127e-05
2.51e-05 1.526792714e-05
2.52e-05 1.594425559e-05
2.53e-05 1.662810534e-05
2.54e-05 1.731886853e-05
2.55e-05 1.801593129e-05
2.56e-05 1.87186743e-05
2.57e-05 1.942647328e-05
2.58e-05 2.013869961e-05
2.59e-05 2.085472083e-05
2.6e-05 2.157390123e-05
2.61e-05 2.229560241e-05
2.62e-05 2.301918385e-05
2.63e-05 2.374400346e-05
2.64e-05 2.446941816e-05
2.65e-05 2.519478443e-05
2.66e-05 2.591945893e-05
2.67e-05 2.6642799e-05
2.68e-05 2.736416327e-05
2.69e-05 2.808291223e-05
2.7e-05 2.879840878e-05
2.71e-05 2.951001878e-05
2.72e-05 3.021711166e-05
2.73e-05 3.091906091e-05
2.74e-05 3.16152447e-05
2.75e-05 3.230504637e-05
2.76e-05 3.298785501e-05
2.77e-05 3.3663066e-05
2.78e-05 3.433008153e-05
2.79e-05 3.498831111e-05
2.8e-05 3.563717216e-05
2.81e-05 3.627609042e-05
2.82e-05 3.690450057e-05
2.83e-05 3.752184662e-05
2.84e-05 3.812758249e-05
2.85e-05 3.872117244e-05
2.86e-05 3.930209155e-05
2.87e-05 3.986982619e-05
2.88e-05 4.042387448e-05
2.89e-05 4.096374672e-05
2.9e-05 4.14889658e-05
2.91e-05 4.199906767e-05
2.92e-05 4.249360172e-05
2.93e-05 4.297213116e-05
2.94e-05 4.343423345e-05
2.95e-05 4.38795006e-05
2.96e-05 4.430753962e-05
2.97e-05 4.471797279e-05
2.98e-05 4.511043801e-05
2.99e-05 4.548458915e-05
3e-05 4.584009632e-05
3.01e-05 4.617664616e-05
3.02e-05 4.649394214e-05
3.03e-05 4.679170478e-05
3.04e-05 4.706967194e-05
3.05e-05 4.732759902e-05
3.06e-05 4.756525917e-05
3.07e-05 4.77824435e-05
3.08e-05 4.797896128e-05
3.09e-05 4.815464005e-05
3.1e-05 4.830932583e-05
3.11e-05 4.844288323e-05
3.12e-05 4.855519555e-05
3.13e-05 4.86461649e-05
3.14e-05 4.871571228e-05
3.15e-05 4.876377765e-05
3.16e-05 4.879031996e-05
3.17e-05 4.879531723e-05
3.18e-05 4.87787665e-05
3.19e-05 4.874068388e-05
3.2e-05 4.868110452e-05
3.21e-05 4.860008258e-05
3.22e-05 4.849769116e-05
3.23e-05 4.837402224e-05
3.24e-05 4.822918661e-05
3.25e-05 4.806331378e-05
3.26e-05 4.787655179e-05
3.27e-05 4.766906719e-05
3.28e-05 4.744104477e-05
3.29e-05 4.71926875e-05
3.3e-05 4.692421628e-05
3.31e-05 4.663586975e-05
3.32e-05 4.63279041e-05
3.33e-05 4.600059283e-05
3.34e-05 4.565422651e-05
3.35e-05 4.528911248e-05
3.36e-05 4.490557466e-05
3.37e-05 4.450395317e-05
3.38e-05 4.408460408e-05
3.39e-05 4.364789909e-05
3.4e-05 4.319422518e-05
3.41e-05 4.272398427e-05
3.42e-05 4.223759287e-05
3.43e-05 4.173548172e-05
3.44e-05 4.121809536e-05
3.45e-05 4.06858918e-05
3.46e-05 4.013934207e-05
3.47e-05 3.957892979e-05
3.48e-05 3.900515081e-05
3.49e-05 3.841851267e-05
3.5e-05 3.781953424e-05
3.51e-05 3.720874519e-05
3.52e-05 3.658668558e-05
3.53e-05 3.595390532e-05
3.54e-05 3.531096375e-05
3.55e-05 3.465842907e-05
3.56e-05 3.399687791e-05
3.57e-05 3.332689475e-05
3.58e-05 3.264907144e-05
3.59e-05 3.19640067e-05
3.6e-05 3.127230553e-05
3.61e-05 3.057457871e-05
3.62e-05 2.987144225e-05
3.63e-05 2.916351685e-05
3.64e-05 2.845142736e-05
3.65e-05 2.773580219e-05
3.66e-05 2.70172728e-05
3.67e-05 2.62964731e-05
3.68e-05 2.557403893e-05
3.69e-05 2.485060746e-05
3.7e-05 2.412681665e-05
3.71e-05 2.340330466e-05
3.72e-05 2.268070934e-05
3.73e-05 2.19596676e-05
3.74e-05 2.124081488e-05
3.75e-05 2.05247846e-05
3.76e-05 1.981220758e-05
3.77e-05 1.910371146e-05
3.78e-05 1.839992023e-05
3.79e-05 1.770145357e-05
3.8e-05 1.700892638e-05
3.81e-05 1.632294822e-05
3.82e-05 1.564412274e-05
3.83e-05 1.497304718e-05
3.84e-05 1.431031186e-05
3.85e-05 1.36564996e-05
3.86e-05 1.301218525e-05
3.87e-05 1.237793517e-05
3.88e-05 1.175430675e-05
3.89e-05 1.114184789e-05
3.9e-05 1.054109652e-05
3.91e-05 9.952580138e-06
3.92e-05 9.376815357e-06
3.93e-05 8.814307421e-06
3.94e-05 8.265549776e-06
3.95e-05 7.731023636e-06
3.96e-05 7.211197556e-06
3.97e-05 6.70652702e-06
3.98e-05 6.217454042e-06
3.99e-05 5.744406776e-06
4e-05 5.287799141e-06
4.01e-05 4.848030454e-06
4.02e-05 4.425485083e-06
4.03e-05 4.02053211e-06
4.04e-05 3.633525002e-06
4.05e-05 3.264801306e-06
4.06e-05 2.91468235e-06
4.07e-05 2.583472965e-06
4.08e-05 2.271461213e-06
4.09e-05 1.978918141e-06
4.1e-05 1.706097537e-06
4.11e-05 1.453235716e-06
4.12e-05 1.220551308e-06
4.13e-05 1.008245069e-06
4.14e-05 8.164997092e-07
4.15e-05 6.454797301e-07
4.16e-05 4.953312847e-07
4.17e-05 3.661820505e-07
4.18e-05 2.58141119e-07
4.19e-05 1.712989031e-07
4.2e-05 1.057270596e-07
4.21e-05 6.147842897e-08
4.22e-05 3.858699147e-08
4.23e-05 3.706784043e-08
4.24e-05 5.691717169e-08
4.25e-05 9.811229004e-08
4.26e-05 1.606116323e-07
4.27e-05 2.443548071e-07
4.28e-05 3.492626512e-07
4.29e-05 4.752373027e-07
4.3e-05 6.221622902e-07
4.31e-05 7.899026391e-07
4.32e-05 9.783049936e-07
4.33e-05 1.187197756e-06
4.34e-05 1.416391239e-06
4.35e-05 1.66567784e-06
4.36e-05 1.934832224e-06
4.37e-05 2.223611529e-06
4.38e-05 2.53175558e-06
4.39e-05 2.858987124e-06
4.4e-05 3.205012078e-06
4.41e-05 3.56951979e-06
4.42e-05 3.952183318e-06
4.43e-05 4.352659722e-06
4.44e-05 4.770590368e-06
4.45e-05 5.205601248e-06
4.46e-05 5.657303315e-06
4.47e-05 6.125292825e-06
4.48e-05 6.609151704e-06
4.49e-05 7.108447911e-06
4.5e-05 7.62273583e-06
4.51e-05 8.151556659e-06
4.52e-05 8.694438824e-06
4.53e-05 9.250898396e-06
4.54e-05 9.820439517e-06
4.55e-05 1.040255485e-05
4.56e-05 1.099672601e-05
4.57e-05 1.160242405e-05
4.58e-05 1.221910992e-05
4.59e-05 1.284623493e-05
4.6e-05 1.348324125e-05
4.61e-05 1.412956242e-05
4.62e-05 1.478462383e-05
4.63e-05 1.544784321e-05
4.64e-05 1.611863121e-05
4.65e-05 1.679639186e-05
4.66e-05 1.748052313e-05
4.67e-05 1.817041746e-05
4.68e-05 1.886546228e-05
4.69e-05 1.956504057e-05
4.7e-05 2.026853142e-05
4.71e-05 2.097531053e-05
4.72e-05 2.168475082e-05
4.73e-05 2.239622295e-05
4.74e-05 2.310909587e-05
4.75e-05 2.382273743e-05
4.76e-05 2.453651487e-05
4.77e-05 2.524979542e-05
4.78e-05 2.596194687e-05
4.79e-05 2.667233809e-05
4.8e-05 2.738033962e-05
4.81e-05 2.80853242e-05
4.82e-05 2.878666737e-05
4.83e-05 2.948374795e-05
4.84e-05 3.017594867e-05
4.85e-05 3.086265665e-05
4.86e-05 3.154326397e-05
4.87e-05 3.221716821e-05
4.88e-05 3.288377296e-05
4.89e-05 3.354248838e-05
4.9e-05 3.419273168e-05
4.91e-05 3.483392768e-05
4.92e-05 3.546550928e-05
4.93e-05 3.608691796e-05
4.94e-05 3.66976043e-05
4.95e-05 3.729702846e-05
4.96e-05 3.788466062e-05
4.97e-05 3.84599815e-05
4.98e-05 3.902248275e-05
4.99e-05 3.957166749e-05
5e-05 4.010705064e-05


==> tikz/data/EL_osc_str_cond_core_euler.txt <==
0 0
1e-07 5.250969368e-08
2e-07 2.047605069e-07
3e-07 4.537040042e-07
4e-07 7.975766902e-07
5e-07 1.234650766e-06
6e-07 1.762957772e-06
7e-07 2.380196137e-06
8e-07 3.083703417e-06
9e-07 3.870456796e-06
1e-06 4.737086173e-06
1.1e-06 5.679892554e-06
1.2e-06 6.694868489e-06
1.3e-06 7.7777192e-06
1.4e-06 8.923883935e-06
1.5e-06 1.012855747e-05
1.6e-06 1.138671179e-05
1.7e-06 1.269311803e-05
1.8e-06 1.40423687e-05
1.9e-06 1.542890029e-05
2e-06 1.684701613e-05
2.1e-06 1.829090962e-05
2.2e-06 1.97546877e-05
2.3e-06 2.123239447e-05
2.4e-06 2.271803502e-05
2.5e-06 2.420559927e-05
2.6e-06 2.568908575e-05
2.7e-06 2.716252529e-05
2.8e-06 2.862000456e-05
2.9e-06 3.005568921e-05
3e-06 3.146384671e-05
3.1e-06 3.283886868e-05
3.2e-06 3.417529271e-05
3.3e-06 3.546782352e-05
3.4e-06 3.671135337e-05
3.5e-06 3.790098172e-05
3.6e-06 3.903203403e-05
3.7e-06 4.010007956e-05
3.8e-06 4.11009482e-05
3.9e-06 4.203074623e-05
4e-06 4.288587091e-05
4.1e-06 4.366302394e-05
4.2e-06 4.435922365e-05
4.3e-06 4.497181586e-05
4.4e-06 4.549848355e-05
4.5e-06 4.593725501e-05
4.6e-06 4.628651075e-05
4.7e-06 4.654498891e-05
4.8e-06 4.671178927e-05
4.9e-06 4.678637587e-05
5e-06 4.676857807e-05
5.1e-06 4.665859032e-05
5.2e-06 4.645697036e-05
5.3e-06 4.616463605e-05
5.4e-06 4.578286079e-05
5.5e-06 4.531326754e-05
5.6e-06 4.475782147e-05
5.7e-06 4.411882128e-05
5.8e-06 4.339888926e-05
5.9e-06 4.260096005e-05
6e-06 4.172826823e-05
6.1e-06 4.078433477e-05
6.2e-06 3.977295233e-05
6.3e-06 3.869816962e-05
6.4e-06 3.75642747e-05
6.5e-06 3.637577743e-05
6.6e-06 3.513739109e-05
6.7e-06 3.385401326e-05
6.8e-06 3.253070594e-05
6.9e-06 3.117267522e-05
7e-06 2.978525028e-05
7.1e-06 2.837386211e-05
7.2e-06 2.694402176e-05
7.3e-06 2.550129839e-05
7.4e-06 2.405129717e-05
7.5e-06 2.259963706e-05
7.6e-06 2.115192859e-05
7.7e-06 1.971375178e-05
7.8e-06 1.82906342e-05
7.9e-06 1.688802929e-05
8e-06 1.551129507e-05
8.1e-06 1.416567325e-05
8.2e-06 1.285626887e-05
8.3e-06 1.158803052e-05
8.4e-06 1.036573126e-05
8.5e-06 9.193950233e-06
8.6e-06 8.077055164e-06
8.7e-06 7.019185665e-06
8.8e-06 6.024237531e-06
8.9e-06 5.095848033e-06
9e-06 4.237382259e-06
9.1e-06 3.451920577e-06
9.2e-06 2.742247246e-06
9.3e-06 2.11084023e-06
9.4e-06 1.559862249e-06
9.5e-06 1.091153097e-06
9.6e-06 7.062232499e-07
9.7e-06 4.062487939e-07
9.8e-06 1.920676881e-07
9.9e-06 6.417736647e-08
1e-05 2.273369277e-08
1.01e-05 6.755126426e-08
1.02e-05 1.981050612e-07
1.03e-05 4.135334317e-07
1.04e-05 7.126423962e-07
1.05e-05 1.093911251e-06
1.06e-05 1.555499447e-06
1.07e-05 2.095254709e-06
1.08e-05 2.710722365e-06
1.09e-05 3.399155844e-06
1.1e-05 4.157528293e-06
1.11e-05 4.982545273e-06
1.12e-05 5.870658473e-06
1.13e-05 6.818080392e-06
1.14e-05 7.820799918e-06
1.15e-05 8.874598758e-06
1.16e-05 9.975068632e-06
1.17e-05 1.111762917e-05
1.18e-05 1.229754646e-05
1.19e-05 1.35099521e-05
1.2e-05 1.474986281e-05
1.21e-05 1.601220035e-05
1.22e-05 1.729181183e-05
1.23e-05 1.858349028e-05
1.24e-05 1.988199523e-05
1.25e-05 2.118207359e-05
1.26e-05 2.247848031e-05
1.27e-05 2.376599913e-05
1.28e-05 2.503946299e-05
1.29e-05 2.629377436e-05
1.3e-05 2.752392512e-05
1.31e-05 2.872501608e-05
1.32e-05 2.989227603e-05
1.33e-05 3.102108016e-05
1.34e-05 3.2106968e-05
1.35e-05 3.31456605e-05
1.36e-05 3.413307643e-05
1.37e-05 3.5065348e-05
1.38e-05 3.593883545e-05
1.39e-05 3.675014091e-05
1.4e-05 3.749612103e-05
1.41e-05 3.81738988e-05
1.42e-05 3.87808741e-05
1.43e-05 3.931473327e-05
1.44e-05 3.977345744e-05
1.45e-05 4.015532971e-05
1.46e-05 4.045894107e-05
1.47e-05 4.06831952e-05
1.48e-05 4.08273119e-05
1.49e-05 4.089082934e-05
1.5e-05 4.0873605e-05
1.51e-05 4.07758154e-05
1.52e-05 4.059795455e-05
1.53e-05 4.034083111e-05
1.54e-05 4.000556437e-05
1.55e-05 3.959357904e-05
1.56e-05 3.910659872e-05
1.57e-05 3.85466384e-05
1.58e-05 3.791599564e-05
1.59e-05 3.72172408e-05
1.6e-05 3.645320612e-05
1.61e-05 3.562697391e-05
1.62e-05 3.474186366e-05
1.63e-05 3.380141832e-05
1.64e-05 3.280938974e-05
1.65e-05 3.176972329e-05
1.66e-05 3.068654179e-05
1.67e-05 2.956412875e-05
1.68e-05 2.840691107e-05
1.69e-05 2.721944115e-05
1.7e-05 2.600637865e-05
1.71e-05 2.477247175e-05
1.72e-05 2.352253826e-05
1.73e-05 2.226144635e-05
1.74e-05 2.099409527e-05
1.75e-05 1.972539593e-05
1.76e-05 1.846025145e-05
1.77e-05 1.72035379e-05
1.78e-05 1.596008512e-05
1.79e-05 1.473465777e-05
1.8e-05 1.353193671e-05
1.81e-05 1.235650082e-05
1.82e-05 1.121280913e-05
1.83e-05 1.010518361e-05
1.84e-05 9.037792459e-06
1.85e-05 8.014634097e-06
1.86e-05 7.039521837e-06
1.87e-05 6.116069347e-06
1.88e-05 5.247676927e-06
1.89e-05 4.437518673e-06
1.9e-05 3.688530564e-06
1.91e-05 3.003399521e-06
1.92e-05 2.38455348e-06
1.93e-05 1.834152508e-06
1.94e-05 1.354081003e-06
1.95e-05 9.45941007e-07
1.96e-05 6.110466398e-07
1.97e-05 3.504196942e-07
1.98e-05 1.647863898e-07
1.99e-05 5.457530417e-08
2e-05 1.991648281e-08
2.01e-05 6.064172928e-08
2.02e-05 1.762860711e-07
2.03e-05 3.660903921e-07
2.04e-05 6.290052188e-07
2.05e-05 9.636956405e-07
2.06e-05 1.368547344e-06
2.07e-05 1.841673732e-06
2.08e-05 2.380924098e-06
2.09e-05 2.983892822e-06
2.1e-05 3.647929545e-06
2.11e-05 4.370150279e-06
2.12e-05 5.147449417e-06
2.13e-05 5.976512577e-06
2.14e-05 6.853830238e-06
2.15e-05 7.775712108e-06
2.16e-05 8.73830217e-06
2.17e-05 9.737594334e-06
2.18e-05 1.076944865e-05
2.19e-05 1.182960799e-05
2.2e-05 1.291371517e-05
2.21e-05 1.401733038e-05
2.22e-05 1.513594896e-05
2.23e-05 1.62650193e-05
2.24e-05 1.739996097e-05
2.25e-05 1.853618279e-05
2.26e-05 1.966910108e-05
2.27e-05 2.07941576e-05
2.28e-05 2.190683755e-05
2.29e-05 2.300268723e-05
2.3e-05 2.407733144e-05
2.31e-05 2.512649055e-05
2.32e-05 2.614599707e-05
2.33e-05 2.713181186e-05
2.34e-05 2.808003968e-05
2.35e-05 2.898694416e-05
2.36e-05 2.984896211e-05
2.37e-05 3.066271716e-05
2.38e-05 3.142503249e-05
2.39e-05 3.213294291e-05
2.4e-05 3.278370593e-05
2.41e-05 3.3374812e-05
2.42e-05 3.390399378e-05
2.43e-05 3.436923443e-05
2.44e-05 3.476877491e-05
2.45e-05 3.510112017e-05
2.46e-05 3.536504441e-05
2.47e-05 3.555959515e-05
2.48e-05 3.568409624e-05
2.49e-05 3.573814983e-05
2.5e-05 3.572163713e-05
2.51e-05 3.563471817e-05
2.52e-05 3.547783042e-05
2.53e-05 3.525168629e-05
2.54e-05 3.495726959e-05
2.55e-05 3.459583095e-05
2.56e-05 3.41688821e-05
2.57e-05 3.367818929e-05
2.58e-05 3.312576555e-05
2.59e-05 3.251386217e-05
2.6e-05 3.18449591e-05
2.61e-05 3.112175462e-05
2.62e-05 3.034715404e-05
2.63e-05 2.952425775e-05
2.64e-05 2.865634843e-05
2.65e-05 2.774687759e-05
2.66e-05 2.679945156e-05
2.67e-05 2.581781679e-05
2.68e-05 2.480584471e-05
2.69e-05 2.376751614e-05
2.7e-05 2.270690528e-05
2.71e-05 2.16281634e-05
2.72e-05 2.053550221e-05
2.73e-05 1.943317715e-05
2.74e-05 1.832547044e-05
2.75e-05 1.721667414e-05
2.76e-05 1.611107316e-05
2.77e-05 1.501292843e-05
2.78e-05 1.39264601e-05
2.79e-05 1.285583105e-05
2.8e-05 1.180513057e-05
2.81e-05 1.077835849e-05
2.82e-05 9.77940958e-06
2.83e-05 8.812058529e-06
2.84e-05 7.879945328e-06
2.85e-05 6.986561298e-06
2.86e-05 6.135235715e-06
2.87e-05 5.32912311e-06
2.88e-05 4.571191299e-06
2.89e-05 3.864210174e-06
2.9e-05 3.210741312e-06
2.91e-05 2.61312843e-06
2.92e-05 2.073488727e-06
2.93e-05 1.593705139e-06
2.94e-05 1.175419543e-06
2.95e-05 8.200269316e-07
2.96e-05 5.286705695e-07
2.97e-05 3.022381642e-07
2.98e-05 1.413590509e-07
2.99e-05 4.640240503e-08
3e-05 1.747648598e-08
3.01e-05 5.442891185e-08
3.02e-05 1.568479619e-07
3.03e-05 3.240648981e-07
3.04e-05 5.551572951e-07
3.05e-05 8.489533605e-07
3.06e-05 1.204037229e-06
3.07e-05 1.618755203e-06
3.08e-05 2.091222917e-06
3.09e-05 2.619333391e-06
3.1e-05 3.20076594e-06
3.11e-05 3.832995903e-06
3.12e-05 4.513305153e-06
3.13e-05 5.238793337e-06
3.14e-05 6.006389808e-06
3.15e-05 6.812866195e-06
3.16e-05 7.654849566e-06
3.17e-05 8.528836116e-06
3.18e-05 9.431205344e-06
3.19e-05 1.035823465e-05
3.2e-05 1.130611429e-05
3.21e-05 1.227096263e-05
3.22e-05 1.324884169e-05
3.23e-05 1.423577277e-05
3.24e-05 1.52277523e-05
3.25e-05 1.622076769e-05
3.26e-05 1.721081316e-05
3.27e-05 1.819390556e-05
3.28e-05 1.916609998e-05
3.29e-05 2.012350525e-05
3.3e-05 2.106229912e-05
3.31e-05 2.197874313e-05
3.32e-05 2.286919719e-05
3.33e-05 2.373013364e-05
3.34e-05 2.455815084e-05
3.35e-05 2.53499863e-05
3.36e-05 2.610252913e-05
3.37e-05 2.681283193e-05
3.38e-05 2.747812196e-05
3.39e-05 2.809581164e-05
3.4e-05 2.866350819e-05
3.41e-05 2.917902264e-05
3.42e-05 2.964037782e-05
3.43e-05 3.004581567e-05
3.44e-05 3.039380353e-05
3.45e-05 3.068303959e-05
3.46e-05 3.091245743e-05
3.47e-05 3.108122958e-05
3.48e-05 3.118877012e-05
3.49e-05 3.123473635e-05
3.5e-05 3.121902953e-05
3.51e-05 3.114179454e-05
3.52e-05 3.100341872e-05
3.53e-05 3.080452963e-05
3.54e-05 3.054599198e-05
3.55e-05 3.022890356e-05
3.56e-05 2.985459027e-05
3.57e-05 2.942460029e-05
3.58e-05 2.894069736e-05
3.59e-05 2.840485328e-05
3.6e-05 2.781923953e-05
3.61e-05 2.718621817e-05
3.62e-05 2.650833204e-05
3.63e-05 2.578829422e-05
3.64e-05 2.502897687e-05
3.65e-05 2.423339949e-05
3.66e-05 2.340471657e-05
3.67e-05 2.254620484e-05
3.68e-05 2.166124997e-05
3.69e-05 2.075333295e-05
3.7e-05 1.982601608e-05
3.71e-05 1.888292871e-05
3.72e-05 1.792775275e-05
3.73e-05 1.6964208e-05
3.74e-05 1.599603735e-05
3.75e-05 1.502699199e-05
3.76e-05 1.406081658e-05
3.77e-05 1.310123448e-05
3.78e-05 1.215193312e-05
3.79e-05 1.121654959e-05
3.8e-05 1.029865638e-05
3.81e-05 9.401747482e-06
3.82e-05 8.529224816e-06
3.83e-05 7.684385066e-06
3.84e-05 6.870406947e-06
3.85e-05 6.09033899e-06
3.86e-05 5.347087865e-06
3.87e-05 4.643407297e-06
3.88e-05 3.981887613e-06
3.89e-05 3.364945967e-06
3.9e-05 2.794817267e-06
3.91e-05 2.273545854e-06
3.92e-05 1.802977945e-06
3.93e-05 1.384754888e-06
3.94e-05 1.020307236e-06
3.95e-05 7.108496728e-07
3.96e-05 4.573767985e-07
3.97e-05 2.606598027e-07
3.98e-05 1.212440209e-07
3.99e-05 3.944739165e-08
4e-05 1.535981396e-08
4.01e-05 4.884340626e-08
4.02e-05 1.395336631e-07
4.03e-05 2.868415025e-07
4.04e-05 4.899561943e-07
4.05e-05 7.478491539e-07
4.06e-05 1.059278586e-06
4.07e-05 1.422794958e-06
4.08e-05 1.836747274e-06
4.09e-05 2.299290131e-06
4.1e-05 2.808391522e-06
4.11e-05 3.361841354e-06
4.12e-05 3.957260642e-06
4.13e-05 4.592111352e-06
4.14e-05 5.263706836e-06
4.15e-05 5.969222833e-06
4.16e-05 6.70570898e-06
4.17e-05 7.470100788e-06
4.18e-05 8.259232037e-06
4.19e-05 9.06984754e-06
4.2e-05 9.898616224e-06
4.21e-05 1.074214447e-05
4.22e-05 1.159698968e-05
4.23e-05 1.245967397e-05
4.24e-05 1.3326698e-05
4.25e-05 1.419455481e-05
4.26e-05 1.505974373e-05
4.27e-05 1.59187841e-05
4.28e-05 1.676822899e-05
4.29e-05 1.760467872e-05
4.3e-05 1.842479408e-05
4.31e-05 1.922530942e-05
4.32e-05 2.000304526e-05
4.33e-05 2.075492066e-05
4.34e-05 2.147796507e-05
4.35e-05 2.216932976e-05
4.36e-05 2.282629873e-05
4.37e-05 2.344629907e-05
4.38e-05 2.402691074e-05
4.39e-05 2.456587565e-05
4.4e-05 2.50611062e-05
4.41e-05 2.551069302e-05
4.42e-05 2.591291201e-05
4.43e-05 2.626623068e-05
4.44e-05 2.656931363e-05
4.45e-05 2.682102735e-05
4.46e-05 2.702044409e-05
4.47e-05 2.7166845e-05
4.48e-05 2.725972238e-05
4.49e-05 2.729878114e-05
4.5e-05 2.728393937e-05
4.51e-05 2.721532812e-05
4.52e-05 2.709329025e-05
4.53e-05 2.691837857e-05
4.54e-05 2.669135308e-05
4.55e-05 2.641317737e-05
4.56e-05 2.608501434e-05
4.57e-05 2.570822102e-05
4.58e-05 2.528434272e-05
4.59e-05 2.481510643e-05
4.6e-05 2.430241351e-05
4.61e-05 2.374833171e-05
4.62e-05 2.31550866e-05
4.63e-05 2.252505233e-05
4.64e-05 2.186074187e-05
4.65e-05 2.116479675e-05
4.66e-05 2.043997627e-05
4.67e-05 1.96891463e-05
4.68e-05 1.89152677e-05
4.69e-05 1.812138437e-05
4.7e-05 1.731061103e-05
4.71e-05 1.648612074e-05
4.72e-05 1.565113222e-05
4.73e-05 1.480889705e-05
4.74e-05 1.396268673e-05
4.75e-05 1.311577974e-05
4.76e-05 1.227144856e-05
4.77e-05 1.143294681e-05
4.78e-05 1.060349648e-05
4.79e-05 9.78627523e-06
4.8e-05 8.984404063e-06
4.81e-05 8.20093511e-06
4.82e-05 7.438839794e-06
4.83e-05 6.700997326e-06
4.84e-05 5.99018359e-06
4.85e-05 5.309060478e-06
4.86e-05 4.660165691e-06
4.87e-05 4.045903064e-06
4.88e-05 3.468533443e-06
4.89e-05 2.930166156e-06
4.9e-05 2.432751093e-06
4.91e-05 1.978071448e-06
4.92e-05 1.567737131e-06
4.93e-05 1.203178886e-06
4.94e-05 8.856431271e-07
4.95e-05 6.161875171e-07
4.96e-05 3.956773059e-07
4.97e-05 2.247824327e-07
4.98e-05 1.039754097e-07
4.99e-05 3.352998924e-08
5e-05 1.352061825e-08


==> tikz/data/EL_osc_str_cond_core_trap.txt <==
0 0
1e-07 5.489759249e-08
2e-07 2.075634468e-07
3e-07 4.582148514e-07
4e-07 8.038464279e-07
5e-07 1.244147336e-06
6e-07 1.776731454e-06
7e-07 2.400285476e-06
8e-07 3.111864636e-06
9e-07 3.909188493e-06
1e-06 4.788656236e-06
1.1e-06 5.74715769e-06
1.2e-06 6.780494156e-06
1.3e-06 7.884844678e-06
1.4e-06 9.055483053e-06
1.5e-06 1.02879783e-05
1.6e-06 1.157714812e-05
1.7e-06 1.291804574e-05
1.8e-06 1.430510784e-05
1.9e-06 1.573296598e-05
2e-06 1.719575598e-05
2.1e-06 1.868778412e-05
2.2e-06 2.020297068e-05
2.3e-06 2.173539542e-05
2.4e-06 2.327885257e-05
2.5e-06 2.482729592e-05
2.6e-06 2.637448595e-05
2.7e-06 2.791435158e-05
2.8e-06 2.944071319e-05
2.9e-06 3.094757521e-05
3e-06 3.242891128e-05
3.1e-06 3.387889955e-05
3.2e-06 3.529175844e-05
3.3e-06 3.666193453e-05
3.4e-06 3.798397908e-05
3.5e-06 3.925269691e-05
3.6e-06 4.046305535e-05
3.7e-06 4.161030093e-05
3.8e-06 4.268989402e-05
3.9e-06 4.369759896e-05
4e-06 4.462943854e-05
4.1e-06 4.548176236e-05
4.2e-06 4.625121637e-05
4.3e-06 4.693479327e-05
4.4e-06 4.752981324e-05
4.5e-06 4.803395947e-05
4.6e-06 4.844526692e-05
4.7e-06 4.876214552e-05
4.8e-06 4.898337438e-05
4.9e-06 4.910811476e-05
5e-06 4.913590763e-05
5.1e-06 4.906667816e-05
5.2e-06 4.890073496e-05
5.3e-06 4.863876751e-05
5.4e-06 4.828184583e-05
5.5e-06 4.783141194e-05
5.6e-06 4.728927908e-05
5.7e-06 4.665761819e-05
5.8e-06 4.593895588e-05
5.9e-06 4.513615682e-05
6e-06 4.425241998e-05
6.1e-06 4.329125768e-05
6.2e-06 4.225648973e-05
6.3e-06 4.115221977e-05
6.4e-06 3.998282727e-05
6.5e-06 3.87529416e-05
6.6e-06 3.746743195e-05
6.7e-06 3.613137965e-05
6.8e-06 3.475006605e-05
6.9e-06 3.332894362e-05
7e-06 3.187362194e-05
7.1e-06 3.038983802e-05
7.2e-06 2.888344071e-05
7.3e-06 2.736036061e-05
7.4e-06 2.582659323e-05
7.5e-06 2.428816885e-05
7.6e-06 2.275113485e-05
7.7e-06 2.122152589e-05
7.8e-06 1.970534572e-05
7.9e-06 1.820853814e-05
8e-06 1.673696861e-05
8.1e-06 1.529639637e-05
8.2e-06 1.389245629e-05
8.3e-06 1.25306324e-05
8.4e-06 1.12162404e-05
8.5e-06 9.954402974e-06
8.6e-06 8.750033253e-06
8.7e-06 7.6078122e-06
8.8e-06 6.532173474e-06
8.9e-06 5.527283079e-06
9e-06 4.597025933e-06
9.1e-06 3.744988069e-06
9.2e-06 2.974445168e-06
9.3e-06 2.28834752e-06
9.4e-06 1.689310774e-06
9.5e-06 1.179603818e-06
9.6e-06 7.61141961e-07
9.7e-06 4.35477852e-07
9.8e-06 2.037972561e-07
9.9e-06 6.691309971e-08
1e-05 2.52639547e-08
1.01e-05 7.891124856e-08
1.02e-05 2.27540525e-07
1.03e-05 4.704618127e-07
1.04e-05 8.066136821e-07
1.05e-05 1.234566722e-06
1.06e-05 1.75253036e-06
1.07e-05 2.358359355e-06
1.08e-05 3.049563306e-06
1.09e-05 3.823316013e-06
1.1e-05 4.676467555e-06
1.11e-05 5.605556346e-06
1.12e-05 6.606823603e-06
1.13e-05 7.676227883e-06
1.14e-05 8.809461735e-06
1.15e-05 1.000196846e-05
1.16e-05 1.124896071e-05
1.17e-05 1.254543916e-05
1.18e-05 1.38862128e-05
1.19e-05 1.526591921e-05
1.2e-05 1.667904621e-05
1.21e-05 1.811995342e-05
1.22e-05 1.958289494e-05
1.23e-05 2.106204183e-05
1.24e-05 2.255150547e-05
1.25e-05 2.40453606e-05
1.26e-05 2.553766903e-05
1.27e-05 2.702250282e-05
1.28e-05 2.849396795e-05
1.29e-05 2.994622737e-05
1.3e-05 3.137352418e-05
1.31e-05 3.277020418e-05
1.32e-05 3.413073824e-05
1.33e-05 3.544974396e-05
1.34e-05 3.672200691e-05
1.35e-05 3.794250105e-05
1.36e-05 3.910640846e-05
1.37e-05 4.020913824e-05
1.38e-05 4.124634446e-05
1.39e-05 4.221394318e-05
1.4e-05 4.310812835e-05
1.41e-05 4.392538669e-05
1.42e-05 4.466251134e-05
1.43e-05 4.53166143e-05
1.44e-05 4.588513762e-05
1.45e-05 4.636586324e-05
1.46e-05 4.675692158e-05
1.47e-05 4.705679857e-05
1.48e-05 4.726434147e-05
1.49e-05 4.73787631e-05
1.5e-05 4.739964472e-05
1.51e-05 4.732693742e-05
1.52e-05 4.716096202e-05
1.53e-05 4.690240757e-05
1.54e-05 4.655232833e-05
1.55e-05 4.611213938e-05
1.56e-05 4.558361072e-05
1.57e-05 4.49688601e-05
1.58e-05 4.427034431e-05
1.59e-05 4.349084931e-05
1.6e-05 4.263347895e-05
1.61e-05 4.170164248e-05
1.62e-05 4.069904088e-05
1.63e-05 3.962965201e-05
1.64e-05 3.849771472e-05
1.65e-05 3.730771191e-05
1.66e-05 3.606435262e-05
1.67e-05 3.477255331e-05
1.68e-05 3.343741825e-05
1.69e-05 3.206421925e-05
1.7e-05 3.06583747e-05
1.71e-05 2.922542806e-05
1.72e-05 2.777102589e-05
1.73e-05 2.630089544e-05
1.74e-05 2.482082199e-05
1.75e-05 2.333662595e-05
1.76e-05 2.185413985e-05
1.77e-05 2.037918526e-05
1.78e-05 1.891754985e-05
1.79e-05 1.747496451e-05
1.8e-05 1.605708078e-05
1.81e-05 1.466944856e-05
1.82e-05 1.331749427e-05
1.83e-05 1.200649951e-05
1.84e-05 1.07415803e-05
1.85e-05 9.527666963e-06
1.86e-05 8.369484814e-06
1.87e-05 7.271535632e-06
1.88e-05 6.238080029e-06
1.89e-05 5.273120806e-06
1.9e-05 4.38038731e-06
1.91e-05 3.56332092e-06
1.92e-05 2.825061637e-06
1.93e-05 2.168435917e-06
1.94e-05 1.595945713e-06
1.95e-05 1.109758845e-06
1.96e-05 7.117006548e-07
1.97e-05 4.032470626e-07
1.98e-05 1.855189698e-07
1.99e-05 5.927810303e-08
2e-05 2.492424732e-08
2.01e-05 8.249394291e-08
2.02e-05 2.316605867e-07
2.03e-05 4.717359986e-07
2.04e-05 8.016733852e-07
2.05e-05 1.220071747e-06
2.06e-05 1.725181655e-06
2.07e-05 2.314912421e-06
2.08e-05 2.986840596e-06
2.09e-05 3.738219787e-06
2.1e-05 4.565991733e-06
2.11e-05 5.466798618e-06
2.12e-05 6.436996539e-06
2.13e-05 7.472670122e-06
2.14e-05 8.569648165e-06
2.15e-05 9.723520318e-06
2.16e-05 1.092965466e-05
2.17e-05 1.218321617e-05
2.18e-05 1.347918597e-05
2.19e-05 1.481238126e-05
2.2e-05 1.617747595e-05
2.21e-05 1.756902178e-05
2.22e-05 1.898146991e-05
2.23e-05 2.040919295e-05
2.24e-05 2.184650723e-05
2.25e-05 2.328769529e-05
2.26e-05 2.472702848e-05
2.27e-05 2.615878961e-05
2.28e-05 2.757729554e-05
2.29e-05 2.897691957e-05
2.3e-05 3.035211366e-05
2.31e-05 3.169743028e-05
2.32e-05 3.300754384e-05
2.33e-05 3.427727165e-05
2.34e-05 3.55015943e-05
2.35e-05 3.667567537e-05
2.36e-05 3.779488038e-05
2.37e-05 3.885479499e-05
2.38e-05 3.985124223e-05
2.39e-05 4.078029888e-05
2.4e-05 4.163831076e-05
2.41e-05 4.242190697e-05
2.42e-05 4.312801301e-05
2.43e-05 4.375386269e-05
2.44e-05 4.429700888e-05
2.45e-05 4.475533292e-05
2.46e-05 4.512705273e-05
2.47e-05 4.541072965e-05
2.48e-05 4.560527385e-05
2.49e-05 4.570994841e-05
2.5e-05 4.572437194e-05
2.51e-05 4.564851986e-05
2.52e-05 4.548272421e-05
2.53e-05 4.522767215e-05
2.54e-05 4.488440289e-05
2.55e-05 4.445430342e-05
2.56e-05 4.393910273e-05
2.57e-05 4.334086475e-05
2.58e-05 4.266197997e-05
2.59e-05 4.190515573e-05
2.6e-05 4.107340533e-05
2.61e-05 4.017003588e-05
2.62e-05 3.919863504e-05
2.63e-05 3.816305665e-05
2.64e-05 3.70674053e-05
2.65e-05 3.591601996e-05
2.66e-05 3.471345662e-05
2.67e-05 3.346447021e-05
2.68e-05 3.217399561e-05
2.69e-05 3.084712807e-05
2.7e-05 2.948910293e-05
2.71e-05 2.810527487e-05
2.72e-05 2.670109666e-05
2.73e-05 2.528209754e-05
2.74e-05 2.385386135e-05
2.75e-05 2.242200438e-05
2.76e-05 2.099215323e-05
2.77e-05 1.956992253e-05
2.78e-05 1.816089279e-05
2.79e-05 1.677058835e-05
2.8e-05 1.540445563e-05
2.81e-05 1.406784168e-05
2.82e-05 1.276597308e-05
2.83e-05 1.150393542e-05
2.84e-05 1.028665332e-05
2.85e-05 9.118871045e-06
2.86e-05 8.005133949e-06
2.87e-05 6.949770622e-06
2.88e-05 5.956875966e-06
2.89e-05 5.030295182e-06
2.9e-05 4.173608761e-06
2.91e-05 3.390118532e-06
2.92e-05 2.682834815e-06
2.93e-05 2.054464744e-06
2.94e-05 1.507401788e-06
2.95e-05 1.043716521e-06
2.96e-05 6.651486807e-07
2.97e-05 3.731005253e-07
2.98e-05 1.686315449e-07
2.99e-05 5.245451637e-08
3e-05 2.49329426e-08
3.01e-05 8.607986248e-08
3.02e-05 2.355580564e-07
3.03e-05 4.726816252e-07
3.04e-05 7.964189556e-07
3.05e-05 1.205397039e-06
3.06e-05 1.697907144e-06
3.07e-05 2.271911807e-06
3.08e-05 2.925053116e-06
3.09e-05 3.654662256e-06
3.1e-05 4.457770277e-06
3.11e-05 5.331120033e-06
3.12e-05 6.271179264e-06
3.13e-05 7.274154735e-06
3.14e-05 8.336007422e-06
3.15e-05 9.452468632e-06
3.16e-05 1.061905704e-05
3.17e-05 1.183109653e-05
3.18e-05 1.308373483e-05
3.19e-05 1.437196279e-05
3.2e-05 1.569063427e-05
3.21e-05 1.70344866e-05
3.22e-05 1.839816144e-05
3.23e-05 1.977622598e-05
3.24e-05 2.116319452e-05
3.25e-05 2.255355012e-05
3.26e-05 2.394176645e-05
3.27e-05 2.532232962e-05
3.28e-05 2.668975992e-05
3.29e-05 2.803863351e-05
3.3e-05 2.936360374e-05
3.31e-05 3.065942225e-05
3.32e-05 3.192095961e-05
3.33e-05 3.314322553e-05
3.34e-05 3.432138843e-05
3.35e-05 3.545079445e-05
3.36e-05 3.652698567e-05
3.37e-05 3.754571763e-05
3.38e-05 3.850297589e-05
3.39e-05 3.939499175e-05
3.4e-05 4.021825694e-05
3.41e-05 4.096953734e-05
3.42e-05 4.164588551e-05
3.43e-05 4.224465212e-05
3.44e-05 4.276349625e-05
3.45e-05 4.320039438e-05
3.46e-05 4.355364817e-05
3.47e-05 4.382189093e-05
3.48e-05 4.400409275e-05
3.49e-05 4.40995644e-05
3.5e-05 4.410795973e-05
3.51e-05 4.402927684e-05
3.52e-05 4.386385781e-05
3.53e-05 4.361238714e-05
3.54e-05 4.327588875e-05
3.55e-05 4.285572172e-05
3.56e-05 4.235357469e-05
3.57e-05 4.177145893e-05
3.58e-05 4.111170017e-05
3.59e-05 4.037692918e-05
3.6e-05 3.957007119e-05
3.61e-05 3.869433408e-05
3.62e-05 3.775319554e-05
3.63e-05 3.67503891e-05
3.64e-05 3.568988925e-05
3.65e-05 3.45758955e-05
3.66e-05 3.341281571e-05
3.67e-05 3.220524845e-05
3.68e-05 3.095796474e-05
3.69e-05 2.967588908e-05
3.7e-05 2.836407986e-05
3.71e-05 2.702770932e-05
3.72e-05 2.5672043e-05
3.73e-05 2.430241888e-05
3.74e-05 2.292422628e-05
3.75e-05 2.154288447e-05
3.76e-05 2.016382129e-05
3.77e-05 1.87924517e-05
3.78e-05 1.743415636e-05
3.79e-05 1.609426045e-05
3.8e-05 1.477801262e-05
3.81e-05 1.349056436e-05
3.82e-05 1.223694971e-05
3.83e-05 1.102206543e-05
3.84e-05 9.850651792e-06
3.85e-05 8.727273935e-06
3.86e-05 7.656303982e-06
3.87e-05 6.641903898e-06
3.88e-05 5.688009198e-06
3.89e-05 4.798313569e-06
3.9e-05 3.976254451e-06
3.91e-05 3.224999639e-06
3.92e-05 2.547434968e-06
3.93e-05 1.946153115e-06
3.94e-05 1.423443565e-06
3.95e-05 9.812837892e-07
3.96e-05 6.213316544e-07
3.97e-05 3.449191066e-07
3.98e-05 1.530471412e-07
3.99e-05 4.638208947e-08
4e-05 2.525322431e-08
4.01e-05 8.965170454e-08
4.02e-05 2.392308505e-07
4.03e-05 4.733077588e-07
4.04e-05 7.908662394e-07
4.05e-05 1.190561072e-06
4.06e-05 1.670723553e-06
4.07e-05 2.229368326e-06
4.08e-05 2.864201443e-06
4.09e-05 3.572629659e-06
4.1e-05 4.351770881e-06
4.11e-05 5.198465768e-06
4.12e-05 6.109290406e-06
4.13e-05 7.080570026e-06
4.14e-05 8.108393701e-06
4.15e-05 9.188629962e-06
4.16e-05 1.031694328e-05
4.17e-05 1.148881134e-05
4.18e-05 1.269954303e-05
4.19e-05 1.394429711e-05
4.2e-05 1.521810144e-05
4.21e-05 1.651587269e-05
4.22e-05 1.783243654e-05
4.23e-05 1.916254815e-05
4.24e-05 2.050091297e-05
4.25e-05 2.184220765e-05
4.26e-05 2.318110109e-05
4.27e-05 2.451227555e-05
4.28e-05 2.58304476e-05
4.29e-05 2.713038899e-05
4.3e-05 2.840694725e-05
4.31e-05 2.9655066e-05
4.32e-05 3.086980484e-05
4.33e-05 3.20463588e-05
4.34e-05 3.318007723e-05
4.35e-05 3.426648203e-05
4.36e-05 3.530128522e-05
4.37e-05 3.628040579e-05
4.38e-05 3.71999856e-05
4.39e-05 3.805640452e-05
4.4e-05 3.884629453e-05
4.41e-05 3.956655283e-05
4.42e-05 4.021435396e-05
4.43e-05 4.07871607e-05
4.44e-05 4.128273392e-05
4.45e-05 4.16991412e-05
4.46e-05 4.203476425e-05
4.47e-05 4.228830508e-05
4.48e-05 4.245879088e-05
4.49e-05 4.254557764e-05
4.5e-05 4.254835245e-05
4.51e-05 4.246713452e-05
4.52e-05 4.230227484e-05
4.53e-05 4.205445457e-05
4.54e-05 4.172468209e-05
4.55e-05 4.131428883e-05
4.56e-05 4.082492371e-05
4.57e-05 4.025854645e-05
4.58e-05 3.961741961e-05
4.59e-05 3.890409937e-05
4.6e-05 3.81214253e-05
4.61e-05 3.727250889e-05
4.62e-05 3.636072108e-05
4.63e-05 3.538967875e-05
4.64e-05 3.436323027e-05
4.65e-05 3.328544013e-05
4.66e-05 3.216057268e-05
4.67e-05 3.099307523e-05
4.68e-05 2.978756028e-05
4.69e-05 2.85487872e-05
4.7e-05 2.728164333e-05
4.71e-05 2.599112457e-05
4.72e-05 2.468231561e-05
4.73e-05 2.336036969e-05
4.74e-05 2.20304883e-05
4.75e-05 2.069790051e-05
4.76e-05 1.936784237e-05
4.77e-05 1.804553614e-05
4.78e-05 1.673616974e-05
4.79e-05 1.544487625e-05
4.8e-05 1.417671368e-05
4.81e-05 1.293664503e-05
4.82e-05 1.172951878e-05
4.83e-05 1.056004978e-05
4.84e-05 9.432800767e-06
4.85e-05 8.35216442e-06
4.86e-05 7.322346135e-06
4.87e-05 6.347347555e-06
4.88e-05 5.430950901e-06
4.89e-05 4.576704194e-06
4.9e-05 3.787907406e-06
4.91e-05 3.067599605e-06
4.92e-05 2.418547132e-06
4.93e-05 1.843232876e-06
4.94e-05 1.343846663e-06
4.95e-05 9.222768245e-07
4.96e-05 5.801029468e-07
4.97e-05 3.185898582e-07
4.98e-05 1.386828576e-07
4.99e-05 4.100420975e-08
5e-05 2.585092017e-08


==> tikz/data/EL_osc_str_noncond_core_euler.txt <==
0 0
1e-07 4.929713526e-08
2e-07 1.967995158e-07
3e-07 4.416343288e-07
4e-07 7.825466279e-07
5e-07 1.217905037e-06
6e-07 1.745708929e-06
7e-07 2.363597045e-06
8e-07 3.068857521e-06
9e-07 3.858439277e-06
1e-06 4.728964721e-06
1.1e-06 5.676743719e-06
1.2e-06 6.697788766e-06
1.3e-06 7.787831303e-06
1.4e-06 8.942339109e-06
1.5e-06 1.01565347e-05
1.6e-06 1.142541467e-05
1.7e-06 1.274376984e-05
1.8e-06 1.410620625e-05
1.9e-06 1.550716679e-05
2e-06 1.694095343e-05
2.1e-06 1.840175e-05
2.2e-06 1.988364534e-05
2.3e-06 2.138065681e-05
2.4e-06 2.288675405e-05
2.5e-06 2.439588285e-05
2.6e-06 2.590198907e-05
2.7e-06 2.739904254e-05
2.8e-06 2.888106079e-05
2.9e-06 3.034213255e-05
3e-06 3.177644095e-05
3.1e-06 3.317828623e-05
3.2e-06 3.454210806e-05
3.3e-06 3.586250716e-05
3.4e-06 3.713426628e-05
3.5e-06 3.835237043e-05
3.6e-06 3.951202625e-05
3.7e-06 4.060868052e-05
3.8e-06 4.16380376e-05
3.9e-06 4.259607589e-05
4e-06 4.347906316e-05
4.1e-06 4.428357068e-05
4.2e-06 4.500648617e-05
4.3e-06 4.564502545e-05
4.4e-06 4.619674274e-05
4.5e-06 4.665953969e-05
4.6e-06 4.703167294e-05
4.7e-06 4.731176032e-05
4.8e-06 4.749878556e-05
4.9e-06 4.75921016e-05
5e-06 4.759143242e-05
5.1e-06 4.749687335e-05
5.2e-06 4.730889002e-05
5.3e-06 4.702831578e-05
5.4e-06 4.665634764e-05
5.5e-06 4.619454089e-05
5.6e-06 4.564480223e-05
5.7e-06 4.500938155e-05
5.8e-06 4.42908624e-05
5.9e-06 4.349215111e-05
6e-06 4.261646471e-05
6.1e-06 4.166731762e-05
6.2e-06 4.064850722e-05
6.3e-06 3.956409826e-05
6.4e-06 3.841840635e-05
6.5e-06 3.721598042e-05
6.6e-06 3.596158432e-05
6.7e-06 3.46601776e-05
6.8e-06 3.331689555e-05
6.9e-06 3.193702861e-05
7e-06 3.052600121e-05
7.1e-06 2.908935005e-05
7.2e-06 2.763270212e-05
7.3e-06 2.616175225e-05
7.4e-06 2.468224055e-05
7.5e-06 2.319992967e-05
7.6e-06 2.172058202e-05
7.7e-06 2.024993705e-05
7.8e-06 1.879368864e-05
7.9e-06 1.735746273e-05
8e-06 1.594679528e-05
8.1e-06 1.456711058e-05
8.2e-06 1.322370009e-05
8.3e-06 1.192170185e-05
8.4e-06 1.066608046e-05
8.5e-06 9.461607891e-06
8.6e-06 8.312845005e-06
8.7e-06 7.224124003e-06
8.8e-06 6.199531774e-06
8.9e-06 5.242894262e-06
9e-06 4.357761886e-06
9.1e-06 3.54739608e-06
9.2e-06 2.814756996e-06
9.3e-06 2.162492421e-06
9.4e-06 1.592927951e-06
9.5e-06 1.10805845e-06
9.6e-06 7.095408327e-07
9.7e-06 3.98688198e-07
9.8e-06 1.764653251e-07
9.9e-06 4.348555529e-08
1e-05 9.065981017e-12
1.01e-05 4.594254074e-08
1.02e-05 1.808402349e-07
1.03e-05 4.039064289e-07
1.04e-05 7.13999258e-07
1.05e-05 1.109635899e-06
1.06e-05 1.588999092e-06
1.07e-05 2.14994497e-06
1.08e-05 2.790012157e-06
1.09e-05 3.50643211e-06
1.1e-05 4.296140639e-06
1.11e-05 5.155790581e-06
1.12e-05 6.081765563e-06
1.13e-05 7.070194796e-06
1.14e-05 8.116968849e-06
1.15e-05 9.217756329e-06
1.16e-05 1.03680214e-05
1.17e-05 1.15630421e-05
1.18e-05 1.279792929e-05
1.19e-05 1.406764632e-05
1.2e-05 1.536702917e-05
1.21e-05 1.669080707e-05
1.22e-05 1.803362347e-05
1.23e-05 1.939005742e-05
1.24e-05 2.075464499e-05
1.25e-05 2.212190098e-05
1.26e-05 2.348634055e-05
1.27e-05 2.484250089e-05
1.28e-05 2.61849627e-05
1.29e-05 2.750837151e-05
1.3e-05 2.880745863e-05
1.31e-05 3.007706183e-05
1.32e-05 3.131214542e-05
1.33e-05 3.250781992e-05
1.34e-05 3.365936103e-05
1.35e-05 3.476222796e-05
1.36e-05 3.581208096e-05
1.37e-05 3.680479806e-05
1.38e-05 3.773649088e-05
1.39e-05 3.860351953e-05
1.4e-05 3.940250648e-05
1.41e-05 4.013034933e-05
1.42e-05 4.078423254e-05
1.43e-05 4.136163796e-05
1.44e-05 4.186035419e-05
1.45e-05 4.227848467e-05
1.46e-05 4.261445456e-05
1.47e-05 4.28670163e-05
1.48e-05 4.303525392e-05
1.49e-05 4.311858596e-05
1.5e-05 4.311676714e-05
1.51e-05 4.302988862e-05
1.52e-05 4.285837703e-05
1.53e-05 4.260299207e-05
1.54e-05 4.22648229e-05
1.55e-05 4.184528317e-05
1.56e-05 4.134610482e-05
1.57e-05 4.076933059e-05
1.58e-05 4.011730538e-05
1.59e-05 3.93926664e-05
1.6e-05 3.859833217e-05
1.61e-05 3.773749046e-05
1.62e-05 3.681358522e-05
1.63e-05 3.58303024e-05
1.64e-05 3.479155505e-05
1.65e-05 3.370146734e-05
1.66e-05 3.256435791e-05
1.67e-05 3.138472247e-05
1.68e-05 3.016721567e-05
1.69e-05 2.891663249e-05
1.7e-05 2.763788896e-05
1.71e-05 2.633600262e-05
1.72e-05 2.501607246e-05
1.73e-05 2.368325869e-05
1.74e-05 2.234276222e-05
1.75e-05 2.09998041e-05
1.76e-05 1.965960488e-05
1.77e-05 1.832736399e-05
1.78e-05 1.700823929e-05
1.79e-05 1.570732683e-05
1.8e-05 1.442964081e-05
1.81e-05 1.318009402e-05
1.82e-05 1.196347863e-05
1.83e-05 1.078444753e-05
1.84e-05 9.647496244e-06
1.85e-05 8.556945519e-06
1.86e-05 7.51692462e-06
1.87e-05 6.531355417e-06
1.88e-05 5.603937325e-06
1.89e-05 4.738133148e-06
1.9e-05 3.93715589e-06
1.91e-05 3.203956566e-06
1.92e-05 2.541213085e-06
1.93e-05 1.951320223e-06
1.94e-05 1.436380731e-06
1.95e-05 9.981976202e-07
1.96e-05 6.38267641e-07
1.97e-05 3.577759804e-07
1.98e-05 1.575922026e-07
1.99e-05 3.826744144e-08
2e-05 3.285430598e-11
2.01e-05 4.279934148e-08
2.02e-05 1.661585294e-07
2.03e-05 3.693850112e-07
2.04e-05 6.514398339e-07
2.05e-05 1.010975215e-06
2.06e-05 1.44634047e-06
2.07e-05 1.955589117e-06
2.08e-05 2.536487144e-06
2.09e-05 3.186522385e-06
2.1e-05 3.902914981e-06
2.11e-05 4.682628872e-06
2.12e-05 5.522384279e-06
2.13e-05 6.418671123e-06
2.14e-05 7.367763327e-06
2.15e-05 8.365733938e-06
2.16e-05 9.408471017e-06
2.17e-05 1.049169422e-05
2.18e-05 1.161097202e-05
2.19e-05 1.276173948e-05
2.2e-05 1.393931654e-05
2.21e-05 1.513892668e-05
2.22e-05 1.635571597e-05
2.23e-05 1.758477236e-05
2.24e-05 1.88211452e-05
2.25e-05 2.00598648e-05
2.26e-05 2.129596209e-05
2.27e-05 2.252448825e-05
2.28e-05 2.374053414e-05
2.29e-05 2.493924963e-05
2.3e-05 2.61158626e-05
2.31e-05 2.72656976e-05
2.32e-05 2.838419412e-05
2.33e-05 2.946692434e-05
2.34e-05 3.050961035e-05
2.35e-05 3.150814071e-05
2.36e-05 3.245858636e-05
2.37e-05 3.335721573e-05
2.38e-05 3.420050913e-05
2.39e-05 3.498517213e-05
2.4e-05 3.570814818e-05
2.41e-05 3.636663019e-05
2.42e-05 3.695807106e-05
2.43e-05 3.748019329e-05
2.44e-05 3.793099735e-05
2.45e-05 3.830876912e-05
2.46e-05 3.861208597e-05
2.47e-05 3.883982189e-05
2.48e-05 3.899115133e-05
2.49e-05 3.90655518e-05
2.5e-05 3.906280543e-05
2.51e-05 3.898299915e-05
2.52e-05 3.882652378e-05
2.53e-05 3.85940719e-05
2.54e-05 3.828663448e-05
2.55e-05 3.790549643e-05
2.56e-05 3.745223093e-05
2.57e-05 3.692869265e-05
2.58e-05 3.633700987e-05
2.59e-05 3.567957557e-05
2.6e-05 3.495903747e-05
2.61e-05 3.417828705e-05
2.62e-05 3.334044769e-05
2.63e-05 3.244886188e-05
2.64e-05 3.150707762e-05
2.65e-05 3.051883397e-05
2.66e-05 2.9488046e-05
2.67e-05 2.841878894e-05
2.68e-05 2.731528178e-05
2.69e-05 2.618187042e-05
2.7e-05 2.502301017e-05
2.71e-05 2.384324805e-05
2.72e-05 2.264720462e-05
2.73e-05 2.143955563e-05
2.74e-05 2.022501345e-05
2.75e-05 1.900830844e-05
2.76e-05 1.77941702e-05
2.77e-05 1.658730898e-05
2.78e-05 1.539239709e-05
2.79e-05 1.421405055e-05
2.8e-05 1.305681101e-05
2.81e-05 1.192512797e-05
2.82e-05 1.082334142e-05
2.83e-05 9.755664908e-06
2.84e-05 8.726169196e-06
2.85e-05 7.738766476e-06
2.86e-05 6.797195246e-06
2.87e-05 5.905005907e-06
2.88e-05 5.06554713e-06
2.89e-05 4.281953045e-06
2.9e-05 3.557131295e-06
2.91e-05 2.89375202e-06
2.92e-05 2.29423779e-06
2.93e-05 1.760754534e-06
2.94e-05 1.295203506e-06
2.95e-05 8.992143062e-07
2.96e-05 5.741389875e-07
2.97e-05 3.2104727e-07
2.98e-05 1.407228784e-07
2.99e-05 3.366101424e-08
3e-05 6.697184423e-11
3.01e-05 3.985590024e-08
3.02e-05 1.526537102e-07
3.03e-05 3.377991207e-07
3.04e-05 5.943468336e-07
3.05e-05 9.210718232e-07
3.06e-05 1.31647472e-06
3.07e-05 1.778788269e-06
3.08e-05 2.305984823e-06
3.09e-05 2.895784863e-06
3.1e-05 3.545666483e-06
3.11e-05 4.252875814e-06
3.12e-05 5.01443835e-06
3.13e-05 5.827171115e-06
3.14e-05 6.687695626e-06
3.15e-05 7.592451615e-06
3.16e-05 8.537711422e-06
3.17e-05 9.519595036e-06
3.18e-05 1.05340857e-05
3.19e-05 1.157704602e-05
3.2e-05 1.264423455e-05
3.21e-05 1.373132267e-05
3.22e-05 1.483391191e-05
3.23e-05 1.594755137e-05
3.24e-05 1.706775543e-05
3.25e-05 1.819002149e-05
3.26e-05 1.930984775e-05
3.27e-05 2.042275103e-05
3.28e-05 2.152428431e-05
3.29e-05 2.261005433e-05
3.3e-05 2.367573869e-05
3.31e-05 2.471710288e-05
3.32e-05 2.573001669e-05
3.33e-05 2.67104704e-05
3.34e-05 2.76545903e-05
3.35e-05 2.855865372e-05
3.36e-05 2.941910342e-05
3.37e-05 3.023256129e-05
3.38e-05 3.099584132e-05
3.39e-05 3.17059618e-05
3.4e-05 3.236015667e-05
3.41e-05 3.2955886e-05
3.42e-05 3.349084558e-05
3.43e-05 3.396297554e-05
3.44e-05 3.437046799e-05
3.45e-05 3.471177363e-05
3.46e-05 3.49856074e-05
3.47e-05 3.5190953e-05
3.48e-05 3.532706636e-05
3.49e-05 3.539347806e-05
3.5e-05 3.538999462e-05
3.51e-05 3.531669874e-05
3.52e-05 3.517394842e-05
3.53e-05 3.496237497e-05
3.54e-05 3.468288006e-05
3.55e-05 3.433663155e-05
3.56e-05 3.392505838e-05
3.57e-05 3.344984447e-05
3.58e-05 3.291292149e-05
3.59e-05 3.231646081e-05
3.6e-05 3.166286446e-05
3.61e-05 3.095475514e-05
3.62e-05 3.019496554e-05
3.63e-05 2.938652666e-05
3.64e-05 2.853265549e-05
3.65e-05 2.763674197e-05
3.66e-05 2.670233529e-05
3.67e-05 2.573312951e-05
3.68e-05 2.473294876e-05
3.69e-05 2.370573188e-05
3.7e-05 2.265551668e-05
3.71e-05 2.158642374e-05
3.72e-05 2.05026401e-05
3.73e-05 1.940840252e-05
3.74e-05 1.830798073e-05
3.75e-05 1.720566048e-05
3.76e-05 1.610572664e-05
3.77e-05 1.501244625e-05
3.78e-05 1.393005178e-05
3.79e-05 1.286272446e-05
3.8e-05 1.181457791e-05
3.81e-05 1.078964203e-05
3.82e-05 9.791847266e-06
3.83e-05 8.825009336e-06
3.84e-05 7.892814361e-06
3.85e-05 6.998804602e-06
3.86e-05 6.146364767e-06
3.87e-05 5.338708968e-06
3.88e-05 4.578868384e-06
3.89e-05 3.869679656e-06
3.9e-05 3.213774089e-06
3.91e-05 2.613567672e-06
3.92e-05 2.071251974e-06
3.93e-05 1.588785943e-06
3.94e-05 1.167888635e-06
3.95e-05 8.100329065e-07
3.96e-05 5.164400908e-07
3.97e-05 2.880756761e-07
3.98e-05 1.256460013e-07
3.99e-05 2.959598115e-08
4e-05 1.078666315e-10
4.01e-05 3.710104429e-08
4.02e-05 1.402328727e-07
4.03e-05 3.089005511e-07
4.04e-05 5.422440104e-07
4.05e-05 8.391498132e-07
4.06e-05 1.198256046e-06
4.07e-05 1.617958183e-06
4.08e-05 2.096415891e-06
4.09e-05 2.631560757e-06
4.1e-05 3.221104896e-06
4.11e-05 3.862550412e-06
4.12e-05 4.55319966e-06
4.13e-05 5.290166287e-06
4.14e-05 6.070386988e-06
4.15e-05 6.890633938e-06
4.16e-05 7.747527852e-06
4.17e-05 8.637551613e-06
4.18e-05 9.557064415e-06
4.19e-05 1.050231637e-05
4.2e-05 1.146946353e-05
4.21e-05 1.245458321e-05
4.22e-05 1.345368964e-05
4.23e-05 1.446274978e-05
4.24e-05 1.547769938e-05
4.25e-05 1.649445901e-05
4.26e-05 1.750895023e-05
4.27e-05 1.851711164e-05
4.28e-05 1.951491491e-05
4.29e-05 2.049838055e-05
4.3e-05 2.146359357e-05
4.31e-05 2.240671875e-05
4.32e-05 2.332401565e-05
4.33e-05 2.421185313e-05
4.34e-05 2.50667235e-05
4.35e-05 2.588525611e-05
4.36e-05 2.666423036e-05
4.37e-05 2.74005881e-05
4.38e-05 2.809144541e-05
4.39e-05 2.873410358e-05
4.4e-05 2.932605945e-05
4.41e-05 2.986501486e-05
4.42e-05 3.03488853e-05
4.43e-05 3.077580776e-05
4.44e-05 3.114414759e-05
4.45e-05 3.145250453e-05
4.46e-05 3.169971777e-05
4.47e-05 3.188487002e-05
4.48e-05 3.200729072e-05
4.49e-05 3.206655811e-05
4.5e-05 3.206250048e-05
4.51e-05 3.199519631e-05
4.52e-05 3.186497346e-05
4.53e-05 3.167240745e-05
4.54e-05 3.14183186e-05
4.55e-05 3.110376839e-05
4.56e-05 3.073005479e-05
4.57e-05 3.029870662e-05
4.58e-05 2.981147712e-05
4.59e-05 2.927033657e-05
4.6e-05 2.867746408e-05
4.61e-05 2.80352386e-05
4.62e-05 2.734622912e-05
4.63e-05 2.661318419e-05
4.64e-05 2.583902069e-05
4.65e-05 2.502681203e-05
4.66e-05 2.417977567e-05
4.67e-05 2.33012602e-05
4.68e-05 2.239473182e-05
4.69e-05 2.146376044e-05
4.7e-05 2.051200546e-05
4.71e-05 1.954320106e-05
4.72e-05 1.856114138e-05
4.73e-05 1.756966545e-05
4.74e-05 1.657264189e-05
4.75e-05 1.557395367e-05
4.76e-05 1.457748269e-05
4.77e-05 1.358709454e-05
4.78e-05 1.260662322e-05
4.79e-05 1.163985614e-05
4.8e-05 1.069051919e-05
4.81e-05 9.762262262e-06
4.82e-05 8.858644919e-06
4.83e-05 7.983122577e-06
4.84e-05 7.139033065e-06
4.85e-05 6.329583692e-06
4.86e-05 5.557838851e-06
4.87e-05 4.826708218e-06
4.88e-05 4.138935571e-06
4.89e-05 3.497088301e-06
4.9e-05 2.903547628e-06
4.91e-05 2.360499578e-06
4.92e-05 1.869926741e-06
4.93e-05 1.433600854e-06
4.94e-05 1.053076229e-06
4.95e-05 7.296840466e-07
4.96e-05 4.645275488e-07
4.97e-05 2.584781345e-07
4.98e-05 1.121723801e-07
4.99e-05 2.600999163e-08
5e-05 1.526948781e-10


==> tikz/data/EL_osc_str_noncond_core_trap.txt <==
0 0
1e-07 4.937019461e-08
2e-07 1.972857852e-07
3e-07 4.431625619e-07
4e-07 7.860294061e-07
5e-07 1.224532126e-06
6e-07 1.756938803e-06
7e-07 2.381146637e-06
8e-07 3.094690246e-06
9e-07 3.894751408e-06
1e-06 4.778170188e-06
1.1e-06 5.741457422e-06
1.2e-06 6.780808496e-06
1.3e-06 7.892118372e-06
1.4e-06 9.070997804e-06
1.5e-06 1.031279067e-05
1.6e-06 1.161259237e-05
1.7e-06 1.296526918e-05
1.8e-06 1.436547855e-05
1.9e-06 1.580769019e-05
2e-06 1.728620793e-05
2.1e-06 1.879519217e-05
2.2e-06 2.032868302e-05
2.3e-06 2.188062378e-05
2.4e-06 2.344488488e-05
2.5e-06 2.501528808e-05
2.6e-06 2.65856309e-05
2.7e-06 2.814971108e-05
2.8e-06 2.970135112e-05
2.9e-06 3.123442263e-05
3e-06 3.274287057e-05
3.1e-06 3.422073714e-05
3.2e-06 3.566218535e-05
3.3e-06 3.706152203e-05
3.4e-06 3.841322032e-05
3.5e-06 3.971194156e-05
3.6e-06 4.095255628e-05
3.7e-06 4.213016454e-05
3.8e-06 4.324011523e-05
3.9e-06 4.427802448e-05
4e-06 4.523979295e-05
4.1e-06 4.612162201e-05
4.2e-06 4.692002878e-05
4.3e-06 4.763185987e-05
4.4e-06 4.825430382e-05
4.5e-06 4.87849022e-05
4.6e-06 4.922155936e-05
4.7e-06 4.956255067e-05
4.8e-06 4.980652936e-05
4.9e-06 4.995253178e-05
5e-06 4.99999813e-05
5.1e-06 4.994869051e-05
5.2e-06 4.979886197e-05
5.3e-06 4.955108747e-05
5.4e-06 4.920634561e-05
5.5e-06 4.876599799e-05
5.6e-06 4.823178381e-05
5.7e-06 4.760581302e-05
5.8e-06 4.689055796e-05
5.9e-06 4.60888436e-05
6e-06 4.520383643e-05
6.1e-06 4.423903187e-05
6.2e-06 4.319824052e-05
6.3e-06 4.208557313e-05
6.4e-06 4.090542428e-05
6.5e-06 3.966245513e-05
6.6e-06 3.836157491e-05
6.7e-06 3.700792161e-05
6.8e-06 3.560684164e-05
6.9e-06 3.416386872e-05
7e-06 3.268470204e-05
7.1e-06 3.117518374e-05
7.2e-06 2.964127584e-05
7.3e-06 2.808903669e-05
7.4e-06 2.652459703e-05
7.5e-06 2.495413579e-05
7.6e-06 2.33838557e-05
7.7e-06 2.181995876e-05
7.8e-06 2.026862176e-05
7.9e-06 1.873597189e-05
8e-06 1.722806252e-05
8.1e-06 1.575084931e-05
8.2e-06 1.43101667e-05
8.3e-06 1.291170481e-05
8.4e-06 1.156098705e-05
8.5e-06 1.026334822e-05
8.6e-06 9.023913494e-06
8.7e-06 7.847578172e-06
8.8e-06 6.738988323e-06
8.9e-06 5.70252245e-06
9e-06 4.742274195e-06
9.1e-06 3.862036168e-06
9.2e-06 3.065284973e-06
9.3e-06 2.35516747e-06
9.4e-06 1.73448835e-06
9.5e-06 1.205699057e-06
9.6e-06 7.708881053e-07
9.7e-06 4.317728312e-07
9.8e-06 1.896926097e-07
9.9e-06 4.560356456e-08
1e-05 7.479206471e-11
1.01e-05 5.328611339e-08
1.02e-05 2.050273643e-07
1.03e-05 4.546992251e-07
1.04e-05 8.01315588e-07
1.05e-05 1.243507452e-06
1.06e-05 1.779528328e-06
1.07e-05 2.407261141e-06
1.08e-05 3.124226587e-06
1.09e-05 3.927592928e-06
1.1e-05 4.814187177e-06
1.11e-05 5.780507626e-06
1.12e-05 6.822737681e-06
1.13e-05 7.936760934e-06
1.14e-05 9.118177422e-06
1.15e-05 1.0362321e-05
1.16e-05 1.166427779e-05
1.17e-05 1.301890555e-05
1.18e-05 1.442085403e-05
1.19e-05 1.586458607e-05
1.2e-05 1.734439949e-05
1.21e-05 1.885444958e-05
1.22e-05 2.038877223e-05
1.23e-05 2.194130746e-05
1.24e-05 2.350592335e-05
1.25e-05 2.507644027e-05
1.26e-05 2.664665528e-05
1.27e-05 2.821036663e-05
1.28e-05 2.976139827e-05
1.29e-05 3.129362422e-05
1.3e-05 3.280099277e-05
1.31e-05 3.42775504e-05
1.32e-05 3.571746527e-05
1.33e-05 3.711505027e-05
1.34e-05 3.846478548e-05
1.35e-05 3.976133996e-05
1.36e-05 4.099959283e-05
1.37e-05 4.217465346e-05
1.38e-05 4.328188081e-05
1.39e-05 4.431690175e-05
1.4e-05 4.527562836e-05
1.41e-05 4.615427404e-05
1.42e-05 4.694936846e-05
1.43e-05 4.765777131e-05
1.44e-05 4.827668468e-05
1.45e-05 4.88036641e-05
1.46e-05 4.923662819e-05
1.47e-05 4.957386691e-05
1.48e-05 4.981404831e-05
1.49e-05 4.995622376e-05
1.5e-05 4.999983172e-05
1.51e-05 4.994469995e-05
1.52e-05 4.979104621e-05
1.53e-05 4.953947737e-05
1.54e-05 4.919098702e-05
1.55e-05 4.874695157e-05
1.56e-05 4.82091248e-05
1.57e-05 4.75796309e-05
1.58e-05 4.686095615e-05
1.59e-05 4.605593902e-05
1.6e-05 4.516775902e-05
1.61e-05 4.419992413e-05
1.62e-05 4.315625693e-05
1.63e-05 4.204087948e-05
1.64e-05 4.085819712e-05
1.65e-05 3.961288097e-05
1.66e-05 3.830984956e-05
1.67e-05 3.695424936e-05
1.68e-05 3.555143447e-05
1.69e-05 3.410694547e-05
1.7e-05 3.262648753e-05
1.71e-05 3.111590791e-05
1.72e-05 2.95811728e-05
1.73e-05 2.802834381e-05
1.74e-05 2.646355404e-05
1.75e-05 2.489298378e-05
1.76e-05 2.33228362e-05
1.77e-05 2.175931278e-05
1.78e-05 2.020858882e-05
1.79e-05 1.867678909e-05
1.8e-05 1.716996362e-05
1.81e-05 1.569406377e-05
1.82e-05 1.42549188e-05
1.83e-05 1.285821277e-05
1.84e-05 1.150946214e-05
1.85e-05 1.021399394e-05
1.86e-05 8.976924775e-06
1.87e-05 7.803140602e-06
1.88e-05 6.697277413e-06
1.89e-05 5.663702942e-06
1.9e-05 4.70649941e-06
1.91e-05 3.829447405e-06
1.92e-05 3.036010943e-06
1.93e-05 2.329323795e-06
1.94e-05 1.712177103e-06
1.95e-05 1.187008358e-06
1.96e-05 7.55891776e-07
1.97e-05 4.205301012e-07
1.98e-05 1.822478834e-07
1.99e-05 4.198624578e-08
2e-05 2.991678113e-10
2.01e-05 5.735129747e-08
2.02e-05 2.129173008e-07
2.03e-05 4.663827518e-07
2.04e-05 8.167465595e-07
2.05e-05 1.262624921e-06
2.06e-05 1.80225679e-06
2.07e-05 2.433510826e-06
2.08e-05 3.153893818e-06
2.09e-05 3.960560532e-06
2.1e-05 4.850324944e-06
2.11e-05 5.819672826e-06
2.12e-05 6.864775627e-06
2.13e-05 7.981505592e-06
2.14e-05 9.165452068e-06
2.15e-05 1.041193892e-05
2.16e-05 1.171604301e-05
2.17e-05 1.307261362e-05
2.18e-05 1.447629282e-05
2.19e-05 1.592153661e-05
2.2e-05 1.740263685e-05
2.21e-05 1.891374375e-05
2.22e-05 2.044888903e-05
2.23e-05 2.200200944e-05
2.24e-05 2.356697077e-05
2.25e-05 2.5137592e-05
2.26e-05 2.670766981e-05
2.27e-05 2.827100297e-05
2.28e-05 2.982141693e-05
2.29e-05 3.135278814e-05
2.3e-05 3.285906829e-05
2.31e-05 3.433430814e-05
2.32e-05 3.577268105e-05
2.33e-05 3.716850602e-05
2.34e-05 3.851627007e-05
2.35e-05 3.981065005e-05
2.36e-05 4.104653365e-05
2.37e-05 4.221903961e-05
2.38e-05 4.332353699e-05
2.39e-05 4.435566344e-05
2.4e-05 4.531134246e-05
2.41e-05 4.618679949e-05
2.42e-05 4.69785768e-05
2.43e-05 4.768354718e-05
2.44e-05 4.829892628e-05
2.45e-05 4.882228357e-05
2.46e-05 4.9251552e-05
2.47e-05 4.958503612e-05
2.48e-05 4.98214188e-05
2.49e-05 4.995976642e-05
2.5e-05 4.999953255e-05
2.51e-05 4.994056014e-05
2.52e-05 4.978308211e-05
2.53e-05 4.952772043e-05
2.54e-05 4.917548369e-05
2.55e-05 4.872776308e-05
2.56e-05 4.818632692e-05
2.57e-05 4.755331369e-05
2.58e-05 4.683122354e-05
2.59e-05 4.602290845e-05
2.6e-05 4.513156095e-05
2.61e-05 4.416070152e-05
2.62e-05 4.311416469e-05
2.63e-05 4.199608388e-05
2.64e-05 4.081087506e-05
2.65e-05 3.956321937e-05
2.66e-05 3.825804456e-05
2.67e-05 3.690050557e-05
2.68e-05 3.549596416e-05
2.69e-05 3.404996772e-05
2.7e-05 3.25682274e-05
2.71e-05 3.105659548e-05
2.72e-05 2.952104234e-05
2.73e-05 2.796763282e-05
2.74e-05 2.640250229e-05
2.75e-05 2.483183241e-05
2.76e-05 2.326182674e-05
2.77e-05 2.169868618e-05
2.78e-05 2.014858454e-05
2.79e-05 1.861764412e-05
2.8e-05 1.711191156e-05
2.81e-05 1.563733392e-05
2.82e-05 1.41997352e-05
2.83e-05 1.280479338e-05
2.84e-05 1.145801794e-05
2.85e-05 1.016472813e-05
2.86e-05 8.930031928e-06
2.87e-05 7.758805927e-06
2.88e-05 6.655676014e-06
2.89e-05 5.624999129e-06
2.9e-05 4.670846049e-06
2.91e-05 3.796985312e-06
2.92e-05 3.006868332e-06
2.93e-05 2.303615767e-06
2.94e-05 1.690005195e-06
2.95e-05 1.168460141e-06
2.96e-05 7.410405081e-07
2.97e-05 4.094344392e-07
2.98e-05 1.749516508e-07
2.99e-05 3.85182599e-08
3e-05 6.731258973e-10
3.01e-05 6.156572253e-08
3.02e-05 2.209555474e-07
3.03e-05 4.782130721e-07
3.04e-05 8.323222282e-07
3.05e-05 1.281884421e-06
3.06e-05 1.825124052e-06
3.07e-05 2.459895534e-06
3.08e-05 3.183691763e-06
3.09e-05 3.993654023e-06
3.1e-05 4.886583274e-06
3.11e-05 5.858952789e-06
3.12e-05 6.906922083e-06
3.13e-05 8.026352078e-06
3.14e-05 9.212821457e-06
3.15e-05 1.046164412e-05
3.16e-05 1.176788771e-05
3.17e-05 1.312639304e-05
3.18e-05 1.453179457e-05
3.19e-05 1.597854148e-05
3.2e-05 1.746091968e-05
3.21e-05 1.897307435e-05
3.22e-05 2.050903306e-05
3.23e-05 2.206272936e-05
3.24e-05 2.362802676e-05
3.25e-05 2.519874292e-05
3.26e-05 2.676867412e-05
3.27e-05 2.833161974e-05
3.28e-05 2.988140674e-05
3.29e-05 3.141191406e-05
3.3e-05 3.291709679e-05
3.31e-05 3.439101003e-05
3.32e-05 3.582783238e-05
3.33e-05 3.722188897e-05
3.34e-05 3.856767379e-05
3.35e-05 3.985987151e-05
3.36e-05 4.109337846e-05
3.37e-05 4.226332274e-05
3.38e-05 4.336508354e-05
3.39e-05 4.439430932e-05
3.4e-05 4.534693503e-05
3.41e-05 4.621919817e-05
3.42e-05 4.700765364e-05
3.43e-05 4.770918733e-05
3.44e-05 4.832102846e-05
3.45e-05 4.88407605e-05
3.46e-05 4.92663307e-05
3.47e-05 4.959605822e-05
3.48e-05 4.982864077e-05
3.49e-05 4.996315973e-05
3.5e-05 4.99990838e-05
3.51e-05 4.993627111e-05
3.52e-05 4.977496973e-05
3.53e-05 4.951581674e-05
3.54e-05 4.915983571e-05
3.55e-05 4.87084326e-05
3.56e-05 4.816339031e-05
3.57e-05 4.752686153e-05
3.58e-05 4.68013603e-05
3.59e-05 4.598975209e-05
3.6e-05 4.509524242e-05
3.61e-05 4.412136427e-05
3.62e-05 4.307196408e-05
3.63e-05 4.195118658e-05
3.64e-05 4.076345841e-05
3.65e-05 3.951347064e-05
3.66e-05 3.820616024e-05
3.67e-05 3.684669058e-05
3.68e-05 3.544043105e-05
3.69e-05 3.399293583e-05
3.7e-05 3.250992197e-05
3.71e-05 3.099724681e-05
3.72e-05 2.946088483e-05
3.73e-05 2.790690406e-05
3.74e-05 2.634144215e-05
3.75e-05 2.477068205e-05
3.76e-05 2.320082767e-05
3.77e-05 2.163807933e-05
3.78e-05 2.008860929e-05
3.79e-05 1.855853734e-05
3.8e-05 1.70539067e-05
3.81e-05 1.558066008e-05
3.82e-05 1.414461622e-05
3.83e-05 1.275144696e-05
3.84e-05 1.140665478e-05
3.85e-05 1.011555108e-05
3.86e-05 8.883235233e-06
3.87e-05 7.714574412e-06
3.88e-05 6.614184376e-06
3.89e-05 5.586411245e-06
3.9e-05 4.635314325e-06
3.91e-05 3.764650085e-06
3.92e-05 2.977857314e-06
3.93e-05 2.27804354e-06
3.94e-05 1.66797276e-06
3.95e-05 1.150054517e-06
3.96e-05 7.263343904e-07
3.97e-05 3.984859115e-07
3.98e-05 1.678039555e-07
3.99e-05 3.519962769e-08
4e-05 1.196664085e-09
4.01e-05 6.592936334e-08
4.02e-05 2.291420562e-07
4.03e-05 4.901901152e-07
4.04e-05 8.480425009e-07
4.05e-05 1.301285834e-06
4.06e-05 1.848129978e-06
4.07e-05 2.486415107e-06
4.08e-05 3.213620243e-06
4.09e-05 4.026873203e-06
4.1e-05 4.922961951e-06
4.11e-05 5.898347281e-06
4.12e-05 6.949176796e-06
4.13e-05 8.071300123e-06
4.14e-05 9.260285307e-06
4.15e-05 1.051143631e-05
4.16e-05 1.181981158e-05
4.17e-05 1.318024352e-05
4.18e-05 1.458735895e-05
4.19e-05 1.603560031e-05
4.2e-05 1.751924761e-05
4.21e-05 1.9032441e-05
4.22e-05 2.056920396e-05
4.23e-05 2.212346686e-05
4.24e-05 2.368909095e-05
4.25e-05 2.525989264e-05
4.26e-05 2.682966785e-05
4.27e-05 2.839221657e-05
4.28e-05 2.994136734e-05
4.29e-05 3.147100161e-05
4.3e-05 3.297507792e-05
4.31e-05 3.444765573e-05
4.32e-05 3.588291893e-05
4.33e-05 3.727519878e-05
4.34e-05 3.861899632e-05
4.35e-05 3.990900406e-05
4.36e-05 4.114012697e-05
4.37e-05 4.230750258e-05
4.38e-05 4.34065202e-05
4.39e-05 4.443283915e-05
4.4e-05 4.538240586e-05
4.41e-05 4.625146989e-05
4.42e-05 4.703659879e-05
4.43e-05 4.77346916e-05
4.44e-05 4.834299111e-05
4.45e-05 4.885909479e-05
4.46e-05 4.928096421e-05
4.47e-05 4.960693316e-05
4.48e-05 4.983571418e-05
4.49e-05 4.996640367e-05
4.5e-05 4.999848548e-05
4.51e-05 4.993183287e-05
4.52e-05 4.976670911e-05
4.53e-05 4.950376636e-05
4.54e-05 4.914404317e-05
4.55e-05 4.868896028e-05
4.56e-05 4.81403151e-05
4.57e-05 4.750027458e-05
4.58e-05 4.677136662e-05
4.59e-05 4.595647014e-05
4.6e-05 4.505880365e-05
4.61e-05 4.40819126e-05
4.62e-05 4.302965533e-05
4.63e-05 4.190618785e-05
4.64e-05 4.071594743e-05
4.65e-05 3.946363506e-05
4.66e-05 3.81541969e-05
4.67e-05 3.679280471e-05
4.68e-05 3.538483547e-05
4.69e-05 3.393585013e-05
4.7e-05 3.245157162e-05
4.71e-05 3.093786226e-05
4.72e-05 2.940070063e-05
4.73e-05 2.784615792e-05
4.74e-05 2.628037398e-05
4.75e-05 2.470953306e-05
4.76e-05 2.313983937e-05
4.77e-05 2.15774926e-05
4.78e-05 2.002866342e-05
4.79e-05 1.849946911e-05
4.8e-05 1.699594939e-05
4.81e-05 1.55240426e-05
4.82e-05 1.40895622e-05
4.83e-05 1.269817383e-05
4.84e-05 1.135537295e-05
4.85e-05 1.006646309e-05
4.86e-05 8.836534971e-06
4.87e-05 7.670446322e-06
4.88e-05 6.572802748e-06
4.89e-05 5.547939518e-06
4.9e-05 4.59990445e-06
4.91e-05 3.732441917e-06
4.92e-05 2.948978062e-06
4.93e-05 2.252607267e-06
4.94e-05 1.646079928e-06
4.95e-05 1.131791596e-06
4.96e-05 7.11773511e-07
4.97e-05 3.876845836e-07
4.98e-05 1.608048403e-07
4.99e-05 3.203036899e-08
5e-05 1.869779242e-09


==> tikz/data/Ediff_trafo_euler.txt <==
0 0 0
0.001 0.0171059278388662 0.0171059122548828
0.002 0.733658520752714 0.959897109949151
0.003 5.31982881915973 5.9364966412663
0.004 19.2518860341466 17.7256126676342
0.005 40.810376571051 36.6045210160193
0.006 68.7710447964009 61.5420654003104
0.007 101.22257796315 90.7666718350391
0.008 135.896994073541 122.127708797086
0.009 170.56266770949 153.47335642907
0.01 203.538220175696 183.099438147632
0.011 234.103456950607 210.270339056432
0.012 262.587402081742 235.40053676388
0.013 290.069175985776 259.54646715741
0.014 317.778718178208 283.836395469024
0.015 346.735351383219 309.301071406676
0.016 377.536763704904 336.604102452697
0.017 410.00862319745 365.626736133284
0.018 443.159204701867 395.455085405164
0.019 475.63840807511 424.808618395262
0.02 506.316819012316 452.577260798461
0.021 534.736726818428 478.254416601536
0.022 561.304395195382 502.139307522628
0.023 587.148297644606 525.231604783582
0.024 613.694358152467 548.852995092536
0.025 642.122943994803 574.140796243534
0.026 672.920527120746 601.608941372568
0.027 705.702804504505 630.947933072194
0.028 739.358091773043 661.136090861139
0.029 772.440187066443 690.792436448306
0.03 803.747398447484 718.683474181418
0.031 832.814127471277 744.320174094178
0.032 860.078445949365 768.214694230576
0.033 886.645877302205 791.439746411843
0.034 913.727189767902 815.099335682481
0.035 942.29374217769 840.173756073632
0.036 972.880799798258 867.263243707811
0.037 1005.25570633613 896.190355529733
0.038 1038.38224716968 925.996107514742
0.039 1070.87851422798 955.367808730965
0.04 1101.5931109792 983.17335290014
0.041 1130.05423881331 1008.89209141148
0.042 1156.6601165778 1032.81527076551
0.043 1182.53541202301 1055.93885051065
0.044 1209.10496759305 1079.58353631797
0.045 1237.54962048731 1104.8872296442
0.046 1268.35695309714 1132.36518046544
0.047 1301.14365632034 1161.70934319426
0.048 1334.79878269416 1191.89937167177
0.049 1367.87742178311 1221.55614427505
0.05 1399.179150258 1249.44872625264
0.051 1428.2388304785 1275.08821592078
0.052 1455.49454218299 1298.98329333429
0.053 1482.05257441778 1322.20580158183
0.054 1509.12727926343 1345.86406824008
0.055 1537.69329295589 1370.94141105015
0.056 1568.28461739985 1398.03665158057
0.057 1600.66546335014 1426.97004020122
0.058 1633.79789614885 1456.78154587709
0.0590000000000001 1666.29924744546 1486.1580330951
0.0600000000000001 1697.01773168883 1513.96711744471

==> tikz/data/Ediff_trafo_midpoint.txt <==
0.0005 0 0
0.001 0.00291031594146589 0.00291031633123284
0.002 1.0094412146809 0.402214600837052
0.003 4.63181539059193 3.62887784629988
0.004 14.2445429219532 13.6357420460287
0.005 32.6552088385393 32.1683187851858
0.006 58.710540768847 58.2182888549312
0.007 90.2763368337381 89.7197066242724
0.008 124.744020524427 124.117037069502
0.009 159.505047992706 158.848080187763
0.01 192.482429705957 191.83288419425
0.011 222.654489913236 222.005751673136
0.012 250.401681808057 249.757895308551
0.013 277.148437463306 276.524052370942
0.014 304.325528899511 303.697890339735
0.015 332.955494217043 332.295571514404
0.016 363.759416050479 363.058895071029
0.017 396.742294030253 395.988015032641
0.018 430.87104925225 430.048583531322
0.019 464.553091139307 463.657038385317
0.02 496.363651613787 495.408834114673
0.021 525.610200518381 524.627716550299
0.022 552.591929542023 551.623268160358
0.023 578.500968060693 577.58130975184
0.024 604.968010066947 604.114363362257
0.025 633.435436235577 632.640489289836
0.026 664.599633627825 663.835316309662
0.027 698.128776255783 697.365084044901
0.028 732.782439291017 732.011070342234
0.029 766.866230207516 766.116153394591
0.03 798.864363475677 798.157889503454
0.031 828.058101984301 827.378055625288
0.032 854.966082591301 854.308121961567
0.033 881.058065410438 880.431240696179
0.034 907.772760931647 907.149888406485
0.035 936.114644411499 935.462303884706
0.036 966.759839025202 966.067849988634
0.037 999.668072274002 998.921411591015
0.038 1033.76995932375 1032.95474220343
0.039 1067.45280394142 1066.56266438585
0.04 1099.27563304002 1098.32643625649
0.041 1128.53878855767 1127.56103563173
0.042 1155.53563036658 1154.57158670868
0.043 1181.45701891784 1180.54166603732
0.044 1207.93317812177 1207.08368032155
0.045 1236.40627209936 1235.6156375664
0.046 1267.57448650104 1266.81414951544
0.047 1301.10517111535 1300.34576125071
0.048 1335.76048438517 1334.99243393313
0.049 1369.8447700454 1369.09740499309
0.05 1401.8457449699 1401.14015722191
0.051 1431.04369267889 1430.36436814781
0.052 1457.95428077581 1457.29774201127
0.053 1484.04311523899 1483.4188889824
0.054 1510.75252436933 1510.13434261406
0.055 1539.09837826298 1538.45029801667
0.056 1569.7526113971 1569.06530645583
0.057 1602.67233955472 1601.92966965849
0.058 1636.78312555974 1635.97232179081
0.0590000000000001 1670.47400091017 1669.58771774665
0.0600000000000001 1702.3018214856 1701.35687431901

==> tikz/data/Ediss_osc_sol_cond_core_euler.txt <==
0 0
1e-07 1.139169267e-09
2e-07 4.005014073e-09
3e-07 7.868352409e-09
4e-07 1.243785052e-08
5e-07 1.751861021e-08
6e-07 2.297013116e-08
7e-07 2.868952712e-08
8e-07 3.46018818e-08
9e-07 4.065327727e-08
1e-06 4.68053594e-08
1.1e-06 5.303112038e-08
1.2e-06 5.931170386e-08
1.3e-06 6.563404136e-08
1.4e-06 7.198913634e-08
1.5e-06 7.837083583e-08
1.6e-06 8.477495993e-08
1.7e-06 9.119868957e-08
1.8e-06 9.764013809e-08
1.9e-06 1.040980526e-07
2e-06 1.105716067e-07
2.1e-06 1.170602559e-07
2.2e-06 1.23563639e-07
2.3e-06 1.300815084e-07
2.4e-06 1.36613683e-07
2.5e-06 1.431600157e-07
2.6e-06 1.497203706e-07
2.7e-06 1.562946082e-07
2.8e-06 1.628825748e-07
2.9e-06 1.694840955e-07
3e-06 1.760989701e-07
3.1e-06 1.827269697e-07
3.2e-06 1.893678349e-07
3.3e-06 1.960212756e-07
3.4e-06 2.026869695e-07
3.5e-06 2.093645631e-07
3.6e-06 2.160536714e-07
3.7e-06 2.227538784e-07
3.8e-06 2.29464738e-07
3.9e-06 2.361857746e-07
4e-06 2.429164837e-07
4.1e-06 2.496563332e-07
4.2e-06 2.564047641e-07
4.3e-06 2.631611911e-07
4.4e-06 2.699250045e-07
4.5e-06 2.766955701e-07
4.6e-06 2.834722313e-07
4.7e-06 2.902543093e-07
4.8e-06 2.970411049e-07
4.9e-06 3.038318991e-07
5e-06 3.106259545e-07
5.1e-06 3.17422516e-07
5.2e-06 3.242208127e-07
5.3e-06 3.310200584e-07
5.4e-06 3.37819453e-07
5.5e-06 3.446181836e-07
5.6e-06 3.514154257e-07
5.7e-06 3.582103447e-07
5.8e-06 3.650020964e-07
5.9e-06 3.717898288e-07
6e-06 3.785726831e-07
6.1e-06 3.853497948e-07
6.2e-06 3.921202951e-07
6.3e-06 3.988833117e-07
6.4e-06 4.056379706e-07
6.5e-06 4.123833967e-07
6.6e-06 4.191187155e-07
6.7e-06 4.258430536e-07
6.8e-06 4.325555409e-07
6.9e-06 4.392553105e-07
7e-06 4.459415011e-07
7.1e-06 4.526132573e-07
7.2e-06 4.59269731e-07
7.3e-06 4.659100825e-07
7.4e-06 4.72533482e-07
7.5e-06 4.791391099e-07
7.6e-06 4.857261587e-07
7.7e-06 4.922938335e-07
7.8e-06 4.988413535e-07
7.9e-06 5.053679525e-07
8e-06 5.118728806e-07
8.1e-06 5.183554045e-07
8.2e-06 5.248148091e-07
8.3e-06 5.312503979e-07
8.4e-06 5.376614946e-07
8.5e-06 5.440474431e-07
8.6e-06 5.504076094e-07
8.7e-06 5.567413818e-07
8.8e-06 5.630481718e-07
8.9e-06 5.693274153e-07
9e-06 5.755785729e-07
9.1e-06 5.818011311e-07
9.2e-06 5.879946028e-07
9.3e-06 5.941585278e-07
9.4e-06 6.00292474e-07
9.5e-06 6.063960377e-07
9.6e-06 6.124688442e-07
9.7e-06 6.185105485e-07
9.8e-06 6.245208359e-07
9.9e-06 6.304994223e-07
1e-05 6.36446055e-07
1.01e-05 6.423605128e-07
1.02e-05 6.482426069e-07
1.03e-05 6.540921808e-07
1.04e-05 6.599091109e-07
1.05e-05 6.656933068e-07
1.06e-05 6.714447117e-07
1.07e-05 6.771633025e-07
1.08e-05 6.828490899e-07
1.09e-05 6.88502119e-07
1.1e-05 6.94122469e-07
1.11e-05 6.997102537e-07
1.12e-05 7.052656213e-07
1.13e-05 7.107887545e-07
1.14e-05 7.162798707e-07
1.15e-05 7.217392218e-07
1.16e-05 7.27167094e-07
1.17e-05 7.325638082e-07
1.18e-05 7.379297193e-07
1.19e-05 7.432652165e-07
1.2e-05 7.485707226e-07
1.21e-05 7.538466944e-07
1.22e-05 7.590936219e-07
1.23e-05 7.643120283e-07
1.24e-05 7.695024694e-07
1.25e-05 7.746655336e-07
1.26e-05 7.798018412e-07
1.27e-05 7.849120441e-07
1.28e-05 7.899968252e-07
1.29e-05 7.950568982e-07
1.3e-05 8.000930067e-07
1.31e-05 8.05105924e-07
1.32e-05 8.100964523e-07
1.33e-05 8.150654219e-07
1.34e-05 8.200136911e-07
1.35e-05 8.249421451e-07
1.36e-05 8.298516953e-07
1.37e-05 8.347432789e-07
1.38e-05 8.396178577e-07
1.39e-05 8.444764177e-07
1.4e-05 8.493199681e-07
1.41e-05 8.541495405e-07
1.42e-05 8.589661882e-07
1.43e-05 8.63770985e-07
1.44e-05 8.685650247e-07
1.45e-05 8.733494199e-07
1.46e-05 8.781253011e-07
1.47e-05 8.828938158e-07
1.48e-05 8.876561278e-07
1.49e-05 8.924134155e-07
1.5e-05 8.971668717e-07
1.51e-05 9.01917702e-07
1.52e-05 9.066671241e-07
1.53e-05 9.114163666e-07
1.54e-05 9.16166668e-07
1.55e-05 9.209192755e-07
1.56e-05 9.25675444e-07
1.57e-05 9.304364352e-07
1.58e-05 9.352035162e-07
1.59e-05 9.399779585e-07
1.6e-05 9.447610369e-07
1.61e-05 9.495540284e-07
1.62e-05 9.543582111e-07
1.63e-05 9.591748629e-07
1.64e-05 9.640052606e-07
1.65e-05 9.688506786e-07
1.66e-05 9.737123879e-07
1.67e-05 9.785916548e-07
1.68e-05 9.834897399e-07
1.69e-05 9.88407897e-07
1.7e-05 9.933473718e-07
1.71e-05 9.983094011e-07
1.72e-05 1.003295211e-06
1.73e-05 1.008306017e-06
1.74e-05 1.013343022e-06
1.75e-05 1.018407415e-06
1.76e-05 1.023500371e-06
1.77e-05 1.028623048e-06
1.78e-05 1.033776589e-06
1.79e-05 1.038962119e-06
1.8e-05 1.044180743e-06
1.81e-05 1.049433548e-06
1.82e-05 1.054721598e-06
1.83e-05 1.060045936e-06
1.84e-05 1.065407585e-06
1.85e-05 1.070807541e-06
1.86e-05 1.076246775e-06
1.87e-05 1.081726236e-06
1.88e-05 1.087246844e-06
1.89e-05 1.092809491e-06
1.9e-05 1.098415044e-06
1.91e-05 1.104064339e-06
1.92e-05 1.109758182e-06
1.93e-05 1.115497349e-06
1.94e-05 1.121282585e-06
1.95e-05 1.127114604e-06
1.96e-05 1.132994085e-06
1.97e-05 1.138921676e-06
1.98e-05 1.14489799e-06
1.99e-05 1.150923605e-06
2e-05 1.156999065e-06
2.01e-05 1.163124878e-06
2.02e-05 1.169301515e-06
2.03e-05 1.175529413e-06
2.04e-05 1.181808967e-06
2.05e-05 1.18814054e-06
2.06e-05 1.194524453e-06
2.07e-05 1.200960991e-06
2.08e-05 1.207450399e-06
2.09e-05 1.213992884e-06
2.1e-05 1.220588614e-06
2.11e-05 1.227237716e-06
2.12e-05 1.23394028e-06
2.13e-05 1.240696353e-06
2.14e-05 1.247505946e-06
2.15e-05 1.254369027e-06
2.16e-05 1.261285524e-06
2.17e-05 1.268255328e-06
2.18e-05 1.275278286e-06
2.19e-05 1.282354208e-06
2.2e-05 1.289482863e-06
2.21e-05 1.29666398e-06
2.22e-05 1.303897249e-06
2.23e-05 1.311182319e-06
2.24e-05 1.318518802e-06
2.25e-05 1.32590627e-06
2.26e-05 1.333344255e-06
2.27e-05 1.340832253e-06
2.28e-05 1.34836972e-06
2.29e-05 1.355956076e-06
2.3e-05 1.363590702e-06
2.31e-05 1.371272944e-06
2.32e-05 1.37900211e-06
2.33e-05 1.386777473e-06
2.34e-05 1.394598271e-06
2.35e-05 1.402463707e-06
2.36e-05 1.41037295e-06
2.37e-05 1.418325135e-06
2.38e-05 1.426319365e-06
2.39e-05 1.434354711e-06
2.4e-05 1.442430211e-06
2.41e-05 1.450544875e-06
2.42e-05 1.45869768e-06
2.43e-05 1.466887576e-06
2.44e-05 1.475113485e-06
2.45e-05 1.4833743e-06
2.46e-05 1.491668888e-06
2.47e-05 1.499996091e-06
2.48e-05 1.508354725e-06
2.49e-05 1.516743584e-06
2.5e-05 1.525161438e-06
2.51e-05 1.533607034e-06
2.52e-05 1.5420791e-06
2.53e-05 1.550576343e-06
2.54e-05 1.559097452e-06
2.55e-05 1.567641096e-06
2.56e-05 1.57620593e-06
2.57e-05 1.584790592e-06
2.58e-05 1.593393705e-06
2.59e-05 1.602013879e-06
2.6e-05 1.610649711e-06
2.61e-05 1.619299788e-06
2.62e-05 1.627962686e-06
2.63e-05 1.636636971e-06
2.64e-05 1.645321202e-06
2.65e-05 1.654013932e-06
2.66e-05 1.662713707e-06
2.67e-05 1.67141907e-06
2.68e-05 1.68012856e-06
2.69e-05 1.688840713e-06
2.7e-05 1.697554066e-06
2.71e-05 1.706267154e-06
2.72e-05 1.714978515e-06
2.73e-05 1.72368669e-06
2.74e-05 1.732390223e-06
2.75e-05 1.741087661e-06
2.76e-05 1.749777561e-06
2.77e-05 1.758458485e-06
2.78e-05 1.767129002e-06
2.79e-05 1.775787693e-06
2.8e-05 1.784433149e-06
2.81e-05 1.793063971e-06
2.82e-05 1.801678776e-06
2.83e-05 1.810276191e-06
2.84e-05 1.818854863e-06
2.85e-05 1.82741345e-06
2.86e-05 1.83595063e-06
2.87e-05 1.8444651e-06
2.88e-05 1.852955573e-06
2.89e-05 1.861420786e-06
2.9e-05 1.869859494e-06
2.91e-05 1.878270476e-06
2.92e-05 1.886652535e-06
2.93e-05 1.895004496e-06
2.94e-05 1.903325209e-06
2.95e-05 1.911613553e-06
2.96e-05 1.919868429e-06
2.97e-05 1.928088771e-06
2.98e-05 1.936273537e-06
2.99e-05 1.944421717e-06
3e-05 1.952532328e-06
3.01e-05 1.960604422e-06
3.02e-05 1.968637079e-06
3.03e-05 1.976629412e-06
3.04e-05 1.984580569e-06
3.05e-05 1.992489727e-06
3.06e-05 2.000356102e-06
3.07e-05 2.008178942e-06
3.08e-05 2.015957529e-06
3.09e-05 2.023691184e-06
3.1e-05 2.031379261e-06
3.11e-05 2.039021154e-06
3.12e-05 2.046616291e-06
3.13e-05 2.054164139e-06
3.14e-05 2.061664202e-06
3.15e-05 2.069116024e-06
3.16e-05 2.076519185e-06
3.17e-05 2.083873304e-06
3.18e-05 2.091178042e-06
3.19e-05 2.098433096e-06
3.2e-05 2.105638203e-06
3.21e-05 2.112793139e-06
3.22e-05 2.119897721e-06
3.23e-05 2.126951804e-06
3.24e-05 2.133955284e-06
3.25e-05 2.140908096e-06
3.26e-05 2.147810215e-06
3.27e-05 2.154661653e-06
3.28e-05 2.161462464e-06
3.29e-05 2.168212742e-06
3.3e-05 2.174912616e-06
3.31e-05 2.181562259e-06
3.32e-05 2.188161879e-06
3.33e-05 2.194711722e-06
3.34e-05 2.201212076e-06
3.35e-05 2.207663262e-06
3.36e-05 2.214065641e-06
3.37e-05 2.22041961e-06
3.38e-05 2.226725603e-06
3.39e-05 2.232984089e-06
3.4e-05 2.239195575e-06
3.41e-05 2.245360599e-06
3.42e-05 2.251479738e-06
3.43e-05 2.257553599e-06
3.44e-05 2.263582824e-06
3.45e-05 2.269568088e-06
3.46e-05 2.275510097e-06
3.47e-05 2.281409589e-06
3.48e-05 2.287267331e-06
3.49e-05 2.293084122e-06
3.5e-05 2.29886079e-06
3.51e-05 2.304598188e-06
3.52e-05 2.3102972e-06
3.53e-05 2.315958736e-06
3.54e-05 2.321583729e-06
3.55e-05 2.327173141e-06
3.56e-05 2.332727954e-06
3.57e-05 2.338249177e-06
3.58e-05 2.343737837e-06
3.59e-05 2.349194985e-06
3.6e-05 2.354621692e-06
3.61e-05 2.360019047e-06
3.62e-05 2.365388157e-06
3.63e-05 2.370730149e-06
3.64e-05 2.376046162e-06
3.65e-05 2.381337353e-06
3.66e-05 2.386604892e-06
3.67e-05 2.391849963e-06
3.68e-05 2.397073761e-06
3.69e-05 2.402277492e-06
3.7e-05 2.407462371e-06
3.71e-05 2.412629624e-06
3.72e-05 2.417780482e-06
3.73e-05 2.422916184e-06
3.74e-05 2.428037974e-06
3.75e-05 2.433147099e-06
3.76e-05 2.438244812e-06
3.77e-05 2.443332365e-06
3.78e-05 2.448411012e-06
3.79e-05 2.453482008e-06
3.8e-05 2.458546604e-06
3.81e-05 2.463606052e-06
3.82e-05 2.468661598e-06
3.83e-05 2.473714483e-06
3.84e-05 2.478765945e-06
3.85e-05 2.483817212e-06
3.86e-05 2.488869506e-06
3.87e-05 2.49392404e-06
3.88e-05 2.498982017e-06
3.89e-05 2.504044627e-06
3.9e-05 2.50911305e-06
3.91e-05 2.514188453e-06
3.92e-05 2.519271988e-06
3.93e-05 2.524364791e-06
3.94e-05 2.529467984e-06
3.95e-05 2.53458267e-06
3.96e-05 2.539709936e-06
3.97e-05 2.544850847e-06
3.98e-05 2.550006451e-06
3.99e-05 2.555177774e-06
4e-05 2.560365821e-06
4.01e-05 2.565571573e-06
4.02e-05 2.570795989e-06
4.03e-05 2.576040004e-06
4.04e-05 2.581304527e-06
4.05e-05 2.586590442e-06
4.06e-05 2.591898607e-06
4.07e-05 2.597229852e-06
4.08e-05 2.602584979e-06
4.09e-05 2.607964763e-06
4.1e-05 2.613369948e-06
4.11e-05 2.618801249e-06
4.12e-05 2.624259352e-06
4.13e-05 2.62974491e-06
4.14e-05 2.635258545e-06
4.15e-05 2.640800849e-06
4.16e-05 2.646372379e-06
4.17e-05 2.651973661e-06
4.18e-05 2.657605187e-06
4.19e-05 2.663267416e-06
4.2e-05 2.668960772e-06
4.21e-05 2.674685647e-06
4.22e-05 2.680442394e-06
4.23e-05 2.686231337e-06
4.24e-05 2.692052761e-06
4.25e-05 2.697906916e-06
4.26e-05 2.703794019e-06
4.27e-05 2.709714249e-06
4.28e-05 2.715667751e-06
4.29e-05 2.721654634e-06
4.3e-05 2.72767497e-06
4.31e-05 2.733728798e-06
4.32e-05 2.739816118e-06
4.33e-05 2.745936898e-06
4.34e-05 2.752091069e-06
4.35e-05 2.758278525e-06
4.36e-05 2.764499127e-06
4.37e-05 2.7707527e-06
4.38e-05 2.777039035e-06
4.39e-05 2.783357888e-06
4.4e-05 2.789708981e-06
4.41e-05 2.796092001e-06
4.42e-05 2.802506604e-06
4.43e-05 2.80895241e-06
4.44e-05 2.815429008e-06
4.45e-05 2.821935953e-06
4.46e-05 2.828472771e-06
4.47e-05 2.835038954e-06
4.48e-05 2.841633964e-06
4.49e-05 2.848257233e-06
4.5e-05 2.854908163e-06
4.51e-05 2.861586127e-06
4.52e-05 2.868290469e-06
4.53e-05 2.875020505e-06
4.54e-05 2.881775526e-06
4.55e-05 2.888554793e-06
4.56e-05 2.895357545e-06
4.57e-05 2.902182992e-06
4.58e-05 2.909030323e-06
4.59e-05 2.915898703e-06
4.6e-05 2.922787273e-06
4.61e-05 2.929695153e-06
4.62e-05 2.936621442e-06
4.63e-05 2.943565218e-06
4.64e-05 2.950525542e-06
4.65e-05 2.957501455e-06
4.66e-05 2.964491981e-06
4.67e-05 2.971496126e-06
4.68e-05 2.978512884e-06
4.69e-05 2.98554123e-06
4.7e-05 2.99258013e-06
4.71e-05 2.999628533e-06
4.72e-05 3.00668538e-06
4.73e-05 3.013749599e-06
4.74e-05 3.020820109e-06
4.75e-05 3.02789582e-06
4.76e-05 3.034975636e-06
4.77e-05 3.042058453e-06
4.78e-05 3.049143161e-06
4.79e-05 3.056228648e-06
4.8e-05 3.063313795e-06
4.81e-05 3.070397483e-06
4.82e-05 3.077478592e-06
4.83e-05 3.084556e-06
4.84e-05 3.091628587e-06
4.85e-05 3.098695234e-06
4.86e-05 3.105754825e-06
4.87e-05 3.112806248e-06
4.88e-05 3.119848396e-06
4.89e-05 3.126880168e-06
4.9e-05 3.133900469e-06
4.91e-05 3.140908214e-06
4.92e-05 3.147902325e-06
4.93e-05 3.154881734e-06
4.94e-05 3.161845385e-06
4.95e-05 3.168792234e-06
4.96e-05 3.175721248e-06
4.97e-05 3.182631412e-06
4.98e-05 3.18952172e-06
4.99e-05 3.196391187e-06
5e-05 3.203238842e-06


==> tikz/data/Ediss_osc_sol_cond_core_trap.txt <==
0 0
1e-07 3.45725148e-09
2e-07 8.281418627e-09
3e-07 1.351980401e-08
4e-07 1.946050374e-08
5e-07 2.565849846e-08
6e-07 3.21991282e-08
7e-07 3.880947519e-08
8e-07 4.558477479e-08
9e-07 5.233801654e-08
1e-06 5.917958557e-08
1.1e-06 6.596509216e-08
1.2e-06 7.280810044e-08
1.3e-06 7.958673099e-08
1.4e-06 8.641110278e-08
1.5e-06 9.317296308e-08
1.6e-06 9.997634316e-08
1.7e-06 1.0672265e-07
1.8e-06 1.135090453e-07
1.9e-06 1.202447058e-07
2e-06 1.270199065e-07
2.1e-06 1.337505782e-07
2.2e-06 1.405203818e-07
2.3e-06 1.472513601e-07
2.4e-06 1.54020928e-07
2.5e-06 1.607567665e-07
2.6e-06 1.675304321e-07
2.7e-06 1.742748508e-07
2.8e-06 1.810561011e-07
2.9e-06 1.878120046e-07
3e-06 1.946035246e-07
3.1e-06 2.013730575e-07
3.2e-06 2.081767948e-07
3.3e-06 2.149614074e-07
3.4e-06 2.217786386e-07
3.5e-06 2.285791519e-07
3.6e-06 2.354105469e-07
3.7e-06 2.422272134e-07
3.8e-06 2.490728937e-07
3.9e-06 2.559054531e-07
4e-06 2.627650463e-07
4.1e-06 2.696127765e-07
4.2e-06 2.764854648e-07
4.3e-06 2.833472292e-07
4.4e-06 2.902317948e-07
4.5e-06 2.971060844e-07
4.6e-06 3.040009514e-07
4.7e-06 3.108859251e-07
4.8e-06 3.177891977e-07
4.9e-06 3.246827195e-07
5e-06 3.315922183e-07
5.1e-06 3.384918917e-07
5.2e-06 3.45405188e-07
5.3e-06 3.523083888e-07
5.4e-06 3.592228362e-07
5.5e-06 3.661267436e-07
5.6e-06 3.730395088e-07
5.7e-06 3.799411348e-07
5.8e-06 3.86849227e-07
5.9e-06 3.937454447e-07
6e-06 4.006457428e-07
6.1e-06 4.075333136e-07
6.2e-06 4.144225938e-07
6.3e-06 4.212981932e-07
6.4e-06 4.281731544e-07
6.5e-06 4.350333974e-07
6.6e-06 4.418906861e-07
6.7e-06 4.487321514e-07
6.8e-06 4.55568386e-07
6.9e-06 4.623876393e-07
7e-06 4.691994331e-07
7.1e-06 4.7599305e-07
7.2e-06 4.827770341e-07
7.3e-06 4.895416217e-07
7.4e-06 4.962944662e-07
7.5e-06 5.030266845e-07
7.6e-06 5.097451199e-07
7.7e-06 5.16441702e-07
7.8e-06 5.231225389e-07
7.9e-06 5.297803106e-07
8e-06 5.364204594e-07
8.1e-06 5.430363581e-07
8.2e-06 5.496328475e-07
8.3e-06 5.562039399e-07
8.4e-06 5.627539345e-07
8.5e-06 5.692774341e-07
8.6e-06 5.757782514e-07
8.7e-06 5.822515345e-07
8.8e-06 5.887006605e-07
8.9e-06 5.951212817e-07
9e-06 6.015163865e-07
9.1e-06 6.07882093e-07
9.2e-06 6.142210444e-07
9.3e-06 6.205297897e-07
9.4e-06 6.268106666e-07
9.5e-06 6.330606227e-07
9.6e-06 6.392817271e-07
9.7e-06 6.454712963e-07
9.8e-06 6.516311643e-07
9.9e-06 6.577589894e-07
1e-05 6.638564012e-07
1.01e-05 6.699213751e-07
1.02e-05 6.759553642e-07
1.03e-05 6.819566378e-07
1.04e-05 6.879264984e-07
1.05e-05 6.93863488e-07
1.06e-05 6.99768782e-07
1.07e-05 7.056411755e-07
1.08e-05 7.114817378e-07
1.09e-05 7.172894993e-07
1.1e-05 7.230654423e-07
1.11e-05 7.28808816e-07
1.12e-05 7.345205328e-07
1.13e-05 7.402000454e-07
1.14e-05 7.458482118e-07
1.15e-05 7.514646741e-07
1.16e-05 7.570502497e-07
1.17e-05 7.626047566e-07
1.18e-05 7.681289841e-07
1.19e-05 7.73622914e-07
1.2e-05 7.790873181e-07
1.21e-05 7.845223306e-07
1.22e-05 7.899287151e-07
1.23e-05 7.953067476e-07
1.24e-05 8.006571919e-07
1.25e-05 8.059804556e-07
1.26e-05 8.112773096e-07
1.27e-05 8.165482837e-07
1.28e-05 8.217941619e-07
1.29e-05 8.270155873e-07
1.3e-05 8.322133617e-07
1.31e-05 8.373882331e-07
1.32e-05 8.425410252e-07
1.33e-05 8.476725824e-07
1.34e-05 8.527837537e-07
1.35e-05 8.578754725e-07
1.36e-05 8.629486147e-07
1.37e-05 8.680041954e-07
1.38e-05 8.730431193e-07
1.39e-05 8.780664757e-07
1.4e-05 8.83075199e-07
1.41e-05 8.880704458e-07
1.42e-05 8.930531804e-07
1.43e-05 8.9802462e-07
1.44e-05 9.029857583e-07
1.45e-05 9.079378665e-07
1.46e-05 9.128819669e-07
1.47e-05 9.178193786e-07
1.48e-05 9.227511505e-07
1.49e-05 9.276786434e-07
1.5e-05 9.326029315e-07
1.51e-05 9.375254108e-07
1.52e-05 9.424471784e-07
1.53e-05 9.473696599e-07
1.54e-05 9.522939723e-07
1.55e-05 9.572215649e-07
1.56e-05 9.621535719e-07
1.57e-05 9.670914604e-07
1.58e-05 9.720363786e-07
1.59e-05 9.769898057e-07
1.6e-05 9.819529002e-07
1.61e-05 9.86927148e-07
1.62e-05 9.919137143e-07
1.63e-05 9.969140859e-07
1.64e-05 1.001929431e-06
1.65e-05 1.006961232e-06
1.66e-05 1.012010656e-06
1.67e-05 1.017079176e-06
1.68e-05 1.022167952e-06
1.69e-05 1.027278444e-06
1.7e-05 1.032411803e-06
1.71e-05 1.037569467e-06
1.72e-05 1.042752574e-06
1.73e-05 1.047962537e-06
1.74e-05 1.053200476e-06
1.75e-05 1.058467775e-06
1.76e-05 1.063765529e-06
1.77e-05 1.06909509e-06
1.78e-05 1.074457525e-06
1.79e-05 1.079854145e-06
1.8e-05 1.08528599e-06
1.81e-05 1.090754325e-06
1.82e-05 1.096260153e-06
1.83e-05 1.101804695e-06
1.84e-05 1.107388912e-06
1.85e-05 1.113013973e-06
1.86e-05 1.118680797e-06
1.87e-05 1.124390496e-06
1.88e-05 1.130143941e-06
1.89e-05 1.135942185e-06
1.9e-05 1.141786048e-06
1.91e-05 1.147676521e-06
1.92e-05 1.153614368e-06
1.93e-05 1.159600512e-06
1.94e-05 1.165635661e-06
1.95e-05 1.171720669e-06
1.96e-05 1.17785618e-06
1.97e-05 1.184042977e-06
1.98e-05 1.190281641e-06
1.99e-05 1.196572878e-06
2e-05 1.202917201e-06
2.01e-05 1.20931524e-06
2.02e-05 1.215767439e-06
2.03e-05 1.222274347e-06
2.04e-05 1.228836336e-06
2.05e-05 1.235453874e-06
2.06e-05 1.242127258e-06
2.07e-05 1.248856875e-06
2.08e-05 1.255642943e-06
2.09e-05 1.262485767e-06
2.1e-05 1.269385486e-06
2.11e-05 1.276342319e-06
2.12e-05 1.283356328e-06
2.13e-05 1.290427646e-06
2.14e-05 1.297556253e-06
2.15e-05 1.304742196e-06
2.16e-05 1.311985375e-06
2.17e-05 1.31928575e-06
2.18e-05 1.32664314e-06
2.19e-05 1.334057418e-06
2.2e-05 1.341528322e-06
2.21e-05 1.349055638e-06
2.22e-05 1.356639024e-06
2.23e-05 1.364278179e-06
2.24e-05 1.37197268e-06
2.25e-05 1.379722144e-06
2.26e-05 1.387526066e-06
2.27e-05 1.395383979e-06
2.28e-05 1.403295301e-06
2.29e-05 1.41125948e-06
2.3e-05 1.419275859e-06
2.31e-05 1.427343806e-06
2.32e-05 1.435462586e-06
2.33e-05 1.443631489e-06
2.34e-05 1.451849707e-06
2.35e-05 1.460116454e-06
2.36e-05 1.468430849e-06
2.37e-05 1.476792033e-06
2.38e-05 1.485199056e-06
2.39e-05 1.493650988e-06
2.4e-05 1.502146811e-06
2.41e-05 1.510685527e-06
2.42e-05 1.519266057e-06
2.43e-05 1.527887337e-06
2.44e-05 1.536548225e-06
2.45e-05 1.545247598e-06
2.46e-05 1.553984258e-06
2.47e-05 1.562757021e-06
2.48e-05 1.571564638e-06
2.49e-05 1.58040587e-06
2.5e-05 1.589279417e-06
2.51e-05 1.598183992e-06
2.52e-05 1.60711825e-06
2.53e-05 1.616080856e-06
2.54e-05 1.625070423e-06
2.55e-05 1.634085576e-06
2.56e-05 1.64312489e-06
2.57e-05 1.652186954e-06
2.58e-05 1.661270309e-06
2.59e-05 1.670373511e-06
2.6e-05 1.679495073e-06
2.61e-05 1.688633525e-06
2.62e-05 1.697787354e-06
2.63e-05 1.706955067e-06
2.64e-05 1.716135133e-06
2.65e-05 1.72532604e-06
2.66e-05 1.734526245e-06
2.67e-05 1.74373422e-06
2.68e-05 1.752948413e-06
2.69e-05 1.762167289e-06
2.7e-05 1.771389291e-06
2.71e-05 1.78061288e-06
2.72e-05 1.7898365e-06
2.73e-05 1.799058616e-06
2.74e-05 1.808277673e-06
2.75e-05 1.817492145e-06
2.76e-05 1.826700488e-06
2.77e-05 1.835901186e-06
2.78e-05 1.845092711e-06
2.79e-05 1.854273564e-06
2.8e-05 1.863442236e-06
2.81e-05 1.87259725e-06
2.82e-05 1.881737123e-06
2.83e-05 1.890860402e-06
2.84e-05 1.899965634e-06
2.85e-05 1.909051398e-06
2.86e-05 1.918116274e-06
2.87e-05 1.927158877e-06
2.88e-05 1.936177825e-06
2.89e-05 1.945171774e-06
2.9e-05 1.954139385e-06
2.91e-05 1.963079357e-06
2.92e-05 1.971990398e-06
2.93e-05 1.980871256e-06
2.94e-05 1.989720691e-06
2.95e-05 1.998537502e-06
2.96e-05 2.007320505e-06
2.97e-05 2.016068555e-06
2.98e-05 2.024780526e-06
2.99e-05 2.033455334e-06
3e-05 2.042091915e-06
3.01e-05 2.050689248e-06
3.02e-05 2.059246333e-06
3.03e-05 2.067762217e-06
3.04e-05 2.07623597e-06
3.05e-05 2.084666706e-06
3.06e-05 2.093053567e-06
3.07e-05 2.10139574e-06
3.08e-05 2.10969244e-06
3.09e-05 2.117942928e-06
3.1e-05 2.126146497e-06
3.11e-05 2.134302484e-06
3.12e-05 2.142410259e-06
3.13e-05 2.150469241e-06
3.14e-05 2.158478878e-06
3.15e-05 2.166438668e-06
3.16e-05 2.174348143e-06
3.17e-05 2.182206884e-06
3.18e-05 2.190014502e-06
3.19e-05 2.197770663e-06
3.2e-05 2.205475064e-06
3.21e-05 2.213127451e-06
3.22e-05 2.220727607e-06
3.23e-05 2.228275364e-06
3.24e-05 2.235770588e-06
3.25e-05 2.243213197e-06
3.26e-05 2.25060314e-06
3.27e-05 2.257940421e-06
3.28e-05 2.265225075e-06
3.29e-05 2.272457188e-06
3.3e-05 2.279636881e-06
3.31e-05 2.286764322e-06
3.32e-05 2.293839717e-06
3.33e-05 2.300863317e-06
3.34e-05 2.30783541e-06
3.35e-05 2.314756328e-06
3.36e-05 2.321626441e-06
3.37e-05 2.328446161e-06
3.38e-05 2.335215937e-06
3.39e-05 2.341936261e-06
3.4e-05 2.348607659e-06
3.41e-05 2.355230698e-06
3.42e-05 2.36180598e-06
3.43e-05 2.368334149e-06
3.44e-05 2.374815878e-06
3.45e-05 2.381251881e-06
3.46e-05 2.387642904e-06
3.47e-05 2.393989731e-06
3.48e-05 2.400293173e-06
3.49e-05 2.40655408e-06
3.5e-05 2.41277333e-06
3.51e-05 2.418951834e-06
3.52e-05 2.425090531e-06
3.53e-05 2.431190393e-06
3.54e-05 2.437252415e-06
3.55e-05 2.443277626e-06
3.56e-05 2.449267074e-06
3.57e-05 2.455221841e-06
3.58e-05 2.461143025e-06
3.59e-05 2.467031754e-06
3.6e-05 2.472889175e-06
3.61e-05 2.478716459e-06
3.62e-05 2.484514794e-06
3.63e-05 2.490285391e-06
3.64e-05 2.496029476e-06
3.65e-05 2.501748295e-06
3.66e-05 2.507443107e-06
3.67e-05 2.513115188e-06
3.68e-05 2.518765827e-06
3.69e-05 2.524396326e-06
3.7e-05 2.530007996e-06
3.71e-05 2.535602162e-06
3.72e-05 2.541180154e-06
3.73e-05 2.546743314e-06
3.74e-05 2.552292987e-06
3.75e-05 2.557830524e-06
3.76e-05 2.563357281e-06
3.77e-05 2.568874619e-06
3.78e-05 2.574383895e-06
3.79e-05 2.579886473e-06
3.8e-05 2.585383711e-06
3.81e-05 2.590876969e-06
3.82e-05 2.596367602e-06
3.83e-05 2.601856962e-06
3.84e-05 2.607346393e-06
3.85e-05 2.612837235e-06
3.86e-05 2.618330819e-06
3.87e-05 2.623828467e-06
3.88e-05 2.629331491e-06
3.89e-05 2.634841192e-06
3.9e-05 2.640358858e-06
3.91e-05 2.645885764e-06
3.92e-05 2.651423168e-06
3.93e-05 2.656972317e-06
3.94e-05 2.662534436e-06
3.95e-05 2.668110734e-06
3.96e-05 2.673702403e-06
3.97e-05 2.679310612e-06
3.98e-05 2.68493651e-06
3.99e-05 2.690581225e-06
4e-05 2.696245859e-06
4.01e-05 2.701931494e-06
4.02e-05 2.707639185e-06
4.03e-05 2.71336996e-06
4.04e-05 2.719124822e-06
4.05e-05 2.724904747e-06
4.06e-05 2.73071068e-06
4.07e-05 2.73654354e-06
4.08e-05 2.742404214e-06
4.09e-05 2.748293558e-06
4.1e-05 2.754212398e-06
4.11e-05 2.760161527e-06
4.12e-05 2.766141706e-06
4.13e-05 2.772153661e-06
4.14e-05 2.778198085e-06
4.15e-05 2.784275637e-06
4.16e-05 2.790386939e-06
4.17e-05 2.796532579e-06
4.18e-05 2.802713108e-06
4.19e-05 2.808929041e-06
4.2e-05 2.815180856e-06
4.21e-05 2.821468993e-06
4.22e-05 2.827793855e-06
4.23e-05 2.834155805e-06
4.24e-05 2.840555171e-06
4.25e-05 2.84699224e-06
4.26e-05 2.853467262e-06
4.27e-05 2.859980446e-06
4.28e-05 2.866531963e-06
4.29e-05 2.873121945e-06
4.3e-05 2.879750485e-06
4.31e-05 2.886417636e-06
4.32e-05 2.893123413e-06
4.33e-05 2.89986779e-06
4.34e-05 2.906650704e-06
4.35e-05 2.91347205e-06
4.36e-05 2.920331688e-06
4.37e-05 2.927229435e-06
4.38e-05 2.934165075e-06
4.39e-05 2.941138347e-06
4.4e-05 2.948148959e-06
4.41e-05 2.955196576e-06
4.42e-05 2.962280829e-06
4.43e-05 2.96940131e-06
4.44e-05 2.976557576e-06
4.45e-05 2.983749147e-06
4.46e-05 2.990975509e-06
4.47e-05 2.998236111e-06
4.48e-05 3.00553037e-06
4.49e-05 3.012857665e-06
4.5e-05 3.020217348e-06
4.51e-05 3.027608731e-06
4.52e-05 3.035031101e-06
4.53e-05 3.042483708e-06
4.54e-05 3.049965775e-06
4.55e-05 3.057476494e-06
4.56e-05 3.06501503e-06
4.57e-05 3.072580514e-06
4.58e-05 3.080172057e-06
4.59e-05 3.087788738e-06
4.6e-05 3.095429614e-06
4.61e-05 3.103093713e-06
4.62e-05 3.110780045e-06
4.63e-05 3.11848759e-06
4.64e-05 3.126215313e-06
4.65e-05 3.133962152e-06
4.66e-05 3.14172703e-06
4.67e-05 3.149508847e-06
4.68e-05 3.157306489e-06
4.69e-05 3.165118822e-06
4.7e-05 3.172944697e-06
4.71e-05 3.18078295e-06
4.72e-05 3.188632405e-06
4.73e-05 3.19649187e-06
4.74e-05 3.204360147e-06
4.75e-05 3.212236022e-06
4.76e-05 3.220118276e-06
4.77e-05 3.228005678e-06
4.78e-05 3.235896994e-06
4.79e-05 3.243790982e-06
4.8e-05 3.251686396e-06
4.81e-05 3.259581986e-06
4.82e-05 3.267476502e-06
4.83e-05 3.275368688e-06
4.84e-05 3.283257294e-06
4.85e-05 3.291141066e-06
4.86e-05 3.299018756e-06
4.87e-05 3.306889118e-06
4.88e-05 3.314750912e-06
4.89e-05 3.3226029e-06
4.9e-05 3.330443856e-06
4.91e-05 3.338272559e-06
4.92e-05 3.3460878e-06
4.93e-05 3.353888375e-06
4.94e-05 3.361673097e-06
4.95e-05 3.36944079e-06
4.96e-05 3.377190291e-06
4.97e-05 3.384920451e-06
4.98e-05 3.392630139e-06
4.99e-05 3.400318239e-06
5e-05 3.407983655e-06


==> tikz/data/Ediss_osc_sol_noncond_core_euler.txt <==
0 0
1e-07 9.51794209e-13
2e-07 5.696221342e-12
3e-07 1.798860903e-11
4e-07 4.153733607e-11
5e-07 8.000106827e-11
6e-07 1.369861056e-10
7e-07 2.160437572e-10
8e-07 3.206677473e-10
9e-07 4.542917122e-10
1e-06 6.202867291e-10
1.1e-06 8.219588846e-10
1.2e-06 1.062546937e-09
1.3e-06 1.345220028e-09
1.4e-06 1.673075464e-09
1.5e-06 2.049136514e-09
1.6e-06 2.476350342e-09
1.7e-06 2.957585995e-09
1.8e-06 3.495632405e-09
1.9e-06 4.093196506e-09
2e-06 4.752901448e-09
2.1e-06 5.47728483e-09
2.2e-06 6.268797036e-09
2.3e-06 7.129799667e-09
2.4e-06 8.062564028e-09
2.5e-06 9.069269679e-09
2.6e-06 1.01520031e-08
2.7e-06 1.131275643e-08
2.8e-06 1.255342627e-08
2.9e-06 1.387581256e-08
3e-06 1.528161764e-08
3.1e-06 1.677244525e-08
3.2e-06 1.83497997e-08
3.3e-06 2.001508511e-08
3.4e-06 2.176960475e-08
3.5e-06 2.361456047e-08
3.6e-06 2.555105215e-08
3.7e-06 2.758007736e-08
3.8e-06 2.970253099e-08
3.9e-06 3.191920507e-08
4e-06 3.423078857e-08
4.1e-06 3.663786737e-08
4.2e-06 3.914092431e-08
4.3e-06 4.174033931e-08
4.4e-06 4.443638959e-08
4.5e-06 4.722924992e-08
4.6e-06 5.011899307e-08
4.7e-06 5.310559025e-08
4.8e-06 5.61889117e-08
4.9e-06 5.93687273e-08
5e-06 6.264470733e-08
5.1e-06 6.601642327e-08
5.2e-06 6.948334873e-08
5.3e-06 7.30448604e-08
5.4e-06 7.670023911e-08
5.5e-06 8.044867102e-08
5.6e-06 8.428924882e-08
5.7e-06 8.822097301e-08
5.8e-06 9.224275332e-08
5.9e-06 9.635341017e-08
6e-06 1.005516761e-07
6.1e-06 1.048361977e-07
6.2e-06 1.092055366e-07
6.3e-06 1.136581722e-07
6.4e-06 1.181925025e-07
6.5e-06 1.228068466e-07
6.6e-06 1.274994465e-07
6.7e-06 1.322684691e-07
6.8e-06 1.371120081e-07
6.9e-06 1.420280864e-07
7e-06 1.470146582e-07
7.1e-06 1.520696111e-07
7.2e-06 1.571907686e-07
7.3e-06 1.623758922e-07
7.4e-06 1.676226841e-07
7.5e-06 1.729287895e-07
7.6e-06 1.782917989e-07
7.7e-06 1.83709251e-07
7.8e-06 1.89178635e-07
7.9e-06 1.946973931e-07
8e-06 2.002629238e-07
8.1e-06 2.058725835e-07
8.2e-06 2.115236903e-07
8.3e-06 2.17213526e-07
8.4e-06 2.229393392e-07
8.5e-06 2.286983479e-07
8.6e-06 2.344877425e-07
8.7e-06 2.403046883e-07
8.8e-06 2.46146329e-07
8.9e-06 2.520097886e-07
9e-06 2.578921751e-07
9.1e-06 2.637905829e-07
9.2e-06 2.69702096e-07
9.3e-06 2.756237905e-07
9.4e-06 2.815527377e-07
9.5e-06 2.87486007e-07
9.6e-06 2.934206689e-07
9.7e-06 2.993537975e-07
9.8e-06 3.052824735e-07
9.9e-06 3.112037874e-07
1e-05 3.171148418e-07
1.01e-05 3.230127544e-07
1.02e-05 3.28894661e-07
1.03e-05 3.347577181e-07
1.04e-05 3.405991055e-07
1.05e-05 3.464160294e-07
1.06e-05 3.522057248e-07
1.07e-05 3.57965458e-07
1.08e-05 3.636925298e-07
1.09e-05 3.693842775e-07
1.1e-05 3.750380777e-07
1.11e-05 3.80651349e-07
1.12e-05 3.862215541e-07
1.13e-05 3.917462023e-07
1.14e-05 3.972228521e-07
1.15e-05 4.026491135e-07
1.16e-05 4.080226497e-07
1.17e-05 4.133411803e-07
1.18e-05 4.186024827e-07
1.19e-05 4.238043943e-07
1.2e-05 4.28944815e-07
1.21e-05 4.340217086e-07
1.22e-05 4.390331051e-07
1.23e-05 4.439771027e-07
1.24e-05 4.488518689e-07
1.25e-05 4.53655643e-07
1.26e-05 4.583867374e-07
1.27e-05 4.630435393e-07
1.28e-05 4.67624512e-07
1.29e-05 4.721281966e-07
1.3e-05 4.765532132e-07
1.31e-05 4.808982624e-07
1.32e-05 4.851621263e-07
1.33e-05 4.893436697e-07
1.34e-05 4.934418412e-07
1.35e-05 4.974556745e-07
1.36e-05 5.013842884e-07
1.37e-05 5.052268888e-07
1.38e-05 5.089827685e-07
1.39e-05 5.126513085e-07
1.4e-05 5.16231978e-07
1.41e-05 5.197243355e-07
1.42e-05 5.231280288e-07
1.43e-05 5.264427954e-07
1.44e-05 5.296684631e-07
1.45e-05 5.328049494e-07
1.46e-05 5.358522626e-07
1.47e-05 5.388105008e-07
1.48e-05 5.416798525e-07
1.49e-05 5.444605963e-07
1.5e-05 5.471531004e-07
1.51e-05 5.497578224e-07
1.52e-05 5.522753089e-07
1.53e-05 5.547061953e-07
1.54e-05 5.570512045e-07
1.55e-05 5.59311147e-07
1.56e-05 5.614869196e-07
1.57e-05 5.635795049e-07
1.58e-05 5.655899703e-07
1.59e-05 5.675194671e-07
1.6e-05 5.693692292e-07
1.61e-05 5.711405722e-07
1.62e-05 5.728348923e-07
1.63e-05 5.744536647e-07
1.64e-05 5.759984424e-07
1.65e-05 5.774708548e-07
1.66e-05 5.788726063e-07
1.67e-05 5.802054744e-07
1.68e-05 5.814713085e-07
1.69e-05 5.826720281e-07
1.7e-05 5.838096206e-07
1.71e-05 5.848861401e-07
1.72e-05 5.859037053e-07
1.73e-05 5.868644974e-07
1.74e-05 5.877707581e-07
1.75e-05 5.88624788e-07
1.76e-05 5.894289438e-07
1.77e-05 5.901856368e-07
1.78e-05 5.908973302e-07
1.79e-05 5.915665373e-07
1.8e-05 5.921958187e-07
1.81e-05 5.927877803e-07
1.82e-05 5.933450709e-07
1.83e-05 5.938703797e-07
1.84e-05 5.943664337e-07
1.85e-05 5.948359956e-07
1.86e-05 5.95281861e-07
1.87e-05 5.957068556e-07
1.88e-05 5.961138333e-07
1.89e-05 5.96505673e-07
1.9e-05 5.968852761e-07
1.91e-05 5.972555641e-07
1.92e-05 5.976194755e-07
1.93e-05 5.979799637e-07
1.94e-05 5.983399937e-07
1.95e-05 5.987025397e-07
1.96e-05 5.990705824e-07
1.97e-05 5.994471062e-07
1.98e-05 5.998350966e-07
1.99e-05 6.002375371e-07
2e-05 6.006574069e-07
2.01e-05 6.010976781e-07
2.02e-05 6.015613129e-07
2.03e-05 6.020512605e-07
2.04e-05 6.025704554e-07
2.05e-05 6.031218137e-07
2.06e-05 6.03708231e-07
2.07e-05 6.043325794e-07
2.08e-05 6.049977055e-07
2.09e-05 6.057064268e-07
2.1e-05 6.064615302e-07
2.11e-05 6.072657687e-07
2.12e-05 6.08121859e-07
2.13e-05 6.090324794e-07
2.14e-05 6.100002669e-07
2.15e-05 6.110278149e-07
2.16e-05 6.12117671e-07
2.17e-05 6.132723344e-07
2.18e-05 6.14494254e-07
2.19e-05 6.157858256e-07
2.2e-05 6.171493901e-07
2.21e-05 6.185872312e-07
2.22e-05 6.201015733e-07
2.23e-05 6.216945796e-07
2.24e-05 6.233683498e-07
2.25e-05 6.251249185e-07
2.26e-05 6.26966253e-07
2.27e-05 6.288942518e-07
2.28e-05 6.309107425e-07
2.29e-05 6.330174804e-07
2.3e-05 6.352161466e-07
2.31e-05 6.375083468e-07
2.32e-05 6.398956093e-07
2.33e-05 6.42379384e-07
2.34e-05 6.449610409e-07
2.35e-05 6.476418687e-07
2.36e-05 6.504230736e-07
2.37e-05 6.533057783e-07
2.38e-05 6.562910209e-07
2.39e-05 6.593797538e-07
2.4e-05 6.625728427e-07
2.41e-05 6.658710662e-07
2.42e-05 6.692751143e-07
2.43e-05 6.727855885e-07
2.44e-05 6.764030006e-07
2.45e-05 6.801277724e-07
2.46e-05 6.839602352e-07
2.47e-05 6.879006298e-07
2.48e-05 6.919491054e-07
2.49e-05 6.961057201e-07
2.5e-05 7.003704406e-07
2.51e-05 7.047431419e-07
2.52e-05 7.092236078e-07
2.53e-05 7.138115304e-07
2.54e-05 7.185065108e-07
2.55e-05 7.233080593e-07
2.56e-05 7.282155956e-07
2.57e-05 7.332284491e-07
2.58e-05 7.383458598e-07
2.59e-05 7.435669789e-07
2.6e-05 7.488908688e-07
2.61e-05 7.543165047e-07
2.62e-05 7.598427751e-07
2.63e-05 7.654684823e-07
2.64e-05 7.711923441e-07
2.65e-05 7.770129943e-07
2.66e-05 7.829289842e-07
2.67e-05 7.889387834e-07
2.68e-05 7.950407816e-07
2.69e-05 8.012332895e-07
2.7e-05 8.075145402e-07
2.71e-05 8.138826911e-07
2.72e-05 8.203358251e-07
2.73e-05 8.268719524e-07
2.74e-05 8.334890119e-07
2.75e-05 8.401848732e-07
2.76e-05 8.469573384e-07
2.77e-05 8.538041439e-07
2.78e-05 8.607229622e-07
2.79e-05 8.677114041e-07
2.8e-05 8.747670204e-07
2.81e-05 8.818873046e-07
2.82e-05 8.890696942e-07
2.83e-05 8.963115736e-07
2.84e-05 9.036102757e-07
2.85e-05 9.10963085e-07
2.86e-05 9.183672389e-07
2.87e-05 9.258199309e-07
2.88e-05 9.333183125e-07
2.89e-05 9.408594959e-07
2.9e-05 9.484405564e-07
2.91e-05 9.560585347e-07
2.92e-05 9.637104397e-07
2.93e-05 9.713932508e-07
2.94e-05 9.791039208e-07
2.95e-05 9.868393781e-07
2.96e-05 9.945965298e-07
2.97e-05 1.002372264e-06
2.98e-05 1.010163452e-06
2.99e-05 1.017966953e-06
3e-05 1.025779613e-06
3.01e-05 1.033598272e-06
3.02e-05 1.041419763e-06
3.03e-05 1.049240918e-06
3.04e-05 1.057058565e-06
3.05e-05 1.06486954e-06
3.06e-05 1.07267068e-06
3.07e-05 1.080458832e-06
3.08e-05 1.088230853e-06
3.09e-05 1.095983613e-06
3.1e-05 1.103713999e-06
3.11e-05 1.111418917e-06
3.12e-05 1.119095293e-06
3.13e-05 1.126740078e-06
3.14e-05 1.134350248e-06
3.15e-05 1.141922809e-06
3.16e-05 1.1494548e-06
3.17e-05 1.156943293e-06
3.18e-05 1.164385395e-06
3.19e-05 1.171778255e-06
3.2e-05 1.179119061e-06
3.21e-05 1.186405048e-06
3.22e-05 1.193633493e-06
3.23e-05 1.200801726e-06
3.24e-05 1.207907124e-06
3.25e-05 1.214947119e-06
3.26e-05 1.221919199e-06
3.27e-05 1.228820907e-06
3.28e-05 1.235649846e-06
3.29e-05 1.242403682e-06
3.3e-05 1.249080144e-06
3.31e-05 1.255677023e-06
3.32e-05 1.262192181e-06
3.33e-05 1.268623548e-06
3.34e-05 1.274969123e-06
3.35e-05 1.281226978e-06
3.36e-05 1.28739526e-06
3.37e-05 1.293472191e-06
3.38e-05 1.299456068e-06
3.39e-05 1.305345269e-06
3.4e-05 1.31113825e-06
3.41e-05 1.316833548e-06
3.42e-05 1.322429782e-06
3.43e-05 1.327925655e-06
3.44e-05 1.333319954e-06
3.45e-05 1.33861155e-06
3.46e-05 1.343799402e-06
3.47e-05 1.348882555e-06
3.48e-05 1.353860141e-06
3.49e-05 1.358731381e-06
3.5e-05 1.363495586e-06
3.51e-05 1.368152154e-06
3.52e-05 1.372700576e-06
3.53e-05 1.37714043e-06
3.54e-05 1.381471388e-06
3.55e-05 1.38569321e-06
3.56e-05 1.389805748e-06
3.57e-05 1.393808944e-06
3.58e-05 1.397702833e-06
3.59e-05 1.401487538e-06
3.6e-05 1.405163275e-06
3.61e-05 1.408730349e-06
3.62e-05 1.412189156e-06
3.63e-05 1.41554018e-06
3.64e-05 1.418783995e-06
3.65e-05 1.421921263e-06
3.66e-05 1.424952734e-06
3.67e-05 1.427879246e-06
3.68e-05 1.430701722e-06
3.69e-05 1.43342117e-06
3.7e-05 1.436038685e-06
3.71e-05 1.438555441e-06
3.72e-05 1.440972698e-06
3.73e-05 1.443291796e-06
3.74e-05 1.445514154e-06
3.75e-05 1.447641271e-06
3.76e-05 1.449674722e-06
3.77e-05 1.451616158e-06
3.78e-05 1.453467305e-06
3.79e-05 1.455229959e-06
3.8e-05 1.456905991e-06
3.81e-05 1.458497338e-06
3.82e-05 1.460006005e-06
3.83e-05 1.461434065e-06
3.84e-05 1.462783653e-06
3.85e-05 1.464056965e-06
3.86e-05 1.465256258e-06
3.87e-05 1.466383849e-06
3.88e-05 1.467442107e-06
3.89e-05 1.468433457e-06
3.9e-05 1.469360376e-06
3.91e-05 1.470225388e-06
3.92e-05 1.471031066e-06
3.93e-05 1.471780028e-06
3.94e-05 1.472474933e-06
3.95e-05 1.473118482e-06
3.96e-05 1.473713411e-06
3.97e-05 1.474262494e-06
3.98e-05 1.474768537e-06
3.99e-05 1.475234375e-06
4e-05 1.475662872e-06
4.01e-05 1.476056917e-06
4.02e-05 1.476419423e-06
4.03e-05 1.47675332e-06
4.04e-05 1.47706156e-06
4.05e-05 1.477347106e-06
4.06e-05 1.477612935e-06
4.07e-05 1.477862035e-06
4.08e-05 1.478097399e-06
4.09e-05 1.478322025e-06
4.1e-05 1.478538915e-06
4.11e-05 1.478751067e-06
4.12e-05 1.478961478e-06
4.13e-05 1.479173138e-06
4.14e-05 1.47938903e-06
4.15e-05 1.479612122e-06
4.16e-05 1.479845373e-06
4.17e-05 1.480091723e-06
4.18e-05 1.480354093e-06
4.19e-05 1.480635384e-06
4.2e-05 1.480938471e-06
4.21e-05 1.481266204e-06
4.22e-05 1.481621404e-06
4.23e-05 1.48200686e-06
4.24e-05 1.482425329e-06
4.25e-05 1.482879529e-06
4.26e-05 1.483372142e-06
4.27e-05 1.483905807e-06
4.28e-05 1.484483123e-06
4.29e-05 1.48510664e-06
4.3e-05 1.485778864e-06
4.31e-05 1.486502249e-06
4.32e-05 1.487279197e-06
4.33e-05 1.488112059e-06
4.34e-05 1.489003128e-06
4.35e-05 1.489954639e-06
4.36e-05 1.490968769e-06
4.37e-05 1.492047631e-06
4.38e-05 1.493193279e-06
4.39e-05 1.494407697e-06
4.4e-05 1.495692806e-06
4.41e-05 1.497050457e-06
4.42e-05 1.498482431e-06
4.43e-05 1.49999044e-06
4.44e-05 1.50157612e-06
4.45e-05 1.503241035e-06
4.46e-05 1.504986674e-06
4.47e-05 1.506814447e-06
4.48e-05 1.508725689e-06
4.49e-05 1.510721655e-06
4.5e-05 1.512803519e-06
4.51e-05 1.514972376e-06
4.52e-05 1.517229238e-06
4.53e-05 1.519575037e-06
4.54e-05 1.522010619e-06
4.55e-05 1.524536747e-06
4.56e-05 1.5271541e-06
4.57e-05 1.529863272e-06
4.58e-05 1.532664772e-06
4.59e-05 1.535559023e-06
4.6e-05 1.538546361e-06
4.61e-05 1.541627039e-06
4.62e-05 1.54480122e-06
4.63e-05 1.548068983e-06
4.64e-05 1.551430321e-06
4.65e-05 1.554885139e-06
4.66e-05 1.558433258e-06
4.67e-05 1.562074412e-06
4.68e-05 1.56580825e-06
4.69e-05 1.569634337e-06
4.7e-05 1.573552152e-06
4.71e-05 1.577561092e-06
4.72e-05 1.581660469e-06
4.73e-05 1.585849513e-06
4.74e-05 1.590127373e-06
4.75e-05 1.594493116e-06
4.76e-05 1.598945731e-06
4.77e-05 1.603484126e-06
4.78e-05 1.608107132e-06
4.79e-05 1.612813502e-06
4.8e-05 1.617601916e-06
4.81e-05 1.622470978e-06
4.82e-05 1.627419219e-06
4.83e-05 1.6324451e-06
4.84e-05 1.637547009e-06
4.85e-05 1.642723268e-06
4.86e-05 1.647972132e-06
4.87e-05 1.653291788e-06
4.88e-05 1.658680363e-06
4.89e-05 1.66413592e-06
4.9e-05 1.669656461e-06
4.91e-05 1.675239932e-06
4.92e-05 1.680884222e-06
4.93e-05 1.686587164e-06
4.94e-05 1.692346541e-06
4.95e-05 1.698160083e-06
4.96e-05 1.704025475e-06
4.97e-05 1.709940354e-06
4.98e-05 1.715902312e-06
4.99e-05 1.721908901e-06
5e-05 1.727957633e-06


==> tikz/data/Ediss_osc_sol_noncond_core_trap.txt <==
0 0
1e-07 9.553303244e-13
2e-07 5.718183093e-12
3e-07 1.806056462e-11
4e-07 4.170964312e-11
5e-07 8.034495477e-11
6e-07 1.375956839e-10
7e-07 2.170380096e-10
8e-07 3.221924628e-10
9e-07 4.565213414e-10
1e-06 6.234262066e-10
1.1e-06 8.262453972e-10
1.2e-06 1.068251608e-09
1.3e-06 1.352649543e-09
1.4e-06 1.682573619e-09
1.5e-06 2.061085749e-09
1.6e-06 2.491173154e-09
1.7e-06 2.975746265e-09
1.8e-06 3.517636685e-09
1.9e-06 4.119595233e-09
2e-06 4.784290056e-09
2.1e-06 5.514304794e-09
2.2e-06 6.312136848e-09
2.3e-06 7.180195699e-09
2.4e-06 8.120801319e-09
2.5e-06 9.136182655e-09
2.6e-06 1.022847619e-08
2.7e-06 1.139972462e-08
2.8e-06 1.265187551e-08
2.9e-06 1.39867802e-08
3e-06 1.540619262e-08
3.1e-06 1.691176829e-08
3.2e-06 1.850506341e-08
3.3e-06 2.018753401e-08
3.4e-06 2.196053514e-08
3.5e-06 2.382532024e-08
3.6e-06 2.578304056e-08
3.7e-06 2.783474462e-08
3.8e-06 2.998137783e-08
3.9e-06 3.222378217e-08
4e-06 3.456269595e-08
4.1e-06 3.699875367e-08
4.2e-06 3.953248598e-08
4.3e-06 4.216431969e-08
4.4e-06 4.489457792e-08
4.5e-06 4.772348032e-08
4.6e-06 5.065114335e-08
4.7e-06 5.36775807e-08
4.8e-06 5.680270374e-08
4.9e-06 6.002632212e-08
5e-06 6.33481444e-08
5.1e-06 6.676777879e-08
5.2e-06 7.028473401e-08
5.3e-06 7.389842018e-08
5.4e-06 7.760814981e-08
5.5e-06 8.141313887e-08
5.6e-06 8.531250798e-08
5.7e-06 8.930528364e-08
5.8e-06 9.339039952e-08
5.9e-06 9.756669791e-08
6e-06 1.018329312e-07
6.1e-06 1.061877633e-07
6.2e-06 1.106297714e-07
6.3e-06 1.151574478e-07
6.4e-06 1.197692013e-07
6.5e-06 1.244633594e-07
6.6e-06 1.2923817e-07
6.7e-06 1.340918034e-07
6.8e-06 1.390223544e-07
6.9e-06 1.440278445e-07
7e-06 1.491062238e-07
7.1e-06 1.542553734e-07
7.2e-06 1.594731077e-07
7.3e-06 1.647571765e-07
7.4e-06 1.701052677e-07
7.5e-06 1.755150096e-07
7.6e-06 1.809839732e-07
7.7e-06 1.86509675e-07
7.8e-06 1.920895795e-07
7.9e-06 1.977211019e-07
8e-06 2.034016102e-07
8.1e-06 2.091284288e-07
8.2e-06 2.148988404e-07
8.3e-06 2.207100894e-07
8.4e-06 2.265593841e-07
8.5e-06 2.324439e-07
8.6e-06 2.383607822e-07
8.7e-06 2.443071488e-07
8.8e-06 2.502800932e-07
8.9e-06 2.562766874e-07
9e-06 2.622939847e-07
9.1e-06 2.683290226e-07
9.2e-06 2.74378826e-07
9.3e-06 2.804404099e-07
9.4e-06 2.865107821e-07
9.5e-06 2.925869468e-07
9.6e-06 2.986659069e-07
9.7e-06 3.047446673e-07
9.8e-06 3.108202378e-07
9.9e-06 3.168896357e-07
1e-05 3.22949889e-07
1.01e-05 3.289980395e-07
1.02e-05 3.35031145e-07
1.03e-05 3.410462828e-07
1.04e-05 3.470405522e-07
1.05e-05 3.530110775e-07
1.06e-05 3.589550105e-07
1.07e-05 3.648695336e-07
1.08e-05 3.707518622e-07
1.09e-05 3.765992476e-07
1.1e-05 3.824089796e-07
1.11e-05 3.881783891e-07
1.12e-05 3.939048504e-07
1.13e-05 3.995857845e-07
1.14e-05 4.052186605e-07
1.15e-05 4.108009989e-07
1.16e-05 4.163303736e-07
1.17e-05 4.218044143e-07
1.18e-05 4.272208088e-07
1.19e-05 4.32577305e-07
1.2e-05 4.378717136e-07
1.21e-05 4.431019094e-07
1.22e-05 4.482658342e-07
1.23e-05 4.533614982e-07
1.24e-05 4.583869819e-07
1.25e-05 4.633404383e-07
1.26e-05 4.682200945e-07
1.27e-05 4.730242532e-07
1.28e-05 4.777512947e-07
1.29e-05 4.823996782e-07
1.3e-05 4.869679434e-07
1.31e-05 4.914547117e-07
1.32e-05 4.958586879e-07
1.33e-05 5.001786612e-07
1.34e-05 5.044135063e-07
1.35e-05 5.085621848e-07
1.36e-05 5.126237459e-07
1.37e-05 5.165973275e-07
1.38e-05 5.20482157e-07
1.39e-05 5.242775522e-07
1.4e-05 5.279829216e-07
1.41e-05 5.315977654e-07
1.42e-05 5.35121676e-07
1.43e-05 5.385543381e-07
1.44e-05 5.418955292e-07
1.45e-05 5.451451201e-07
1.46e-05 5.483030746e-07
1.47e-05 5.513694501e-07
1.48e-05 5.543443971e-07
1.49e-05 5.572281595e-07
1.5e-05 5.600210741e-07
1.51e-05 5.627235706e-07
1.52e-05 5.653361712e-07
1.53e-05 5.6785949e-07
1.54e-05 5.702942327e-07
1.55e-05 5.726411958e-07
1.56e-05 5.749012661e-07
1.57e-05 5.770754196e-07
1.58e-05 5.791647213e-07
1.59e-05 5.811703235e-07
1.6e-05 5.830934651e-07
1.61e-05 5.849354708e-07
1.62e-05 5.866977495e-07
1.63e-05 5.883817933e-07
1.64e-05 5.899891758e-07
1.65e-05 5.915215513e-07
1.66e-05 5.929806529e-07
1.67e-05 5.94368291e-07
1.68e-05 5.956863516e-07
1.69e-05 5.969367951e-07
1.7e-05 5.981216538e-07
1.71e-05 5.992430305e-07
1.72e-05 6.003030968e-07
1.73e-05 6.013040906e-07
1.74e-05 6.022483146e-07
1.75e-05 6.031381339e-07
1.76e-05 6.039759738e-07
1.77e-05 6.047643182e-07
1.78e-05 6.055057065e-07
1.79e-05 6.06202732e-07
1.8e-05 6.068580392e-07
1.81e-05 6.074743216e-07
1.82e-05 6.080543189e-07
1.83e-05 6.086008152e-07
1.84e-05 6.091166356e-07
1.85e-05 6.096046445e-07
1.86e-05 6.100677422e-07
1.87e-05 6.105088631e-07
1.88e-05 6.109309723e-07
1.89e-05 6.113370632e-07
1.9e-05 6.117301549e-07
1.91e-05 6.121132895e-07
1.92e-05 6.124895288e-07
1.93e-05 6.128619521e-07
1.94e-05 6.132336533e-07
1.95e-05 6.136077379e-07
1.96e-05 6.1398732e-07
1.97e-05 6.1437552e-07
1.98e-05 6.147754614e-07
1.99e-05 6.151902679e-07
2e-05 6.156230608e-07
2.01e-05 6.16076956e-07
2.02e-05 6.165550609e-07
2.03e-05 6.170604722e-07
2.04e-05 6.175962724e-07
2.05e-05 6.181655275e-07
2.06e-05 6.187712836e-07
2.07e-05 6.19416565e-07
2.08e-05 6.201043704e-07
2.09e-05 6.208376708e-07
2.1e-05 6.216194068e-07
2.11e-05 6.224524855e-07
2.12e-05 6.23339778e-07
2.13e-05 6.24284117e-07
2.14e-05 6.252882939e-07
2.15e-05 6.263550561e-07
2.16e-05 6.274871051e-07
2.17e-05 6.286870931e-07
2.18e-05 6.299576214e-07
2.19e-05 6.313012374e-07
2.2e-05 6.327204326e-07
2.21e-05 6.342176399e-07
2.22e-05 6.35795232e-07
2.23e-05 6.374555182e-07
2.24e-05 6.392007434e-07
2.25e-05 6.410330849e-07
2.26e-05 6.429546512e-07
2.27e-05 6.449674796e-07
2.28e-05 6.470735344e-07
2.29e-05 6.492747049e-07
2.3e-05 6.51572804e-07
2.31e-05 6.539695659e-07
2.32e-05 6.564666451e-07
2.33e-05 6.590656142e-07
2.34e-05 6.61767963e-07
2.35e-05 6.645750964e-07
2.36e-05 6.674883336e-07
2.37e-05 6.705089067e-07
2.38e-05 6.736379591e-07
2.39e-05 6.76876545e-07
2.4e-05 6.802256278e-07
2.41e-05 6.836860794e-07
2.42e-05 6.872586794e-07
2.43e-05 6.909441138e-07
2.44e-05 6.947429751e-07
2.45e-05 6.986557607e-07
2.46e-05 7.026828733e-07
2.47e-05 7.068246195e-07
2.48e-05 7.110812102e-07
2.49e-05 7.154527598e-07
2.5e-05 7.199392861e-07
2.51e-05 7.245407103e-07
2.52e-05 7.292568567e-07
2.53e-05 7.340874531e-07
2.54e-05 7.390321304e-07
2.55e-05 7.440904235e-07
2.56e-05 7.492617707e-07
2.57e-05 7.545455152e-07
2.58e-05 7.599409043e-07
2.59e-05 7.654470911e-07
2.6e-05 7.710631343e-07
2.61e-05 7.767879994e-07
2.62e-05 7.826205592e-07
2.63e-05 7.885595949e-07
2.64e-05 7.94603797e-07
2.65e-05 8.007517662e-07
2.66e-05 8.070020146e-07
2.67e-05 8.13352967e-07
2.68e-05 8.198029622e-07
2.69e-05 8.263502541e-07
2.7e-05 8.329930132e-07
2.71e-05 8.397293284e-07
2.72e-05 8.465572082e-07
2.73e-05 8.534745826e-07
2.74e-05 8.604793046e-07
2.75e-05 8.675691521e-07
2.76e-05 8.747418298e-07
2.77e-05 8.819949712e-07
2.78e-05 8.893261401e-07
2.79e-05 8.967328332e-07
2.8e-05 9.04212482e-07
2.81e-05 9.117624549e-07
2.82e-05 9.193800593e-07
2.83e-05 9.270625442e-07
2.84e-05 9.348071024e-07
2.85e-05 9.426108725e-07
2.86e-05 9.504709419e-07
2.87e-05 9.583843489e-07
2.88e-05 9.663480854e-07
2.89e-05 9.743590991e-07
2.9e-05 9.824142966e-07
2.91e-05 9.905105457e-07
2.92e-05 9.986446781e-07
2.93e-05 1.006813492e-06
2.94e-05 1.015013755e-06
2.95e-05 1.023242207e-06
2.96e-05 1.031495563e-06
2.97e-05 1.039770515e-06
2.98e-05 1.048063736e-06
2.99e-05 1.056371881e-06
3e-05 1.064691594e-06
3.01e-05 1.073019506e-06
3.02e-05 1.081352239e-06
3.03e-05 1.089686412e-06
3.04e-05 1.098018642e-06
3.05e-05 1.106345543e-06
3.06e-05 1.114663737e-06
3.07e-05 1.122969848e-06
3.08e-05 1.131260514e-06
3.09e-05 1.139532381e-06
3.1e-05 1.147782113e-06
3.11e-05 1.156006388e-06
3.12e-05 1.16420191e-06
3.13e-05 1.172365402e-06
3.14e-05 1.180493616e-06
3.15e-05 1.188583331e-06
3.16e-05 1.196631359e-06
3.17e-05 1.204634548e-06
3.18e-05 1.21258978e-06
3.19e-05 1.22049398e-06
3.2e-05 1.228344114e-06
3.21e-05 1.236137193e-06
3.22e-05 1.243870277e-06
3.23e-05 1.251540475e-06
3.24e-05 1.259144948e-06
3.25e-05 1.266680915e-06
3.26e-05 1.27414565e-06
3.27e-05 1.281536487e-06
3.28e-05 1.288850824e-06
3.29e-05 1.296086121e-06
3.3e-05 1.303239905e-06
3.31e-05 1.310309773e-06
3.32e-05 1.317293391e-06
3.33e-05 1.324188499e-06
3.34e-05 1.330992911e-06
3.35e-05 1.337704516e-06
3.36e-05 1.344321283e-06
3.37e-05 1.350841261e-06
3.38e-05 1.35726258e-06
3.39e-05 1.363583452e-06
3.4e-05 1.369802175e-06
3.41e-05 1.375917133e-06
3.42e-05 1.381926798e-06
3.43e-05 1.387829729e-06
3.44e-05 1.393624576e-06
3.45e-05 1.399310081e-06
3.46e-05 1.404885076e-06
3.47e-05 1.410348488e-06
3.48e-05 1.415699337e-06
3.49e-05 1.420936739e-06
3.5e-05 1.426059902e-06
3.51e-05 1.431068136e-06
3.52e-05 1.435960842e-06
3.53e-05 1.440737521e-06
3.54e-05 1.445397771e-06
3.55e-05 1.449941289e-06
3.56e-05 1.454367869e-06
3.57e-05 1.458677402e-06
3.58e-05 1.46286988e-06
3.59e-05 1.466945391e-06
3.6e-05 1.470904122e-06
3.61e-05 1.474746358e-06
3.62e-05 1.478472482e-06
3.63e-05 1.482082972e-06
3.64e-05 1.485578406e-06
3.65e-05 1.488959455e-06
3.66e-05 1.492226888e-06
3.67e-05 1.495381569e-06
3.68e-05 1.498424453e-06
3.69e-05 1.501356591e-06
3.7e-05 1.504179125e-06
3.71e-05 1.50689329e-06
3.72e-05 1.509500408e-06
3.73e-05 1.512001892e-06
3.74e-05 1.514399242e-06
3.75e-05 1.516694044e-06
3.76e-05 1.51888797e-06
3.77e-05 1.520982773e-06
3.78e-05 1.52298029e-06
3.79e-05 1.524882437e-06
3.8e-05 1.526691207e-06
3.81e-05 1.528408673e-06
3.82e-05 1.53003698e-06
3.83e-05 1.531578347e-06
3.84e-05 1.533035062e-06
3.85e-05 1.534409485e-06
3.86e-05 1.53570404e-06
3.87e-05 1.536921217e-06
3.88e-05 1.538063567e-06
3.89e-05 1.539133703e-06
3.9e-05 1.540134295e-06
3.91e-05 1.541068067e-06
3.92e-05 1.541937798e-06
3.93e-05 1.542746316e-06
3.94e-05 1.543496499e-06
3.95e-05 1.544191268e-06
3.96e-05 1.544833589e-06
3.97e-05 1.545426468e-06
3.98e-05 1.545972947e-06
3.99e-05 1.546476105e-06
4e-05 1.546939052e-06
4.01e-05 1.547364928e-06
4.02e-05 1.5477569e-06
4.03e-05 1.548118159e-06
4.04e-05 1.548451917e-06
4.05e-05 1.548761404e-06
4.06e-05 1.549049865e-06
4.07e-05 1.549320559e-06
4.08e-05 1.549576755e-06
4.09e-05 1.549821728e-06
4.1e-05 1.550058756e-06
4.11e-05 1.550291122e-06
4.12e-05 1.550522102e-06
4.13e-05 1.550754972e-06
4.14e-05 1.550992999e-06
4.15e-05 1.551239438e-06
4.16e-05 1.551497534e-06
4.17e-05 1.551770514e-06
4.18e-05 1.552061587e-06
4.19e-05 1.55237394e-06
4.2e-05 1.552710736e-06
4.21e-05 1.55307511e-06
4.22e-05 1.553470168e-06
4.23e-05 1.553898984e-06
4.24e-05 1.554364596e-06
4.25e-05 1.554870004e-06
4.26e-05 1.555418167e-06
4.27e-05 1.556012003e-06
4.28e-05 1.556654383e-06
4.29e-05 1.557348129e-06
4.3e-05 1.558096014e-06
4.31e-05 1.558900757e-06
4.32e-05 1.559765024e-06
4.33e-05 1.560691421e-06
4.34e-05 1.561682494e-06
4.35e-05 1.562740728e-06
4.36e-05 1.563868545e-06
4.37e-05 1.565068298e-06
4.38e-05 1.566342274e-06
4.39e-05 1.567692689e-06
4.4e-05 1.569121686e-06
4.41e-05 1.570631335e-06
4.42e-05 1.57222363e-06
4.43e-05 1.573900488e-06
4.44e-05 1.575663746e-06
4.45e-05 1.57751516e-06
4.46e-05 1.579456407e-06
4.47e-05 1.581489075e-06
4.48e-05 1.583614672e-06
4.49e-05 1.585834618e-06
4.5e-05 1.588150244e-06
4.51e-05 1.590562796e-06
4.52e-05 1.593073428e-06
4.53e-05 1.595683203e-06
4.54e-05 1.598393096e-06
4.55e-05 1.601203985e-06
4.56e-05 1.604116659e-06
4.57e-05 1.607131813e-06
4.58e-05 1.610250046e-06
4.59e-05 1.613471864e-06
4.6e-05 1.616797679e-06
4.61e-05 1.620227806e-06
4.62e-05 1.623762465e-06
4.63e-05 1.627401781e-06
4.64e-05 1.631145784e-06
4.65e-05 1.634994407e-06
4.66e-05 1.638947489e-06
4.67e-05 1.643004774e-06
4.68e-05 1.64716591e-06
4.69e-05 1.65143045e-06
4.7e-05 1.655797855e-06
4.71e-05 1.660267493e-06
4.72e-05 1.664838635e-06
4.73e-05 1.669510465e-06
4.74e-05 1.674282072e-06
4.75e-05 1.679152456e-06
4.76e-05 1.684120529e-06
4.77e-05 1.689185111e-06
4.78e-05 1.694344938e-06
4.79e-05 1.699598657e-06
4.8e-05 1.704944834e-06
4.81e-05 1.710381948e-06
4.82e-05 1.715908396e-06
4.83e-05 1.721522497e-06
4.84e-05 1.727222488e-06
4.85e-05 1.73300653e-06
4.86e-05 1.738872709e-06
4.87e-05 1.744819036e-06
4.88e-05 1.750843449e-06
4.89e-05 1.756943817e-06
4.9e-05 1.76311794e-06
4.91e-05 1.769363553e-06
4.92e-05 1.775678325e-06
4.93e-05 1.782059863e-06
4.94e-05 1.788505716e-06
4.95e-05 1.795013374e-06
4.96e-05 1.80158027e-06
4.97e-05 1.808203787e-06
4.98e-05 1.814881256e-06
4.99e-05 1.821609958e-06
5e-05 1.828387131e-06


==> tikz/data/Ediss_osc_str_cond_core_euler.txt <==
0 0
1e-07 6.001242917e-09
2e-07 2.140736125e-08
3e-07 4.253867588e-08
4e-07 6.762562825e-08
5e-07 9.547597378e-08
6e-07 1.252016358e-07
7e-07 1.561269968e-07
8e-07 1.877375264e-07
9e-07 2.196422052e-07
1e-06 2.515436076e-07
1.1e-06 2.832142258e-07
1.2e-06 3.144782478e-07
1.3e-06 3.451979132e-07
1.4e-06 3.752635251e-07
1.5e-06 4.045862635e-07
1.6e-06 4.330930878e-07
1.7e-06 4.607231592e-07
1.8e-06 4.874253566e-07
1.9e-06 5.131565641e-07
2e-06 5.378805025e-07
2.1e-06 5.615669354e-07
2.2e-06 5.841911348e-07
2.3e-06 6.057335219e-07
2.4e-06 6.261794245e-07
2.5e-06 6.455189094e-07
2.6e-06 6.637466638e-07
2.7e-06 6.808619028e-07
2.8e-06 6.968682908e-07
2.9e-06 7.117738682e-07
3e-06 7.255909745e-07
3.1e-06 7.383361663e-07
3.2e-06 7.500301252e-07
3.3e-06 7.606975545e-07
3.4e-06 7.703670641e-07
3.5e-06 7.790710423e-07
3.6e-06 7.868455146e-07
3.7e-06 7.937299897e-07
3.8e-06 7.997672926e-07
3.9e-06 8.050033864e-07
4e-06 8.094871814e-07
4.1e-06 8.13270334e-07
4.2e-06 8.164070355e-07
4.3e-06 8.189537914e-07
4.4e-06 8.209691922e-07
4.5e-06 8.225136765e-07
4.6e-06 8.23649288e-07
4.7e-06 8.244394264e-07
4.8e-06 8.249485935e-07
4.9e-06 8.252421365e-07
5e-06 8.253859873e-07
5.1e-06 8.254464016e-07
5.2e-06 8.254896963e-07
5.3e-06 8.255819884e-07
5.4e-06 8.257889341e-07
5.5e-06 8.261754721e-07
5.6e-06 8.268055684e-07
5.7e-06 8.277419679e-07
5.8e-06 8.290459492e-07
5.9e-06 8.307770876e-07
6e-06 8.329930248e-07
6.1e-06 8.357492464e-07
6.2e-06 8.390988694e-07
6.3e-06 8.430924389e-07
6.4e-06 8.477777358e-07
6.5e-06 8.531995961e-07
6.6e-06 8.593997416e-07
6.7e-06 8.664166245e-07
6.8e-06 8.742852839e-07
6.9e-06 8.830372174e-07
7e-06 8.927002663e-07
7.1e-06 9.032985157e-07
7.2e-06 9.1485221e-07
7.3e-06 9.27377683e-07
7.4e-06 9.408873045e-07
7.5e-06 9.553894423e-07
7.6e-06 9.708884397e-07
7.7e-06 9.873846098e-07
7.8e-06 1.004874245e-06
7.9e-06 1.023349642e-06
8e-06 1.042799144e-06
8.1e-06 1.063207198e-06
8.2e-06 1.084554424e-06
8.3e-06 1.106817705e-06
8.4e-06 1.129970287e-06
8.5e-06 1.153981893e-06
8.6e-06 1.178818854e-06
8.7e-06 1.204444253e-06
8.8e-06 1.230818074e-06
8.9e-06 1.257897372e-06
9e-06 1.28563645e-06
9.1e-06 1.313987047e-06
9.2e-06 1.342898535e-06
9.3e-06 1.372318124e-06
9.4e-06 1.402191078e-06
9.5e-06 1.432460936e-06
9.6e-06 1.463069737e-06
9.7e-06 1.493958256e-06
9.8e-06 1.525066241e-06
9.9e-06 1.556332652e-06
1e-05 1.587695903e-06
1.01e-05 1.619094109e-06
1.02e-05 1.650465331e-06
1.03e-05 1.681747817e-06
1.04e-05 1.712880251e-06
1.05e-05 1.743801989e-06
1.06e-05 1.774453298e-06
1.07e-05 1.804775589e-06
1.08e-05 1.834711648e-06
1.09e-05 1.864205853e-06
1.1e-05 1.893204393e-06
1.11e-05 1.921655474e-06
1.12e-05 1.94950952e-06
1.13e-05 1.97671936e-06
1.14e-05 2.003240408e-06
1.15e-05 2.029030834e-06
1.16e-05 2.05405172e-06
1.17e-05 2.078267208e-06
1.18e-05 2.10164463e-06
1.19e-05 2.124154629e-06
1.2e-05 2.145771271e-06
1.21e-05 2.16647213e-06
1.22e-05 2.186238375e-06
1.23e-05 2.205054828e-06
1.24e-05 2.222910019e-06
1.25e-05 2.239796221e-06
1.26e-05 2.255709466e-06
1.27e-05 2.270649557e-06
1.28e-05 2.284620052e-06
1.29e-05 2.297628248e-06
1.3e-05 2.309685134e-06
1.31e-05 2.320805344e-06
1.32e-05 2.331007086e-06
1.33e-05 2.340312062e-06
1.34e-05 2.348745374e-06
1.35e-05 2.356335413e-06
1.36e-05 2.363113742e-06
1.37e-05 2.36911496e-06
1.38e-05 2.37437656e-06
1.39e-05 2.37893877e-06
1.4e-05 2.382844393e-06
1.41e-05 2.386138623e-06
1.42e-05 2.388868867e-06
1.43e-05 2.391084552e-06
1.44e-05 2.392836919e-06
1.45e-05 2.394178822e-06
1.46e-05 2.395164513e-06
1.47e-05 2.395849425e-06
1.48e-05 2.396289948e-06
1.49e-05 2.396543208e-06
1.5e-05 2.396666835e-06
1.51e-05 2.396718739e-06
1.52e-05 2.39675688e-06
1.53e-05 2.396839034e-06
1.54e-05 2.397022575e-06
1.55e-05 2.397364241e-06
1.56e-05 2.397919919e-06
1.57e-05 2.39874442e-06
1.58e-05 2.399891273e-06
1.59e-05 2.401412513e-06
1.6e-05 2.40335848e-06
1.61e-05 2.405777625e-06
1.62e-05 2.408716329e-06
1.63e-05 2.412218718e-06
1.64e-05 2.416326499e-06
1.65e-05 2.421078804e-06
1.66e-05 2.426512039e-06
1.67e-05 2.432659749e-06
1.68e-05 2.439552496e-06
1.69e-05 2.447217742e-06
1.7e-05 2.455679754e-06
1.71e-05 2.464959512e-06
1.72e-05 2.475074639e-06
1.73e-05 2.486039339e-06
1.74e-05 2.497864352e-06
1.75e-05 2.510556918e-06
1.76e-05 2.524120761e-06
1.77e-05 2.53855608e-06
1.78e-05 2.553859563e-06
1.79e-05 2.570024406e-06
1.8e-05 2.587040351e-06
1.81e-05 2.604893733e-06
1.82e-05 2.623567547e-06
1.83e-05 2.643041523e-06
1.84e-05 2.663292212e-06
1.85e-05 2.684293092e-06
1.86e-05 2.706014677e-06
1.87e-05 2.728424644e-06
1.88e-05 2.751487964e-06
1.89e-05 2.775167056e-06
1.9e-05 2.799421931e-06
1.91e-05 2.824210367e-06
1.92e-05 2.849488074e-06
1.93e-05 2.875208877e-06
1.94e-05 2.901324907e-06
1.95e-05 2.927786786e-06
1.96e-05 2.954543835e-06
1.97e-05 2.981544271e-06
1.98e-05 3.008735419e-06
1.99e-05 3.036063918e-06
2e-05 3.063475937e-06
2.01e-05 3.090917385e-06
2.02e-05 3.118334131e-06
2.03e-05 3.145672212e-06
2.04e-05 3.172878046e-06
2.05e-05 3.199898648e-06
2.06e-05 3.22668183e-06
2.07e-05 3.253176411e-06
2.08e-05 3.279332412e-06
2.09e-05 3.305101252e-06
2.1e-05 3.330435937e-06
2.11e-05 3.355291237e-06
2.12e-05 3.379623867e-06
2.13e-05 3.403392643e-06
2.14e-05 3.426558649e-06
2.15e-05 3.449085376e-06
2.16e-05 3.470938866e-06
2.17e-05 3.492087835e-06
2.18e-05 3.512503791e-06
2.19e-05 3.532161138e-06
2.2e-05 3.551037272e-06
2.21e-05 3.569112658e-06
2.22e-05 3.586370904e-06
2.23e-05 3.60279881e-06
2.24e-05 3.618386421e-06
2.25e-05 3.63312705e-06
2.26e-05 3.647017298e-06
2.27e-05 3.660057059e-06
2.28e-05 3.672249514e-06
2.29e-05 3.683601104e-06
2.3e-05 3.694121502e-06
2.31e-05 3.703823562e-06
2.32e-05 3.712723261e-06
2.33e-05 3.720839629e-06
2.34e-05 3.728194664e-06
2.35e-05 3.73481324e-06
2.36e-05 3.740722997e-06
2.37e-05 3.745954227e-06
2.38e-05 3.75053975e-06
2.39e-05 3.754514772e-06
2.4e-05 3.757916746e-06
2.41e-05 3.760785214e-06
2.42e-05 3.763161646e-06
2.43e-05 3.765089274e-06
2.44e-05 3.766612914e-06
2.45e-05 3.767778787e-06
2.46e-05 3.768634329e-06
2.47e-05 3.769228008e-06
2.48e-05 3.769609124e-06
2.49e-05 3.769827612e-06
2.5e-05 3.76993385e-06
2.51e-05 3.769978452e-06
2.52e-05 3.770012071e-06
2.53e-05 3.770085199e-06
2.54e-05 3.770247969e-06
2.55e-05 3.770549955e-06
2.56e-05 3.771039984e-06
2.57e-05 3.771765939e-06
2.58e-05 3.772774578e-06
2.59e-05 3.774111348e-06
2.6e-05 3.775820214e-06
2.61e-05 3.777943486e-06
2.62e-05 3.78052166e-06
2.63e-05 3.783593258e-06
2.64e-05 3.787194688e-06
2.65e-05 3.791360101e-06
2.66e-05 3.796121265e-06
2.67e-05 3.801507446e-06
2.68e-05 3.807545297e-06
2.69e-05 3.814258764e-06
2.7e-05 3.821668996e-06
2.71e-05 3.82979427e-06
2.72e-05 3.838649927e-06
2.73e-05 3.848248319e-06
2.74e-05 3.858598768e-06
2.75e-05 3.869707539e-06
2.76e-05 3.881577822e-06
2.77e-05 3.89420973e-06
2.78e-05 3.907600303e-06
2.79e-05 3.921743532e-06
2.8e-05 3.936630389e-06
2.81e-05 3.952248871e-06
2.82e-05 3.968584056e-06
2.83e-05 3.98561817e-06
2.84e-05 4.003330663e-06
2.85e-05 4.021698301e-06
2.86e-05 4.04069526e-06
2.87e-05 4.06029324e-06
2.88e-05 4.080461582e-06
2.89e-05 4.101167392e-06
2.9e-05 4.122375682e-06
2.91e-05 4.14404951e-06
2.92e-05 4.166150132e-06
2.93e-05 4.188637161e-06
2.94e-05 4.211468728e-06
2.95e-05 4.234601657e-06
2.96e-05 4.25799163e-06
2.97e-05 4.281593374e-06
2.98e-05 4.305360837e-06
2.99e-05 4.329247373e-06
3e-05 4.353205926e-06
3.01e-05 4.377189222e-06
3.02e-05 4.401149951e-06
3.03e-05 4.425040955e-06
3.04e-05 4.448815415e-06
3.05e-05 4.472427034e-06
3.06e-05 4.495830218e-06
3.07e-05 4.518980257e-06
3.08e-05 4.541833491e-06
3.09e-05 4.564347492e-06
3.1e-05 4.586481215e-06
3.11e-05 4.608195167e-06
3.12e-05 4.62945155e-06
3.13e-05 4.650214414e-06
3.14e-05 4.670449787e-06
3.15e-05 4.690125807e-06
3.16e-05 4.709212842e-06
3.17e-05 4.727683599e-06
3.18e-05 4.745513229e-06
3.19e-05 4.762679416e-06
3.2e-05 4.779162457e-06
3.21e-05 4.794945338e-06
3.22e-05 4.810013787e-06
3.23e-05 4.824356328e-06
3.24e-05 4.837964318e-06
3.25e-05 4.850831972e-06
3.26e-05 4.86295638e-06
3.27e-05 4.874337509e-06
3.28e-05 4.884978196e-06
3.29e-05 4.894884132e-06
3.3e-05 4.904063826e-06
3.31e-05 4.912528572e-06
3.32e-05 4.920292388e-06
3.33e-05 4.92737196e-06
3.34e-05 4.933786568e-06
3.35e-05 4.939558e-06
3.36e-05 4.944710464e-06
3.37e-05 4.949270481e-06
3.38e-05 4.953266779e-06
3.39e-05 4.956730169e-06
3.4e-05 4.959693424e-06
3.41e-05 4.962191138e-06
3.42e-05 4.96425959e-06
3.43e-05 4.965936593e-06
3.44e-05 4.967261343e-06
3.45e-05 4.968274258e-06
3.46e-05 4.969016818e-06
3.47e-05 4.9695314e-06
3.48e-05 4.969861104e-06
3.49e-05 4.970049582e-06
3.5e-05 4.970140869e-06
3.51e-05 4.970179204e-06
3.52e-05 4.970208854e-06
3.53e-05 4.970273945e-06
3.54e-05 4.970418282e-06
3.55e-05 4.970685181e-06
3.56e-05 4.971117301e-06
3.57e-05 4.971756471e-06
3.58e-05 4.972643534e-06
3.59e-05 4.973818186e-06
3.6e-05 4.975318823e-06
3.61e-05 4.97718239e-06
3.62e-05 4.979444246e-06
3.63e-05 4.982138023e-06
3.64e-05 4.985295499e-06
3.65e-05 4.988946481e-06
3.66e-05 4.993118688e-06
3.67e-05 4.997837653e-06
3.68e-05 5.003126621e-06
3.69e-05 5.009006471e-06
3.7e-05 5.015495635e-06
3.71e-05 5.022610035e-06
3.72e-05 5.030363025e-06
3.73e-05 5.038765345e-06
3.74e-05 5.047825088e-06
3.75e-05 5.057547674e-06
3.76e-05 5.067935835e-06
3.77e-05 5.078989614e-06
3.78e-05 5.090706369e-06
3.79e-05 5.103080793e-06
3.8e-05 5.116104943e-06
3.81e-05 5.129768273e-06
3.82e-05 5.144057691e-06
3.83e-05 5.158957612e-06
3.84e-05 5.174450025e-06
3.85e-05 5.190514576e-06
3.86e-05 5.207128652e-06
3.87e-05 5.224267475e-06
3.88e-05 5.241904206e-06
3.89e-05 5.260010059e-06
3.9e-05 5.278554419e-06
3.91e-05 5.297504964e-06
3.92e-05 5.316827802e-06
3.93e-05 5.336487607e-06
3.94e-05 5.356447763e-06
3.95e-05 5.376670511e-06
3.96e-05 5.3971171e-06
3.97e-05 5.417747946e-06
3.98e-05 5.438522788e-06
3.99e-05 5.45940085e-06
4e-05 5.480341001e-06
4.01e-05 5.50130192e-06
4.02e-05 5.522242262e-06
4.03e-05 5.543120816e-06
4.04e-05 5.563896671e-06
4.05e-05 5.584529375e-06
4.06e-05 5.604979095e-06
4.07e-05 5.625206771e-06
4.08e-05 5.645174269e-06
4.09e-05 5.664844528e-06
4.1e-05 5.684181704e-06
4.11e-05 5.70315131e-06
4.12e-05 5.721720344e-06
4.13e-05 5.73985742e-06
4.14e-05 5.757532885e-06
4.15e-05 5.774718931e-06
4.16e-05 5.791389701e-06
4.17e-05 5.807521386e-06
4.18e-05 5.823092313e-06
4.19e-05 5.838083025e-06
4.2e-05 5.85247635e-06
4.21e-05 5.866257467e-06
4.22e-05 5.879413952e-06
4.23e-05 5.891935828e-06
4.24e-05 5.903815591e-06
4.25e-05 5.915048238e-06
4.26e-05 5.925631276e-06
4.27e-05 5.93556473e-06
4.28e-05 5.944851131e-06
4.29e-05 5.953495503e-06
4.3e-05 5.961505335e-06
4.31e-05 5.968890545e-06
4.32e-05 5.975663435e-06
4.33e-05 5.981838637e-06
4.34e-05 5.987433045e-06
4.35e-05 5.992465748e-06
4.36e-05 5.996957943e-06
4.37e-05 6.000932853e-06
4.38e-05 6.004415623e-06
4.39e-05 6.007433218e-06
4.4e-05 6.010014314e-06
4.41e-05 6.012189179e-06
4.42e-05 6.013989548e-06
4.43e-05 6.015448495e-06
4.44e-05 6.0166003e-06
4.45e-05 6.017480309e-06
4.46e-05 6.018124793e-06
4.47e-05 6.018570802e-06
4.48e-05 6.018856015e-06
4.49e-05 6.019018594e-06
4.5e-05 6.019097027e-06
4.51e-05 6.019129982e-06
4.52e-05 6.019156147e-06
4.53e-05 6.019214081e-06
4.54e-05 6.019342062e-06
4.55e-05 6.019577939e-06
4.56e-05 6.019958978e-06
4.57e-05 6.020521722e-06
4.58e-05 6.021301849e-06
4.59e-05 6.022334028e-06
4.6e-05 6.023651792e-06
4.61e-05 6.025287404e-06
4.62e-05 6.027271736e-06
4.63e-05 6.029634149e-06
4.64e-05 6.032402382e-06
4.65e-05 6.035602449e-06
4.66e-05 6.039258538e-06
4.67e-05 6.043392922e-06
4.68e-05 6.048025876e-06
4.69e-05 6.053175604e-06
4.7e-05 6.05885817e-06
4.71e-05 6.065087444e-06
4.72e-05 6.071875049e-06
4.73e-05 6.079230326e-06
4.74e-05 6.087160299e-06
4.75e-05 6.095669656e-06
4.76e-05 6.104760737e-06
4.77e-05 6.114433529e-06
4.78e-05 6.124685678e-06
4.79e-05 6.135512495e-06
4.8e-05 6.14690699e-06
4.81e-05 6.158859903e-06
4.82e-05 6.171359744e-06
4.83e-05 6.184392846e-06
4.84e-05 6.197943428e-06
4.85e-05 6.211993658e-06
4.86e-05 6.226523732e-06
4.87e-05 6.241511956e-06
4.88e-05 6.256934839e-06
4.89e-05 6.272767187e-06
4.9e-05 6.288982211e-06
4.91e-05 6.305551634e-06
4.92e-05 6.322445806e-06
4.93e-05 6.339633831e-06
4.94e-05 6.357083683e-06
4.95e-05 6.374762342e-06
4.96e-05 6.392635925e-06
4.97e-05 6.410669823e-06
4.98e-05 6.428828838e-06
4.99e-05 6.447077323e-06
5e-05 6.465379327e-06


==> tikz/data/Ediss_osc_str_cond_core_trap.txt <==
0 0
1e-07 1.754474117e-08
2e-07 4.29905974e-08
3e-07 7.029515867e-08
4e-07 1.01686236e-07
5e-07 1.340914128e-07
6e-07 1.683875147e-07
7e-07 2.025848908e-07
8e-07 2.374713158e-07
9e-07 2.716577773e-07
1e-06 3.059135435e-07
1.1e-06 3.391935115e-07
1.2e-06 3.722014851e-07
1.3e-06 4.041061782e-07
1.4e-06 4.355238572e-07
1.5e-06 4.657724437e-07
1.6e-06 4.953793689e-07
1.7e-06 5.237774164e-07
1.8e-06 5.51413091e-07
1.9e-06 5.778133672e-07
2e-06 6.033546446e-07
2.1e-06 6.276438374e-07
2.2e-06 6.509982296e-07
2.3e-06 6.730937284e-07
2.4e-06 6.941986089e-07
2.5e-06 7.14048769e-07
2.6e-06 7.328723718e-07
2.7e-06 7.504576206e-07
2.8e-06 7.670002191e-07
2.9e-06 7.823339856e-07
3e-06 7.966286462e-07
3.1e-06 8.097577506e-07
3.2e-06 8.218704657e-07
3.3e-06 8.328748636e-07
3.4e-06 8.429040221e-07
3.5e-06 8.518959009e-07
3.6e-06 8.599711182e-07
3.7e-06 8.670933781e-07
3.8e-06 8.733737297e-07
3.9e-06 8.787978991e-07
4e-06 8.834696105e-07
4.1e-06 8.873932499e-07
4.2e-06 8.906668996e-07
4.3e-06 8.933105536e-07
4.4e-06 8.954178505e-07
4.5e-06 8.970216085e-07
4.6e-06 8.982118068e-07
4.7e-06 8.990315369e-07
4.8e-06 8.995675539e-07
4.9e-06 8.998708769e-07
5e-06 9.000251826e-07
5.1e-06 9.000872553e-07
5.2e-06 9.001376024e-07
5.3e-06 9.002367796e-07
5.4e-06 9.004618471e-07
5.5e-06 9.008752937e-07
5.6e-06 9.015503136e-07
5.7e-06 9.025496388e-07
5.8e-06 9.039420777e-07
5.9e-06 9.057890599e-07
6e-06 9.081544252e-07
6.1e-06 9.11096897e-07
6.2e-06 9.146747339e-07
6.3e-06 9.18942692e-07
6.4e-06 9.239528361e-07
6.5e-06 9.297548374e-07
6.6e-06 9.363939812e-07
6.7e-06 9.439138822e-07
6.8e-06 9.523525108e-07
6.9e-06 9.617466014e-07
7e-06 9.721263441e-07
7.1e-06 9.835209201e-07
7.2e-06 9.959523609e-07
7.3e-06 1.009441774e-06
7.4e-06 1.024002754e-06
7.5e-06 1.039647967e-06
7.6e-06 1.056382406e-06
7.7e-06 1.074210081e-06
7.8e-06 1.093127334e-06
7.9e-06 1.113129457e-06
8e-06 1.134204218e-06
8.1e-06 1.156338278e-06
8.2e-06 1.179511032e-06
8.3e-06 1.203700738e-06
8.4e-06 1.228878749e-06
8.5e-06 1.255015286e-06
8.6e-06 1.282074107e-06
8.7e-06 1.310017897e-06
8.8e-06 1.338803383e-06
8.9e-06 1.368386333e-06
9e-06 1.398717115e-06
9.1e-06 1.429745308e-06
9.2e-06 1.461415696e-06
9.3e-06 1.493672493e-06
9.4e-06 1.526455755e-06
9.5e-06 1.559705239e-06
9.6e-06 1.593357211e-06
9.7e-06 1.627347946e-06
9.8e-06 1.661610908e-06
9.9e-06 1.696079922e-06
1e-05 1.730686687e-06
1.01e-05 1.765363643e-06
1.02e-05 1.800041785e-06
1.03e-05 1.834653255e-06
1.04e-05 1.869129418e-06
1.05e-05 1.903403201e-06
1.06e-05 1.937407411e-06
1.07e-05 1.971076831e-06
1.08e-05 2.004346753e-06
1.09e-05 2.037154856e-06
1.1e-05 2.069439922e-06
1.11e-05 2.101143518e-06
1.12e-05 2.132208866e-06
1.13e-05 2.162582345e-06
1.14e-05 2.192212499e-06
1.15e-05 2.221051371e-06
1.16e-05 2.249053618e-06
1.17e-05 2.276177701e-06
1.18e-05 2.302385095e-06
1.19e-05 2.327641334e-06
1.2e-05 2.351915297e-06
1.21e-05 2.37518013e-06
1.22e-05 2.397412595e-06
1.23e-05 2.41859387e-06
1.24e-05 2.438708944e-06
1.25e-05 2.45774732e-06
1.26e-05 2.475702438e-06
1.27e-05 2.492572279e-06
1.28e-05 2.508358822e-06
1.29e-05 2.523068553e-06
1.3e-05 2.536711941e-06
1.31e-05 2.549303865e-06
1.32e-05 2.560863102e-06
1.33e-05 2.571412684e-06
1.34e-05 2.580979386e-06
1.35e-05 2.589594014e-06
1.36e-05 2.597290908e-06
1.37e-05 2.604108157e-06
1.38e-05 2.610087105e-06
1.39e-05 2.615272516e-06
1.4e-05 2.619712076e-06
1.41e-05 2.62345651e-06
1.42e-05 2.626559081e-06
1.43e-05 2.629075666e-06
1.44e-05 2.631064257e-06
1.45e-05 2.632584997e-06
1.46e-05 2.633699683e-06
1.47e-05 2.634471767e-06
1.48e-05 2.634965871e-06
1.49e-05 2.635247755e-06
1.5e-05 2.635383836e-06
1.51e-05 2.635441143e-06
1.52e-05 2.635486838e-06
1.53e-05 2.635588159e-06
1.54e-05 2.635811955e-06
1.55e-05 2.636224608e-06
1.56e-05 2.636891597e-06
1.57e-05 2.63787741e-06
1.58e-05 2.639245121e-06
1.59e-05 2.641056306e-06
1.6e-05 2.643370645e-06
1.61e-05 2.646245835e-06
1.62e-05 2.649737224e-06
1.63e-05 2.653897727e-06
1.64e-05 2.658777491e-06
1.65e-05 2.664423821e-06
1.66e-05 2.67088088e-06
1.67e-05 2.678189624e-06
1.68e-05 2.686387543e-06
1.69e-05 2.69550861e-06
1.7e-05 2.705583057e-06
1.71e-05 2.71663735e-06
1.72e-05 2.728693995e-06
1.73e-05 2.741771543e-06
1.74e-05 2.755884433e-06
1.75e-05 2.771043019e-06
1.76e-05 2.787253456e-06
1.77e-05 2.804517748e-06
1.78e-05 2.822833683e-06
1.79e-05 2.842194896e-06
1.8e-05 2.862590851e-06
1.81e-05 2.884006932e-06
1.82e-05 2.906424455e-06
1.83e-05 2.929820792e-06
1.84e-05 2.954169423e-06
1.85e-05 2.979440074e-06
1.86e-05 3.005598817e-06
1.87e-05 3.032608224e-06
1.88e-05 3.060427504e-06
1.89e-05 3.089012677e-06
1.9e-05 3.118316741e-06
1.91e-05 3.148289866e-06
1.92e-05 3.178879591e-06
1.93e-05 3.210031033e-06
1.94e-05 3.241687106e-06
1.95e-05 3.273788745e-06
1.96e-05 3.30627515e-06
1.97e-05 3.339084013e-06
1.98e-05 3.372151781e-06
1.99e-05 3.40541389e-06
2e-05 3.438805044e-06
2.01e-05 3.472259446e-06
2.02e-05 3.505711089e-06
2.03e-05 3.539093981e-06
2.04e-05 3.572342447e-06
2.05e-05 3.605391344e-06
2.06e-05 3.638176364e-06
2.07e-05 3.670634238e-06
2.08e-05 3.702703038e-06
2.09e-05 3.734322367e-06
2.1e-05 3.765433651e-06
2.11e-05 3.795980312e-06
2.12e-05 3.825908049e-06
2.13e-05 3.855164991e-06
2.14e-05 3.883701961e-06
2.15e-05 3.911472608e-06
2.16e-05 3.938433648e-06
2.17e-05 3.96454497e-06
2.18e-05 3.989769859e-06
2.19e-05 4.014075069e-06
2.2e-05 4.037431025e-06
2.21e-05 4.05981186e-06
2.22e-05 4.081195593e-06
2.23e-05 4.101564135e-06
2.24e-05 4.120903436e-06
2.25e-05 4.139203459e-06
2.26e-05 4.156458296e-06
2.27e-05 4.172666107e-06
2.28e-05 4.187829207e-06
2.29e-05 4.201953973e-06
2.3e-05 4.215050895e-06
2.31e-05 4.22713445e-06
2.32e-05 4.238223129e-06
2.33e-05 4.248339271e-06
2.34e-05 4.257509061e-06
2.35e-05 4.265762337e-06
2.36e-05 4.273132556e-06
2.37e-05 4.279656572e-06
2.38e-05 4.285374573e-06
2.39e-05 4.29032984e-06
2.4e-05 4.294568652e-06
2.41e-05 4.298140019e-06
2.42e-05 4.301095571e-06
2.43e-05 4.303489271e-06
2.44e-05 4.305377276e-06
2.45e-05 4.30681764e-06
2.46e-05 4.307870158e-06
2.47e-05 4.308596052e-06
2.48e-05 4.309057805e-06
2.49e-05 4.309318838e-06
2.5e-05 4.309443333e-06
2.51e-05 4.309495904e-06
2.52e-05 4.309541417e-06
2.53e-05 4.309644659e-06
2.54e-05 4.309870154e-06
2.55e-05 4.31028184e-06
2.56e-05 4.310942884e-06
2.57e-05 4.311915363e-06
2.58e-05 4.313260094e-06
2.59e-05 4.315036319e-06
2.6e-05 4.317301544e-06
2.61e-05 4.320111246e-06
2.62e-05 4.323518721e-06
2.63e-05 4.327574809e-06
2.64e-05 4.33232776e-06
2.65e-05 4.337822982e-06
2.66e-05 4.344102925e-06
2.67e-05 4.351206857e-06
2.68e-05 4.359170767e-06
2.69e-05 4.368027171e-06
2.7e-05 4.377805039e-06
2.71e-05 4.38852963e-06
2.72e-05 4.400222449e-06
2.73e-05 4.412901112e-06
2.74e-05 4.426579328e-06
2.75e-05 4.441266804e-06
2.76e-05 4.456969248e-06
2.77e-05 4.473688315e-06
2.78e-05 4.491421635e-06
2.79e-05 4.510162794e-06
2.8e-05 4.529901396e-06
2.81e-05 4.550623072e-06
2.82e-05 4.572309571e-06
2.83e-05 4.594938809e-06
2.84e-05 4.618484982e-06
2.85e-05 4.642918647e-06
2.86e-05 4.668206866e-06
2.87e-05 4.694313314e-06
2.88e-05 4.721198447e-06
2.89e-05 4.748819643e-06
2.9e-05 4.777131384e-06
2.91e-05 4.806085432e-06
2.92e-05 4.835631025e-06
2.93e-05 4.865715075e-06
2.94e-05 4.896282385e-06
2.95e-05 4.927275865e-06
2.96e-05 4.958636757e-06
2.97e-05 4.990304874e-06
2.98e-05 5.022218834e-06
2.99e-05 5.054316307e-06
3e-05 5.086534257e-06
3.01e-05 5.118809197e-06
3.02e-05 5.151077434e-06
3.03e-05 5.18327533e-06
3.04e-05 5.215339541e-06
3.05e-05 5.247207281e-06
3.06e-05 5.278816555e-06
3.07e-05 5.310106417e-06
3.08e-05 5.341017197e-06
3.09e-05 5.371490751e-06
3.1e-05 5.401470671e-06
3.11e-05 5.430902528e-06
3.12e-05 5.459734062e-06
3.13e-05 5.487915412e-06
3.14e-05 5.515399283e-06
3.15e-05 5.542141165e-06
3.16e-05 5.568099469e-06
3.17e-05 5.593235726e-06
3.18e-05 5.617514703e-06
3.19e-05 5.640904571e-06
3.2e-05 5.663376998e-06
3.21e-05 5.684907292e-06
3.22e-05 5.705474456e-06
3.23e-05 5.725061312e-06
3.24e-05 5.743654523e-06
3.25e-05 5.761244684e-06
3.26e-05 5.777826317e-06
3.27e-05 5.793397929e-06
3.28e-05 5.807961974e-06
3.29e-05 5.821524883e-06
3.3e-05 5.834096993e-06
3.31e-05 5.845692547e-06
3.32e-05 5.856329589e-06
3.33e-05 5.866029939e-06
3.34e-05 5.874819053e-06
3.35e-05 5.88272597e-06
3.36e-05 5.889783148e-06
3.37e-05 5.896026376e-06
3.38e-05 5.901494591e-06
3.39e-05 5.906229759e-06
3.4e-05 5.910276671e-06
3.41e-05 5.9136828e-06
3.42e-05 5.916498075e-06
3.43e-05 5.91877472e-06
3.44e-05 5.920567005e-06
3.45e-05 5.921931074e-06
3.46e-05 5.922924679e-06
3.47e-05 5.923606991e-06
3.48e-05 5.924038325e-06
3.49e-05 5.924279942e-06
3.5e-05 5.924393766e-06
3.51e-05 5.924442178e-06
3.52e-05 5.924487731e-06
3.53e-05 5.924592942e-06
3.54e-05 5.924820002e-06
3.55e-05 5.925230578e-06
3.56e-05 5.92588552e-06
3.57e-05 5.926844671e-06
3.58e-05 5.928166585e-06
3.59e-05 5.929908337e-06
3.6e-05 5.932125262e-06
3.61e-05 5.934870774e-06
3.62e-05 5.938196121e-06
3.63e-05 5.942150217e-06
3.64e-05 5.946779418e-06
3.65e-05 5.952127376e-06
3.66e-05 5.95823483e-06
3.67e-05 5.965139486e-06
3.68e-05 5.972875835e-06
3.69e-05 5.98147505e-06
3.7e-05 5.990964836e-06
3.71e-05 6.001369353e-06
3.72e-05 6.012709092e-06
3.73e-05 6.025000828e-06
3.74e-05 6.038257526e-06
3.75e-05 6.052488322e-06
3.76e-05 6.067698462e-06
3.77e-05 6.083889308e-06
3.78e-05 6.101058315e-06
3.79e-05 6.119199063e-06
3.8e-05 6.138301267e-06
3.81e-05 6.158350837e-06
3.82e-05 6.179329921e-06
3.83e-05 6.201216993e-06
3.84e-05 6.223986925e-06
3.85e-05 6.247611106e-06
3.86e-05 6.272057542e-06
3.87e-05 6.297290997e-06
3.88e-05 6.323273123e-06
3.89e-05 6.349962627e-06
3.9e-05 6.377315422e-06
3.91e-05 6.405284817e-06
3.92e-05 6.43382169e-06
3.93e-05 6.462874697e-06
3.94e-05 6.492390465e-06
3.95e-05 6.52231381e-06
3.96e-05 6.552587958e-06
3.97e-05 6.583154765e-06
3.98e-05 6.613954952e-06
3.99e-05 6.644928338e-06
4e-05 6.676014079e-06
4.01e-05 6.707150908e-06
4.02e-05 6.738277381e-06
4.03e-05 6.769332113e-06
4.04e-05 6.800254028e-06
4.05e-05 6.830982592e-06
4.06e-05 6.861458062e-06
4.07e-05 6.89162171e-06
4.08e-05 6.921416065e-06
4.09e-05 6.950785128e-06
4.1e-05 6.979674605e-06
4.11e-05 7.008032107e-06
4.12e-05 7.03580737e-06
4.13e-05 7.062952433e-06
4.14e-05 7.089421848e-06
4.15e-05 7.115172838e-06
4.16e-05 7.14016548e-06
4.17e-05 7.164362845e-06
4.18e-05 7.187731161e-06
4.19e-05 7.21023992e-06
4.2e-05 7.231862023e-06
4.21e-05 7.252573859e-06
4.22e-05 7.272355418e-06
4.23e-05 7.291190346e-06
4.24e-05 7.309066032e-06
4.25e-05 7.325973628e-06
4.26e-05 7.341908105e-06
4.27e-05 7.356868249e-06
4.28e-05 7.370856689e-06
4.29e-05 7.38387985e-06
4.3e-05 7.395947962e-06
4.31e-05 7.407074982e-06
4.32e-05 7.417278567e-06
4.33e-05 7.426579974e-06
4.34e-05 7.435004e-06
4.35e-05 7.442578854e-06
4.36e-05 7.449336071e-06
4.37e-05 7.455310358e-06
4.38e-05 7.460539483e-06
4.39e-05 7.465064091e-06
4.4e-05 7.468927577e-06
4.41e-05 7.472175879e-06
4.42e-05 7.474857322e-06
4.43e-05 7.477022404e-06
4.44e-05 7.478723615e-06
4.45e-05 7.480015206e-06
4.46e-05 7.480952998e-06
4.47e-05 7.481594134e-06
4.48e-05 7.48199688e-06
4.49e-05 7.482220366e-06
4.5e-05 7.48232438e-06
4.51e-05 7.482369104e-06
4.52e-05 7.482414902e-06
4.53e-05 7.482522054e-06
4.54e-05 7.482750548e-06
4.55e-05 7.483159813e-06
4.56e-05 7.483808514e-06
4.57e-05 7.484754291e-06
4.58e-05 7.486053564e-06
4.59e-05 7.487761277e-06
4.6e-05 7.489930716e-06
4.61e-05 7.492613267e-06
4.62e-05 7.495858245e-06
4.63e-05 7.499712675e-06
4.64e-05 7.504221128e-06
4.65e-05 7.509425528e-06
4.66e-05 7.515365008e-06
4.67e-05 7.522075739e-06
4.68e-05 7.529590806e-06
4.69e-05 7.537940061e-06
4.7e-05 7.54715003e-06
4.71e-05 7.557243785e-06
4.72e-05 7.568240881e-06
4.73e-05 7.580157259e-06
4.74e-05 7.593005204e-06
4.75e-05 7.606793281e-06
4.76e-05 7.621526325e-06
4.77e-05 7.637205401e-06
4.78e-05 7.653827826e-06
4.79e-05 7.671387162e-06
4.8e-05 7.689873259e-06
4.81e-05 7.709272287e-06
4.82e-05 7.729566804e-06
4.83e-05 7.750735814e-06
4.84e-05 7.772754867e-06
4.85e-05 7.795596147e-06
4.86e-05 7.819228592e-06
4.87e-05 7.843618011e-06
4.88e-05 7.86872723e-06
4.89e-05 7.894516235e-06
4.9e-05 7.920942334e-06
4.91e-05 7.947960328e-06
4.92e-05 7.975522691e-06
4.93e-05 8.003579757e-06
4.94e-05 8.032079925e-06
4.95e-05 8.060969855e-06
4.96e-05 8.090194685e-06
4.97e-05 8.11969825e-06
4.98e-05 8.149423302e-06
4.99e-05 8.179311736e-06
5e-05 8.209304825e-06


==> tikz/data/Etot_osc_sol_cond_core_euler.txt <==
0 5e-05
1e-07 4.998611109e-05
2e-07 4.99714023e-05
3e-07 4.995598727e-05
4e-07 4.994003052e-05
5e-07 4.992366912e-05
6e-07 4.990701059e-05
7e-07 4.989013656e-05
8e-07 4.98731074e-05
9e-07 4.985596687e-05
1e-06 4.983874616e-05
1.1e-06 4.982146725e-05
1.2e-06 4.980414549e-05
1.3e-06 4.978679149e-05
1.4e-06 4.976941253e-05
1.5e-06 4.975201358e-05
1.6e-06 4.973459799e-05
1.7e-06 4.971716803e-05
1.8e-06 4.969972519e-05
1.9e-06 4.968227045e-05
2e-06 4.966480446e-05
2.1e-06 4.964732763e-05
2.2e-06 4.962984024e-05
2.3e-06 4.96123425e-05
2.4e-06 4.959483453e-05
2.5e-06 4.957731646e-05
2.6e-06 4.955978842e-05
2.7e-06 4.954225053e-05
2.8e-06 4.952470294e-05
2.9e-06 4.950714584e-05
3e-06 4.948957941e-05
3.1e-06 4.94720039e-05
3.2e-06 4.945441955e-05
3.3e-06 4.943682667e-05
3.4e-06 4.941922559e-05
3.5e-06 4.940161665e-05
3.6e-06 4.938400025e-05
3.7e-06 4.936637681e-05
3.8e-06 4.934874678e-05
3.9e-06 4.933111064e-05
4e-06 4.931346889e-05
4.1e-06 4.929582207e-05
4.2e-06 4.927817075e-05
4.3e-06 4.92605155e-05
4.4e-06 4.924285695e-05
4.5e-06 4.922519573e-05
4.6e-06 4.92075325e-05
4.7e-06 4.918986794e-05
4.8e-06 4.917220275e-05
4.9e-06 4.915453766e-05
5e-06 4.913687339e-05
5.1e-06 4.911921071e-05
5.2e-06 4.910155039e-05
5.3e-06 4.908389322e-05
5.4e-06 4.906623999e-05
5.5e-06 4.904859152e-05
5.6e-06 4.903094863e-05
5.7e-06 4.901331217e-05
5.8e-06 4.899568296e-05
5.9e-06 4.897806186e-05
6e-06 4.896044974e-05
6.1e-06 4.894284744e-05
6.2e-06 4.892525585e-05
6.3e-06 4.890767583e-05
6.4e-06 4.889010825e-05
6.5e-06 4.887255398e-05
6.6e-06 4.88550139e-05
6.7e-06 4.883748887e-05
6.8e-06 4.881997977e-05
6.9e-06 4.880248746e-05
7e-06 4.878501279e-05
7.1e-06 4.876755661e-05
7.2e-06 4.875011977e-05
7.3e-06 4.873270311e-05
7.4e-06 4.871530745e-05
7.5e-06 4.86979336e-05
7.6e-06 4.868058237e-05
7.7e-06 4.866325454e-05
7.8e-06 4.864595089e-05
7.9e-06 4.862867219e-05
8e-06 4.861141916e-05
8.1e-06 4.859419255e-05
8.2e-06 4.857699306e-05
8.3e-06 4.855982138e-05
8.4e-06 4.854267818e-05
8.5e-06 4.85255641e-05
8.6e-06 4.850847978e-05
8.7e-06 4.849142582e-05
8.8e-06 4.847440279e-05
8.9e-06 4.845741126e-05
9e-06 4.844045176e-05
9.1e-06 4.842352479e-05
9.2e-06 4.840663082e-05
9.3e-06 4.838977032e-05
9.4e-06 4.837294371e-05
9.5e-06 4.835615138e-05
9.6e-06 4.833939369e-05
9.7e-06 4.832267098e-05
9.8e-06 4.830598356e-05
9.9e-06 4.82893317e-05
1e-05 4.827271565e-05
1.01e-05 4.825613561e-05
1.02e-05 4.823959178e-05
1.03e-05 4.822308428e-05
1.04e-05 4.820661324e-05
1.05e-05 4.819017874e-05
1.06e-05 4.817378082e-05
1.07e-05 4.815741951e-05
1.08e-05 4.814109477e-05
1.09e-05 4.812480655e-05
1.1e-05 4.810855477e-05
1.11e-05 4.809233929e-05
1.12e-05 4.807615997e-05
1.13e-05 4.806001661e-05
1.14e-05 4.804390898e-05
1.15e-05 4.802783682e-05
1.16e-05 4.801179983e-05
1.17e-05 4.799579769e-05
1.18e-05 4.797983003e-05
1.19e-05 4.796389645e-05
1.2e-05 4.794799651e-05
1.21e-05 4.793212976e-05
1.22e-05 4.791629569e-05
1.23e-05 4.790049378e-05
1.24e-05 4.788472344e-05
1.25e-05 4.78689841e-05
1.26e-05 4.785327511e-05
1.27e-05 4.783759583e-05
1.28e-05 4.782194555e-05
1.29e-05 4.780632355e-05
1.3e-05 4.779072909e-05
1.31e-05 4.777516137e-05
1.32e-05 4.77596196e-05
1.33e-05 4.774410293e-05
1.34e-05 4.77286105e-05
1.35e-05 4.771314141e-05
1.36e-05 4.769769475e-05
1.37e-05 4.768226957e-05
1.38e-05 4.76668649e-05
1.39e-05 4.765147975e-05
1.4e-05 4.763611311e-05
1.41e-05 4.762076393e-05
1.42e-05 4.760543116e-05
1.43e-05 4.759011371e-05
1.44e-05 4.75748105e-05
1.45e-05 4.75595204e-05
1.46e-05 4.754424227e-05
1.47e-05 4.752897496e-05
1.48e-05 4.751371731e-05
1.49e-05 4.749846813e-05
1.5e-05 4.748322622e-05
1.51e-05 4.746799038e-05
1.52e-05 4.745275939e-05
1.53e-05 4.743753201e-05
1.54e-05 4.7422307e-05
1.55e-05 4.740708311e-05
1.56e-05 4.739185909e-05
1.57e-05 4.737663366e-05
1.58e-05 4.736140557e-05
1.59e-05 4.734617354e-05
1.6e-05 4.733093629e-05
1.61e-05 4.731569254e-05
1.62e-05 4.730044103e-05
1.63e-05 4.728518046e-05
1.64e-05 4.726990956e-05
1.65e-05 4.725462706e-05
1.66e-05 4.723933168e-05
1.67e-05 4.722402217e-05
1.68e-05 4.720869726e-05
1.69e-05 4.719335569e-05
1.7e-05 4.717799624e-05
1.71e-05 4.716261765e-05
1.72e-05 4.714721871e-05
1.73e-05 4.713179821e-05
1.74e-05 4.711635494e-05
1.75e-05 4.710088771e-05
1.76e-05 4.708539537e-05
1.77e-05 4.706987674e-05
1.78e-05 4.70543307e-05
1.79e-05 4.703875612e-05
1.8e-05 4.70231519e-05
1.81e-05 4.700751696e-05
1.82e-05 4.699185024e-05
1.83e-05 4.69761507e-05
1.84e-05 4.696041733e-05
1.85e-05 4.694464914e-05
1.86e-05 4.692884515e-05
1.87e-05 4.691300443e-05
1.88e-05 4.689712606e-05
1.89e-05 4.688120916e-05
1.9e-05 4.686525286e-05
1.91e-05 4.684925635e-05
1.92e-05 4.683321881e-05
1.93e-05 4.681713949e-05
1.94e-05 4.680101764e-05
1.95e-05 4.678485255e-05
1.96e-05 4.676864356e-05
1.97e-05 4.675239003e-05
1.98e-05 4.673609135e-05
1.99e-05 4.671974695e-05
2e-05 4.67033563e-05
2.01e-05 4.668691889e-05
2.02e-05 4.667043427e-05
2.03e-05 4.6653902e-05
2.04e-05 4.66373217e-05
2.05e-05 4.662069302e-05
2.06e-05 4.660401565e-05
2.07e-05 4.65872893e-05
2.08e-05 4.657051375e-05
2.09e-05 4.655368879e-05
2.1e-05 4.653681427e-05
2.11e-05 4.651989007e-05
2.12e-05 4.650291611e-05
2.13e-05 4.648589235e-05
2.14e-05 4.646881879e-05
2.15e-05 4.645169547e-05
2.16e-05 4.643452248e-05
2.17e-05 4.641729992e-05
2.18e-05 4.640002798e-05
2.19e-05 4.638270683e-05
2.2e-05 4.636533673e-05
2.21e-05 4.634791796e-05
2.22e-05 4.633045083e-05
2.23e-05 4.631293571e-05
2.24e-05 4.629537299e-05
2.25e-05 4.627776311e-05
2.26e-05 4.626010655e-05
2.27e-05 4.624240382e-05
2.28e-05 4.622465547e-05
2.29e-05 4.620686209e-05
2.3e-05 4.618902432e-05
2.31e-05 4.61711428e-05
2.32e-05 4.615321825e-05
2.33e-05 4.61352514e-05
2.34e-05 4.611724302e-05
2.35e-05 4.609919391e-05
2.36e-05 4.608110492e-05
2.37e-05 4.606297691e-05
2.38e-05 4.604481079e-05
2.39e-05 4.60266075e-05
2.4e-05 4.600836801e-05
2.41e-05 4.599009331e-05
2.42e-05 4.597178443e-05
2.43e-05 4.595344243e-05
2.44e-05 4.593506839e-05
2.45e-05 4.591666344e-05
2.46e-05 4.58982287e-05
2.47e-05 4.587976534e-05
2.48e-05 4.586127455e-05
2.49e-05 4.584275754e-05
2.5e-05 4.582421555e-05
2.51e-05 4.580564983e-05
2.52e-05 4.578706166e-05
2.53e-05 4.576845233e-05
2.54e-05 4.574982318e-05
2.55e-05 4.573117551e-05
2.56e-05 4.57125107e-05
2.57e-05 4.569383009e-05
2.58e-05 4.567513507e-05
2.59e-05 4.565642704e-05
2.6e-05 4.56377074e-05
2.61e-05 4.561897756e-05
2.62e-05 4.560023894e-05
2.63e-05 4.5581493e-05
2.64e-05 4.556274116e-05
2.65e-05 4.554398487e-05
2.66e-05 4.552522559e-05
2.67e-05 4.550646478e-05
2.68e-05 4.54877039e-05
2.69e-05 4.54689444e-05
2.7e-05 4.545018776e-05
2.71e-05 4.543143544e-05
2.72e-05 4.541268889e-05
2.73e-05 4.539394958e-05
2.74e-05 4.537521896e-05
2.75e-05 4.535649848e-05
2.76e-05 4.533778958e-05
2.77e-05 4.531909369e-05
2.78e-05 4.530041225e-05
2.79e-05 4.528174666e-05
2.8e-05 4.526309835e-05
2.81e-05 4.524446869e-05
2.82e-05 4.522585906e-05
2.83e-05 4.520727085e-05
2.84e-05 4.518870539e-05
2.85e-05 4.517016402e-05
2.86e-05 4.515164806e-05
2.87e-05 4.513315881e-05
2.88e-05 4.511469754e-05
2.89e-05 4.509626552e-05
2.9e-05 4.507786397e-05
2.91e-05 4.505949413e-05
2.92e-05 4.504115717e-05
2.93e-05 4.502285426e-05
2.94e-05 4.500458656e-05
2.95e-05 4.498635516e-05
2.96e-05 4.496816116e-05
2.97e-05 4.495000562e-05
2.98e-05 4.493188958e-05
2.99e-05 4.491381403e-05
3e-05 4.489577995e-05
3.01e-05 4.487778828e-05
3.02e-05 4.485983992e-05
3.03e-05 4.484193576e-05
3.04e-05 4.482407664e-05
3.05e-05 4.480626338e-05
3.06e-05 4.478849674e-05
3.07e-05 4.477077747e-05
3.08e-05 4.475310627e-05
3.09e-05 4.473548382e-05
3.1e-05 4.471791075e-05
3.11e-05 4.470038766e-05
3.12e-05 4.468291511e-05
3.13e-05 4.466549361e-05
3.14e-05 4.464812366e-05
3.15e-05 4.463080571e-05
3.16e-05 4.461354015e-05
3.17e-05 4.459632736e-05
3.18e-05 4.457916767e-05
3.19e-05 4.456206137e-05
3.2e-05 4.454500871e-05
3.21e-05 4.45280099e-05
3.22e-05 4.451106512e-05
3.23e-05 4.44941745e-05
3.24e-05 4.447733813e-05
3.25e-05 4.446055607e-05
3.26e-05 4.444382833e-05
3.27e-05 4.442715488e-05
3.28e-05 4.441053567e-05
3.29e-05 4.439397058e-05
3.3e-05 4.437745948e-05
3.31e-05 4.436100218e-05
3.32e-05 4.434459846e-05
3.33e-05 4.432824806e-05
3.34e-05 4.43119507e-05
3.35e-05 4.429570602e-05
3.36e-05 4.427951368e-05
3.37e-05 4.426337324e-05
3.38e-05 4.424728428e-05
3.39e-05 4.423124631e-05
3.4e-05 4.421525881e-05
3.41e-05 4.419932124e-05
3.42e-05 4.4183433e-05
3.43e-05 4.416759349e-05
3.44e-05 4.415180205e-05
3.45e-05 4.413605799e-05
3.46e-05 4.412036061e-05
3.47e-05 4.410470914e-05
3.48e-05 4.408910282e-05
3.49e-05 4.407354084e-05
3.5e-05 4.405802237e-05
3.51e-05 4.404254653e-05
3.52e-05 4.402711244e-05
3.53e-05 4.401171918e-05
3.54e-05 4.39963658e-05
3.55e-05 4.398105135e-05
3.56e-05 4.396577483e-05
3.57e-05 4.395053522e-05
3.58e-05 4.393533148e-05
3.59e-05 4.392016257e-05
3.6e-05 4.39050274e-05
3.61e-05 4.388992488e-05
3.62e-05 4.38748539e-05
3.63e-05 4.385981332e-05
3.64e-05 4.384480199e-05
3.65e-05 4.382981876e-05
3.66e-05 4.381486245e-05
3.67e-05 4.379993187e-05
3.68e-05 4.378502583e-05
3.69e-05 4.37701431e-05
3.7e-05 4.375528248e-05
3.71e-05 4.374044273e-05
3.72e-05 4.372562262e-05
3.73e-05 4.37108209e-05
3.74e-05 4.369603634e-05
3.75e-05 4.368126767e-05
3.76e-05 4.366651365e-05
3.77e-05 4.365177301e-05
3.78e-05 4.363704452e-05
3.79e-05 4.36223269e-05
3.8e-05 4.36076189e-05
3.81e-05 4.359291928e-05
3.82e-05 4.357822678e-05
3.83e-05 4.356354017e-05
3.84e-05 4.35488582e-05
3.85e-05 4.353417966e-05
3.86e-05 4.35195033e-05
3.87e-05 4.350482794e-05
3.88e-05 4.349015235e-05
3.89e-05 4.347547536e-05
3.9e-05 4.346079578e-05
3.91e-05 4.344611246e-05
3.92e-05 4.343142423e-05
3.93e-05 4.341672997e-05
3.94e-05 4.340202855e-05
3.95e-05 4.338731888e-05
3.96e-05 4.337259987e-05
3.97e-05 4.335787046e-05
3.98e-05 4.33431296e-05
3.99e-05 4.332837628e-05
4e-05 4.331360948e-05
4.01e-05 4.329882825e-05
4.02e-05 4.328403161e-05
4.03e-05 4.326921864e-05
4.04e-05 4.325438843e-05
4.05e-05 4.323954011e-05
4.06e-05 4.322467282e-05
4.07e-05 4.320978574e-05
4.08e-05 4.319487807e-05
4.09e-05 4.317994904e-05
4.1e-05 4.316499792e-05
4.11e-05 4.315002398e-05
4.12e-05 4.313502656e-05
4.13e-05 4.312000501e-05
4.14e-05 4.310495871e-05
4.15e-05 4.308988707e-05
4.16e-05 4.307478955e-05
4.17e-05 4.305966562e-05
4.18e-05 4.30445148e-05
4.19e-05 4.302933664e-05
4.2e-05 4.301413072e-05
4.21e-05 4.299889666e-05
4.22e-05 4.29836341e-05
4.23e-05 4.296834274e-05
4.24e-05 4.295302229e-05
4.25e-05 4.293767251e-05
4.26e-05 4.292229319e-05
4.27e-05 4.290688417e-05
4.28e-05 4.28914453e-05
4.29e-05 4.287597647e-05
4.3e-05 4.286047764e-05
4.31e-05 4.284494875e-05
4.32e-05 4.282938983e-05
4.33e-05 4.281380091e-05
4.34e-05 4.279818207e-05
4.35e-05 4.278253341e-05
4.36e-05 4.276685509e-05
4.37e-05 4.275114729e-05
4.38e-05 4.273541023e-05
4.39e-05 4.271964415e-05
4.4e-05 4.270384934e-05
4.41e-05 4.268802612e-05
4.42e-05 4.267217484e-05
4.43e-05 4.265629589e-05
4.44e-05 4.264038968e-05
4.45e-05 4.262445667e-05
4.46e-05 4.260849734e-05
4.47e-05 4.25925122e-05
4.48e-05 4.257650179e-05
4.49e-05 4.25604667e-05
4.5e-05 4.254440751e-05
4.51e-05 4.252832488e-05
4.52e-05 4.251221944e-05
4.53e-05 4.249609191e-05
4.54e-05 4.247994299e-05
4.55e-05 4.246377342e-05
4.56e-05 4.244758397e-05
4.57e-05 4.243137544e-05
4.58e-05 4.241514863e-05
4.59e-05 4.23989044e-05
4.6e-05 4.23826436e-05
4.61e-05 4.236636712e-05
4.62e-05 4.235007586e-05
4.63e-05 4.233377074e-05
4.64e-05 4.231745272e-05
4.65e-05 4.230112275e-05
4.66e-05 4.22847818e-05
4.67e-05 4.226843089e-05
4.68e-05 4.225207101e-05
4.69e-05 4.223570319e-05
4.7e-05 4.221932847e-05
4.71e-05 4.220294789e-05
4.72e-05 4.218656254e-05
4.73e-05 4.217017346e-05
4.74e-05 4.215378175e-05
4.75e-05 4.21373885e-05
4.76e-05 4.21209948e-05
4.77e-05 4.210460175e-05
4.78e-05 4.208821048e-05
4.79e-05 4.207182208e-05
4.8e-05 4.205543768e-05
4.81e-05 4.203905839e-05
4.82e-05 4.202268534e-05
4.83e-05 4.200631964e-05
4.84e-05 4.198996241e-05
4.85e-05 4.197361478e-05
4.86e-05 4.195727785e-05
4.87e-05 4.194095273e-05
4.88e-05 4.192464053e-05
4.89e-05 4.190834234e-05
4.9e-05 4.189205926e-05
4.91e-05 4.187579237e-05
4.92e-05 4.185954275e-05
4.93e-05 4.184331145e-05
4.94e-05 4.182709952e-05
4.95e-05 4.181090802e-05
4.96e-05 4.179473797e-05
4.97e-05 4.177859037e-05
4.98e-05 4.176246623e-05
4.99e-05 4.174636653e-05
5e-05 4.173029223e-05


==> tikz/data/Etot_osc_sol_cond_core_trap.txt <==
0 5e-05
1e-07 4.999827137e-05
2e-07 4.999455393e-05
3e-07 4.999026723e-05
4e-07 4.998518605e-05
5e-07 4.997977316e-05
6e-07 4.997395784e-05
7e-07 4.996801512e-05
8e-07 4.996185996e-05
9e-07 4.995567779e-05
1e-06 4.994936801e-05
1.1e-06 4.994307166e-05
1.2e-06 4.99366851e-05
1.3e-06 4.99303256e-05
1.4e-06 4.992389318e-05
1.5e-06 4.991749048e-05
1.6e-06 4.991102375e-05
1.7e-06 4.990458521e-05
1.8e-06 4.989808806e-05
1.9e-06 4.98916161e-05
2e-06 4.988508948e-05
2.1e-06 4.987858475e-05
2.2e-06 4.987202863e-05
2.3e-06 4.986549122e-05
2.4e-06 4.985890539e-05
2.5e-06 4.985233537e-05
2.6e-06 4.984571976e-05
2.7e-06 4.983911738e-05
2.8e-06 4.983247213e-05
2.9e-06 4.982583787e-05
3e-06 4.981916342e-05
3.1e-06 4.981249806e-05
3.2e-06 4.980579515e-05
3.3e-06 4.979909973e-05
3.4e-06 4.979236936e-05
3.5e-06 4.978564521e-05
3.6e-06 4.97788887e-05
3.7e-06 4.977213739e-05
3.8e-06 4.97653563e-05
3.9e-06 4.975857968e-05
4e-06 4.975177583e-05
4.1e-06 4.974497596e-05
4.2e-06 4.973815141e-05
4.3e-06 4.97313306e-05
4.4e-06 4.972448764e-05
4.5e-06 4.971764838e-05
4.6e-06 4.971078949e-05
4.7e-06 4.970393448e-05
4.8e-06 4.969706235e-05
4.9e-06 4.969019445e-05
5e-06 4.968331193e-05
5.1e-06 4.967643416e-05
5.2e-06 4.966954426e-05
5.3e-06 4.966265979e-05
5.4e-06 4.965576566e-05
5.5e-06 4.964887776e-05
5.6e-06 4.964198265e-05
5.7e-06 4.96350947e-05
5.8e-06 4.962820198e-05
5.9e-06 4.962131745e-05
6e-06 4.961443054e-05
6.1e-06 4.960755297e-05
6.2e-06 4.960067537e-05
6.3e-06 4.959380832e-05
6.4e-06 4.958694357e-05
6.5e-06 4.958009063e-05
6.6e-06 4.957324229e-05
6.7e-06 4.956640707e-05
6.8e-06 4.955957868e-05
6.9e-06 4.955276477e-05
7e-06 4.954595988e-05
7.1e-06 4.953917084e-05
7.2e-06 4.953239293e-05
7.3e-06 4.952563226e-05
7.4e-06 4.951888478e-05
7.5e-06 4.951215593e-05
7.6e-06 4.950544225e-05
7.7e-06 4.949874856e-05
7.8e-06 4.949207193e-05
7.9e-06 4.948541665e-05
8e-06 4.947878025e-05
8.1e-06 4.947216651e-05
8.2e-06 4.946557336e-05
8.3e-06 4.945900413e-05
8.4e-06 4.945245714e-05
8.5e-06 4.944593526e-05
8.6e-06 4.943943713e-05
8.7e-06 4.943296526e-05
8.8e-06 4.942651856e-05
8.9e-06 4.942009918e-05
9e-06 4.941370627e-05
9.1e-06 4.940734166e-05
9.2e-06 4.940100471e-05
9.3e-06 4.939469694e-05
9.4e-06 4.938841788e-05
9.5e-06 4.938216879e-05
9.6e-06 4.937594935e-05
9.7e-06 4.936976057e-05
9.8e-06 4.936360223e-05
9.9e-06 4.935747513e-05
1e-05 4.935137913e-05
1.01e-05 4.934531482e-05
1.02e-05 4.933928213e-05
1.03e-05 4.933328148e-05
1.04e-05 4.932731283e-05
1.05e-05 4.932137642e-05
1.06e-05 4.931547227e-05
1.07e-05 4.930960042e-05
1.08e-05 4.930376092e-05
1.09e-05 4.929795368e-05
1.1e-05 4.929217875e-05
1.11e-05 4.928643588e-05
1.12e-05 4.928072512e-05
1.13e-05 4.927504609e-05
1.14e-05 4.926939883e-05
1.15e-05 4.926378285e-05
1.16e-05 4.925819814e-05
1.17e-05 4.92526441e-05
1.18e-05 4.92471207e-05
1.19e-05 4.924162723e-05
1.2e-05 4.923616362e-05
1.21e-05 4.923072907e-05
1.22e-05 4.922532346e-05
1.23e-05 4.921994588e-05
1.24e-05 4.921459618e-05
1.25e-05 4.920927338e-05
1.26e-05 4.920397724e-05
1.27e-05 4.919870673e-05
1.28e-05 4.919346155e-05
1.29e-05 4.918824059e-05
1.3e-05 4.918304349e-05
1.31e-05 4.917786909e-05
1.32e-05 4.917271696e-05
1.33e-05 4.916758587e-05
1.34e-05 4.916247535e-05
1.35e-05 4.915738411e-05
1.36e-05 4.91523116e-05
1.37e-05 4.91472565e-05
1.38e-05 4.91422182e-05
1.39e-05 4.913719532e-05
1.4e-05 4.913218722e-05
1.41e-05 4.912719246e-05
1.42e-05 4.912221033e-05
1.43e-05 4.911723938e-05
1.44e-05 4.911227884e-05
1.45e-05 4.910732722e-05
1.46e-05 4.910238372e-05
1.47e-05 4.90974468e-05
1.48e-05 4.909251561e-05
1.49e-05 4.908758862e-05
1.5e-05 4.908266491e-05
1.51e-05 4.907774293e-05
1.52e-05 4.907282174e-05
1.53e-05 4.906789976e-05
1.54e-05 4.906297602e-05
1.55e-05 4.905804892e-05
1.56e-05 4.905311749e-05
1.57e-05 4.90481801e-05
1.58e-05 4.904323574e-05
1.59e-05 4.903828282e-05
1.6e-05 4.903332029e-05
1.61e-05 4.902834654e-05
1.62e-05 4.902336053e-05
1.63e-05 4.901836067e-05
1.64e-05 4.901334587e-05
1.65e-05 4.900831458e-05
1.66e-05 4.90032657e-05
1.67e-05 4.899819769e-05
1.68e-05 4.899310945e-05
1.69e-05 4.898799946e-05
1.7e-05 4.898286664e-05
1.71e-05 4.897770949e-05
1.72e-05 4.897252691e-05
1.73e-05 4.896731745e-05
1.74e-05 4.896208004e-05
1.75e-05 4.895681325e-05
1.76e-05 4.895151602e-05
1.77e-05 4.894618696e-05
1.78e-05 4.894082504e-05
1.79e-05 4.893542892e-05
1.8e-05 4.89299976e-05
1.81e-05 4.892452976e-05
1.82e-05 4.891902444e-05
1.83e-05 4.891348039e-05
1.84e-05 4.890789668e-05
1.85e-05 4.890227211e-05
1.86e-05 4.889660579e-05
1.87e-05 4.889089658e-05
1.88e-05 4.888514363e-05
1.89e-05 4.887934588e-05
1.9e-05 4.88735025e-05
1.91e-05 4.886761251e-05
1.92e-05 4.886167515e-05
1.93e-05 4.885568949e-05
1.94e-05 4.884965482e-05
1.95e-05 4.884357029e-05
1.96e-05 4.883743525e-05
1.97e-05 4.883124892e-05
1.98e-05 4.882501073e-05
1.99e-05 4.881871996e-05
2e-05 4.88123761e-05
2.01e-05 4.880597852e-05
2.02e-05 4.879952678e-05
2.03e-05 4.879302033e-05
2.04e-05 4.87864588e-05
2.05e-05 4.877984171e-05
2.06e-05 4.877316877e-05
2.07e-05 4.87664396e-05
2.08e-05 4.875965398e-05
2.09e-05 4.875281159e-05
2.1e-05 4.874591231e-05
2.11e-05 4.873895591e-05
2.12e-05 4.873194234e-05
2.13e-05 4.872487145e-05
2.14e-05 4.871774327e-05
2.15e-05 4.871055775e-05
2.16e-05 4.870331499e-05
2.17e-05 4.869601503e-05
2.18e-05 4.868865806e-05
2.19e-05 4.868124419e-05
2.2e-05 4.86737737e-05
2.21e-05 4.866624679e-05
2.22e-05 4.865866381e-05
2.23e-05 4.865102505e-05
2.24e-05 4.864333095e-05
2.25e-05 4.863558188e-05
2.26e-05 4.862777835e-05
2.27e-05 4.861992083e-05
2.28e-05 4.86120099e-05
2.29e-05 4.86040461e-05
2.3e-05 4.859603011e-05
2.31e-05 4.858796254e-05
2.32e-05 4.857984414e-05
2.33e-05 4.857167561e-05
2.34e-05 4.856345776e-05
2.35e-05 4.855519139e-05
2.36e-05 4.854687736e-05
2.37e-05 4.853851654e-05
2.38e-05 4.853010988e-05
2.39e-05 4.852165831e-05
2.4e-05 4.851316285e-05
2.41e-05 4.850462449e-05
2.42e-05 4.849604431e-05
2.43e-05 4.848742339e-05
2.44e-05 4.847876285e-05
2.45e-05 4.847006383e-05
2.46e-05 4.846132751e-05
2.47e-05 4.84525551e-05
2.48e-05 4.844374782e-05
2.49e-05 4.843490693e-05
2.5e-05 4.842603372e-05
2.51e-05 4.841712949e-05
2.52e-05 4.840819557e-05
2.53e-05 4.83992333e-05
2.54e-05 4.839024406e-05
2.55e-05 4.838122925e-05
2.56e-05 4.837219026e-05
2.57e-05 4.836312853e-05
2.58e-05 4.83540455e-05
2.59e-05 4.834494263e-05
2.6e-05 4.833582139e-05
2.61e-05 4.832668327e-05
2.62e-05 4.831752977e-05
2.63e-05 4.830836238e-05
2.64e-05 4.829918264e-05
2.65e-05 4.828999206e-05
2.66e-05 4.828079217e-05
2.67e-05 4.827158452e-05
2.68e-05 4.826237065e-05
2.69e-05 4.82531521e-05
2.7e-05 4.824393042e-05
2.71e-05 4.823470715e-05
2.72e-05 4.822548385e-05
2.73e-05 4.821626206e-05
2.74e-05 4.820704333e-05
2.75e-05 4.819782918e-05
2.76e-05 4.818862116e-05
2.77e-05 4.817942078e-05
2.78e-05 4.817022958e-05
2.79e-05 4.816104905e-05
2.8e-05 4.815188071e-05
2.81e-05 4.814272602e-05
2.82e-05 4.813358647e-05
2.83e-05 4.812446352e-05
2.84e-05 4.811535861e-05
2.85e-05 4.810627318e-05
2.86e-05 4.809720863e-05
2.87e-05 4.808816636e-05
2.88e-05 4.807914774e-05
2.89e-05 4.807015413e-05
2.9e-05 4.806118685e-05
2.91e-05 4.805224722e-05
2.92e-05 4.804333651e-05
2.93e-05 4.803445599e-05
2.94e-05 4.80256069e-05
2.95e-05 4.801679043e-05
2.96e-05 4.800800777e-05
2.97e-05 4.799926007e-05
2.98e-05 4.799054844e-05
2.99e-05 4.798187398e-05
3e-05 4.797323775e-05
3.01e-05 4.796464077e-05
3.02e-05 4.795608404e-05
3.03e-05 4.794756851e-05
3.04e-05 4.793909512e-05
3.05e-05 4.793066474e-05
3.06e-05 4.792227824e-05
3.07e-05 4.791393643e-05
3.08e-05 4.79056401e-05
3.09e-05 4.789738998e-05
3.1e-05 4.788918678e-05
3.11e-05 4.788103117e-05
3.12e-05 4.787292377e-05
3.13e-05 4.786486517e-05
3.14e-05 4.785685591e-05
3.15e-05 4.78488965e-05
3.16e-05 4.784098741e-05
3.17e-05 4.783312906e-05
3.18e-05 4.782532183e-05
3.19e-05 4.781756607e-05
3.2e-05 4.780986206e-05
3.21e-05 4.780221007e-05
3.22e-05 4.779461031e-05
3.23e-05 4.778706296e-05
3.24e-05 4.777956814e-05
3.25e-05 4.777212594e-05
3.26e-05 4.77647364e-05
3.27e-05 4.775739954e-05
3.28e-05 4.77501153e-05
3.29e-05 4.77428836e-05
3.3e-05 4.773570433e-05
3.31e-05 4.772857731e-05
3.32e-05 4.772150234e-05
3.33e-05 4.771447916e-05
3.34e-05 4.77075075e-05
3.35e-05 4.770058701e-05
3.36e-05 4.769371733e-05
3.37e-05 4.768689805e-05
3.38e-05 4.768012871e-05
3.39e-05 4.767340883e-05
3.4e-05 4.766673787e-05
3.41e-05 4.766011528e-05
3.42e-05 4.765354044e-05
3.43e-05 4.764701272e-05
3.44e-05 4.764053144e-05
3.45e-05 4.763409589e-05
3.46e-05 4.762770532e-05
3.47e-05 4.762135895e-05
3.48e-05 4.761505597e-05
3.49e-05 4.760879552e-05
3.5e-05 4.760257673e-05
3.51e-05 4.759639869e-05
3.52e-05 4.759026046e-05
3.53e-05 4.758416106e-05
3.54e-05 4.757809951e-05
3.55e-05 4.757207477e-05
3.56e-05 4.756608579e-05
3.57e-05 4.756013149e-05
3.58e-05 4.755421078e-05
3.59e-05 4.754832253e-05
3.6e-05 4.754246558e-05
3.61e-05 4.753663877e-05
3.62e-05 4.753084092e-05
3.63e-05 4.75250708e-05
3.64e-05 4.751932719e-05
3.65e-05 4.751360885e-05
3.66e-05 4.750791452e-05
3.67e-05 4.750224292e-05
3.68e-05 4.749659277e-05
3.69e-05 4.749096275e-05
3.7e-05 4.748535156e-05
3.71e-05 4.747975788e-05
3.72e-05 4.747418037e-05
3.73e-05 4.746861769e-05
3.74e-05 4.74630685e-05
3.75e-05 4.745753145e-05
3.76e-05 4.745200518e-05
3.77e-05 4.744648832e-05
3.78e-05 4.744097953e-05
3.79e-05 4.743547744e-05
3.8e-05 4.742998068e-05
3.81e-05 4.74244879e-05
3.82e-05 4.741899775e-05
3.83e-05 4.741350887e-05
3.84e-05 4.740801992e-05
3.85e-05 4.740252956e-05
3.86e-05 4.739703645e-05
3.87e-05 4.739153928e-05
3.88e-05 4.738603674e-05
3.89e-05 4.738052751e-05
3.9e-05 4.737501032e-05
3.91e-05 4.736948389e-05
3.92e-05 4.736394696e-05
3.93e-05 4.735839828e-05
3.94e-05 4.735283663e-05
3.95e-05 4.73472608e-05
3.96e-05 4.73416696e-05
3.97e-05 4.733606186e-05
3.98e-05 4.733043642e-05
3.99e-05 4.732479217e-05
4e-05 4.731912799e-05
4.01e-05 4.731344282e-05
4.02e-05 4.730773558e-05
4.03e-05 4.730200526e-05
4.04e-05 4.729625086e-05
4.05e-05 4.729047138e-05
4.06e-05 4.72846659e-05
4.07e-05 4.727883348e-05
4.08e-05 4.727297325e-05
4.09e-05 4.726708435e-05
4.1e-05 4.726116595e-05
4.11e-05 4.725521726e-05
4.12e-05 4.724923752e-05
4.13e-05 4.7243226e-05
4.14e-05 4.7237182e-05
4.15e-05 4.723110488e-05
4.16e-05 4.7224994e-05
4.17e-05 4.721884879e-05
4.18e-05 4.721266868e-05
4.19e-05 4.720645316e-05
4.2e-05 4.720020177e-05
4.21e-05 4.719391404e-05
4.22e-05 4.718758959e-05
4.23e-05 4.718122805e-05
4.24e-05 4.717482909e-05
4.25e-05 4.716839242e-05
4.26e-05 4.71619178e-05
4.27e-05 4.715540501e-05
4.28e-05 4.714885389e-05
4.29e-05 4.71422643e-05
4.3e-05 4.713563615e-05
4.31e-05 4.712896939e-05
4.32e-05 4.712226399e-05
4.33e-05 4.711552e-05
4.34e-05 4.710873746e-05
4.35e-05 4.710191649e-05
4.36e-05 4.709505723e-05
4.37e-05 4.708815985e-05
4.38e-05 4.708122458e-05
4.39e-05 4.707425167e-05
4.4e-05 4.706724143e-05
4.41e-05 4.706019417e-05
4.42e-05 4.705311027e-05
4.43e-05 4.704599015e-05
4.44e-05 4.703883424e-05
4.45e-05 4.703164302e-05
4.46e-05 4.7024417e-05
4.47e-05 4.701715675e-05
4.48e-05 4.700986283e-05
4.49e-05 4.700253588e-05
4.5e-05 4.699517653e-05
4.51e-05 4.698778549e-05
4.52e-05 4.698036345e-05
4.53e-05 4.697291118e-05
4.54e-05 4.696542944e-05
4.55e-05 4.695791905e-05
4.56e-05 4.695038084e-05
4.57e-05 4.694281568e-05
4.58e-05 4.693522446e-05
4.59e-05 4.69276081e-05
4.6e-05 4.691996755e-05
4.61e-05 4.691230377e-05
4.62e-05 4.690461775e-05
4.63e-05 4.689691052e-05
4.64e-05 4.688918311e-05
4.65e-05 4.688143658e-05
4.66e-05 4.687367202e-05
4.67e-05 4.686589051e-05
4.68e-05 4.685809318e-05
4.69e-05 4.685028115e-05
4.7e-05 4.684245558e-05
4.71e-05 4.683461763e-05
4.72e-05 4.682676848e-05
4.73e-05 4.681890932e-05
4.74e-05 4.681104134e-05
4.75e-05 4.680316577e-05
4.76e-05 4.679528382e-05
4.77e-05 4.678739671e-05
4.78e-05 4.67795057e-05
4.79e-05 4.677161201e-05
4.8e-05 4.676371689e-05
4.81e-05 4.67558216e-05
4.82e-05 4.674792738e-05
4.83e-05 4.67400355e-05
4.84e-05 4.673214719e-05
4.85e-05 4.672426371e-05
4.86e-05 4.671638632e-05
4.87e-05 4.670851626e-05
4.88e-05 4.670065476e-05
4.89e-05 4.669280307e-05
4.9e-05 4.668496242e-05
4.91e-05 4.667713401e-05
4.92e-05 4.666931907e-05
4.93e-05 4.66615188e-05
4.94e-05 4.665373438e-05
4.95e-05 4.664596699e-05
4.96e-05 4.663821779e-05
4.97e-05 4.663048793e-05
4.98e-05 4.662277855e-05
4.99e-05 4.661509076e-05
5e-05 4.660742565e-05


==> tikz/data/Etot_osc_sol_noncond_core_euler.txt <==
0 5e-05
1e-07 4.998893537e-05
2e-07 4.99778694e-05
3e-07 4.996679834e-05
4e-07 4.99557185e-05
5e-07 4.994462621e-05
6e-07 4.993351788e-05
7e-07 4.992238998e-05
8e-07 4.991123901e-05
9e-07 4.990006156e-05
1e-06 4.988885427e-05
1.1e-06 4.987761384e-05
1.2e-06 4.986633704e-05
1.3e-06 4.985502073e-05
1.4e-06 4.984366182e-05
1.5e-06 4.983225729e-05
1.6e-06 4.982080423e-05
1.7e-06 4.980929977e-05
1.8e-06 4.979774114e-05
1.9e-06 4.978612565e-05
2e-06 4.97744507e-05
2.1e-06 4.976271377e-05
2.2e-06 4.975091242e-05
2.3e-06 4.973904431e-05
2.4e-06 4.972710719e-05
2.5e-06 4.97150989e-05
2.6e-06 4.970301737e-05
2.7e-06 4.969086064e-05
2.8e-06 4.967862681e-05
2.9e-06 4.966631413e-05
3e-06 4.965392089e-05
3.1e-06 4.964144553e-05
3.2e-06 4.962888655e-05
3.3e-06 4.961624259e-05
3.4e-06 4.960351234e-05
3.5e-06 4.959069465e-05
3.6e-06 4.957778842e-05
3.7e-06 4.956479268e-05
3.8e-06 4.955170656e-05
3.9e-06 4.953852929e-05
4e-06 4.952526021e-05
4.1e-06 4.951189875e-05
4.2e-06 4.949844445e-05
4.3e-06 4.948489695e-05
4.4e-06 4.947125601e-05
4.5e-06 4.945752146e-05
4.6e-06 4.944369325e-05
4.7e-06 4.942977145e-05
4.8e-06 4.941575619e-05
4.9e-06 4.940164774e-05
5e-06 4.938744645e-05
5.1e-06 4.937315276e-05
5.2e-06 4.935876722e-05
5.3e-06 4.934429048e-05
5.4e-06 4.932972328e-05
5.5e-06 4.931506645e-05
5.6e-06 4.930032092e-05
5.7e-06 4.928548772e-05
5.8e-06 4.927056795e-05
5.9e-06 4.92555628e-05
6e-06 4.924047358e-05
6.1e-06 4.922530165e-05
6.2e-06 4.921004846e-05
6.3e-06 4.919471556e-05
6.4e-06 4.917930457e-05
6.5e-06 4.916381718e-05
6.6e-06 4.914825517e-05
6.7e-06 4.91326204e-05
6.8e-06 4.911691477e-05
6.9e-06 4.910114028e-05
7e-06 4.908529901e-05
7.1e-06 4.906939306e-05
7.2e-06 4.905342464e-05
7.3e-06 4.903739599e-05
7.4e-06 4.902130942e-05
7.5e-06 4.900516731e-05
7.6e-06 4.898897207e-05
7.7e-06 4.897272617e-05
7.8e-06 4.895643214e-05
7.9e-06 4.894009255e-05
8e-06 4.892371e-05
8.1e-06 4.890728715e-05
8.2e-06 4.889082668e-05
8.3e-06 4.887433132e-05
8.4e-06 4.885780384e-05
8.5e-06 4.884124701e-05
8.6e-06 4.882466365e-05
8.7e-06 4.880805661e-05
8.8e-06 4.879142874e-05
8.9e-06 4.877478292e-05
9e-06 4.875812204e-05
9.1e-06 4.874144902e-05
9.2e-06 4.872476677e-05
9.3e-06 4.870807821e-05
9.4e-06 4.869138628e-05
9.5e-06 4.86746939e-05
9.6e-06 4.8658004e-05
9.7e-06 4.86413195e-05
9.8e-06 4.862464332e-05
9.9e-06 4.860797837e-05
1e-05 4.859132754e-05
1.01e-05 4.85746937e-05
1.02e-05 4.855807972e-05
1.03e-05 4.854148843e-05
1.04e-05 4.852492265e-05
1.05e-05 4.850838516e-05
1.06e-05 4.849187871e-05
1.07e-05 4.847540604e-05
1.08e-05 4.845896983e-05
1.09e-05 4.844257274e-05
1.1e-05 4.842621737e-05
1.11e-05 4.84099063e-05
1.12e-05 4.839364205e-05
1.13e-05 4.83774271e-05
1.14e-05 4.836126388e-05
1.15e-05 4.834515477e-05
1.16e-05 4.832910208e-05
1.17e-05 4.831310809e-05
1.18e-05 4.8297175e-05
1.19e-05 4.828130495e-05
1.2e-05 4.826550004e-05
1.21e-05 4.824976228e-05
1.22e-05 4.823409362e-05
1.23e-05 4.821849595e-05
1.24e-05 4.820297108e-05
1.25e-05 4.818752075e-05
1.26e-05 4.817214664e-05
1.27e-05 4.815685034e-05
1.28e-05 4.814163335e-05
1.29e-05 4.812649713e-05
1.3e-05 4.811144304e-05
1.31e-05 4.809647234e-05
1.32e-05 4.808158624e-05
1.33e-05 4.806678586e-05
1.34e-05 4.805207221e-05
1.35e-05 4.803744626e-05
1.36e-05 4.802290885e-05
1.37e-05 4.800846075e-05
1.38e-05 4.799410267e-05
1.39e-05 4.797983518e-05
1.4e-05 4.79656588e-05
1.41e-05 4.795157395e-05
1.42e-05 4.793758095e-05
1.43e-05 4.792368005e-05
1.44e-05 4.79098714e-05
1.45e-05 4.789615506e-05
1.46e-05 4.788253099e-05
1.47e-05 4.786899908e-05
1.48e-05 4.78555591e-05
1.49e-05 4.784221078e-05
1.5e-05 4.78289537e-05
1.51e-05 4.781578739e-05
1.52e-05 4.780271129e-05
1.53e-05 4.778972473e-05
1.54e-05 4.777682697e-05
1.55e-05 4.776401718e-05
1.56e-05 4.775129444e-05
1.57e-05 4.773865774e-05
1.58e-05 4.7726106e-05
1.59e-05 4.771363805e-05
1.6e-05 4.770125263e-05
1.61e-05 4.768894839e-05
1.62e-05 4.767672394e-05
1.63e-05 4.766457777e-05
1.64e-05 4.765250831e-05
1.65e-05 4.764051392e-05
1.66e-05 4.762859286e-05
1.67e-05 4.761674335e-05
1.68e-05 4.760496351e-05
1.69e-05 4.759325141e-05
1.7e-05 4.758160505e-05
1.71e-05 4.757002235e-05
1.72e-05 4.755850118e-05
1.73e-05 4.754703935e-05
1.74e-05 4.753563459e-05
1.75e-05 4.75242846e-05
1.76e-05 4.751298699e-05
1.77e-05 4.750173936e-05
1.78e-05 4.749053921e-05
1.79e-05 4.747938403e-05
1.8e-05 4.746827124e-05
1.81e-05 4.745719823e-05
1.82e-05 4.744616233e-05
1.83e-05 4.743516085e-05
1.84e-05 4.742419106e-05
1.85e-05 4.741325017e-05
1.86e-05 4.740233539e-05
1.87e-05 4.739144389e-05
1.88e-05 4.738057279e-05
1.89e-05 4.736971923e-05
1.9e-05 4.735888029e-05
1.91e-05 4.734805304e-05
1.92e-05 4.733723454e-05
1.93e-05 4.732642184e-05
1.94e-05 4.731561197e-05
1.95e-05 4.730480195e-05
1.96e-05 4.72939888e-05
1.97e-05 4.728316954e-05
1.98e-05 4.727234118e-05
1.99e-05 4.726150073e-05
2e-05 4.725064522e-05
2.01e-05 4.723977168e-05
2.02e-05 4.722887715e-05
2.03e-05 4.721795869e-05
2.04e-05 4.720701335e-05
2.05e-05 4.719603824e-05
2.06e-05 4.718503046e-05
2.07e-05 4.717398715e-05
2.08e-05 4.716290546e-05
2.09e-05 4.715178259e-05
2.1e-05 4.714061576e-05
2.11e-05 4.712940221e-05
2.12e-05 4.711813926e-05
2.13e-05 4.710682422e-05
2.14e-05 4.709545447e-05
2.15e-05 4.708402742e-05
2.16e-05 4.707254055e-05
2.17e-05 4.706099137e-05
2.18e-05 4.704937743e-05
2.19e-05 4.703769636e-05
2.2e-05 4.702594583e-05
2.21e-05 4.701412357e-05
2.22e-05 4.700222737e-05
2.23e-05 4.699025509e-05
2.24e-05 4.697820463e-05
2.25e-05 4.696607399e-05
2.26e-05 4.69538612e-05
2.27e-05 4.69415644e-05
2.28e-05 4.692918176e-05
2.29e-05 4.691671156e-05
2.3e-05 4.690415212e-05
2.31e-05 4.689150188e-05
2.32e-05 4.68787593e-05
2.33e-05 4.686592297e-05
2.34e-05 4.685299153e-05
2.35e-05 4.683996372e-05
2.36e-05 4.682683835e-05
2.37e-05 4.681361432e-05
2.38e-05 4.68002906e-05
2.39e-05 4.678686628e-05
2.4e-05 4.677334051e-05
2.41e-05 4.675971252e-05
2.42e-05 4.674598166e-05
2.43e-05 4.673214733e-05
2.44e-05 4.671820906e-05
2.45e-05 4.670416644e-05
2.46e-05 4.669001917e-05
2.47e-05 4.667576702e-05
2.48e-05 4.666140987e-05
2.49e-05 4.664694768e-05
2.5e-05 4.663238051e-05
2.51e-05 4.661770851e-05
2.52e-05 4.660293192e-05
2.53e-05 4.658805106e-05
2.54e-05 4.657306636e-05
2.55e-05 4.655797833e-05
2.56e-05 4.654278757e-05
2.57e-05 4.652749478e-05
2.58e-05 4.651210074e-05
2.59e-05 4.649660631e-05
2.6e-05 4.648101246e-05
2.61e-05 4.646532024e-05
2.62e-05 4.644953077e-05
2.63e-05 4.643364527e-05
2.64e-05 4.641766506e-05
2.65e-05 4.64015915e-05
2.66e-05 4.638542609e-05
2.67e-05 4.636917035e-05
2.68e-05 4.635282593e-05
2.69e-05 4.633639454e-05
2.7e-05 4.631987795e-05
2.71e-05 4.630327803e-05
2.72e-05 4.628659671e-05
2.73e-05 4.626983601e-05
2.74e-05 4.6252998e-05
2.75e-05 4.623608482e-05
2.76e-05 4.621909869e-05
2.77e-05 4.62020419e-05
2.78e-05 4.618491678e-05
2.79e-05 4.616772574e-05
2.8e-05 4.615047123e-05
2.81e-05 4.613315579e-05
2.82e-05 4.611578199e-05
2.83e-05 4.609835245e-05
2.84e-05 4.608086985e-05
2.85e-05 4.606333693e-05
2.86e-05 4.604575645e-05
2.87e-05 4.602813123e-05
2.88e-05 4.601046414e-05
2.89e-05 4.599275805e-05
2.9e-05 4.597501592e-05
2.91e-05 4.595724071e-05
2.92e-05 4.593943541e-05
2.93e-05 4.592160305e-05
2.94e-05 4.590374669e-05
2.95e-05 4.58858694e-05
2.96e-05 4.586797428e-05
2.97e-05 4.585006444e-05
2.98e-05 4.583214303e-05
2.99e-05 4.581421317e-05
3e-05 4.579627803e-05
3.01e-05 4.577834076e-05
3.02e-05 4.576040454e-05
3.03e-05 4.574247253e-05
3.04e-05 4.572454791e-05
3.05e-05 4.570663383e-05
3.06e-05 4.568873346e-05
3.07e-05 4.567084994e-05
3.08e-05 4.565298642e-05
3.09e-05 4.563514602e-05
3.1e-05 4.561733185e-05
3.11e-05 4.5599547e-05
3.12e-05 4.558179453e-05
3.13e-05 4.55640775e-05
3.14e-05 4.55463989e-05
3.15e-05 4.552876174e-05
3.16e-05 4.551116895e-05
3.17e-05 4.549362347e-05
3.18e-05 4.547612816e-05
3.19e-05 4.545868588e-05
3.2e-05 4.544129943e-05
3.21e-05 4.542397155e-05
3.22e-05 4.540670495e-05
3.23e-05 4.53895023e-05
3.24e-05 4.53723662e-05
3.25e-05 4.535529921e-05
3.26e-05 4.533830382e-05
3.27e-05 4.532138248e-05
3.28e-05 4.530453756e-05
3.29e-05 4.528777138e-05
3.3e-05 4.52710862e-05
3.31e-05 4.525448421e-05
3.32e-05 4.523796753e-05
3.33e-05 4.522153821e-05
3.34e-05 4.520519823e-05
3.35e-05 4.51889495e-05
3.36e-05 4.517279385e-05
3.37e-05 4.515673305e-05
3.38e-05 4.514076878e-05
3.39e-05 4.512490263e-05
3.4e-05 4.510913613e-05
3.41e-05 4.509347072e-05
3.42e-05 4.507790776e-05
3.43e-05 4.506244853e-05
3.44e-05 4.504709421e-05
3.45e-05 4.503184591e-05
3.46e-05 4.501670466e-05
3.47e-05 4.500167138e-05
3.48e-05 4.498674691e-05
3.49e-05 4.497193202e-05
3.5e-05 4.495722737e-05
3.51e-05 4.494263354e-05
3.52e-05 4.4928151e-05
3.53e-05 4.491378017e-05
3.54e-05 4.489952135e-05
3.55e-05 4.488537474e-05
3.56e-05 4.487134049e-05
3.57e-05 4.485741861e-05
3.58e-05 4.484360905e-05
3.59e-05 4.482991166e-05
3.6e-05 4.481632621e-05
3.61e-05 4.480285236e-05
3.62e-05 4.47894897e-05
3.63e-05 4.477623772e-05
3.64e-05 4.476309581e-05
3.65e-05 4.475006331e-05
3.66e-05 4.473713942e-05
3.67e-05 4.472432329e-05
3.68e-05 4.471161398e-05
3.69e-05 4.469901045e-05
3.7e-05 4.468651159e-05
3.71e-05 4.46741162e-05
3.72e-05 4.466182301e-05
3.73e-05 4.464963063e-05
3.74e-05 4.463753765e-05
3.75e-05 4.462554254e-05
3.76e-05 4.461364369e-05
3.77e-05 4.460183945e-05
3.78e-05 4.459012807e-05
3.79e-05 4.457850772e-05
3.8e-05 4.456697652e-05
3.81e-05 4.455553252e-05
3.82e-05 4.45441737e-05
3.83e-05 4.453289795e-05
3.84e-05 4.452170313e-05
3.85e-05 4.451058703e-05
3.86e-05 4.449954737e-05
3.87e-05 4.448858182e-05
3.88e-05 4.4477688e-05
3.89e-05 4.446686347e-05
3.9e-05 4.445610573e-05
3.91e-05 4.444541225e-05
3.92e-05 4.443478044e-05
3.93e-05 4.442420767e-05
3.94e-05 4.441369128e-05
3.95e-05 4.440322854e-05
3.96e-05 4.439281672e-05
3.97e-05 4.438245303e-05
3.98e-05 4.437213464e-05
3.99e-05 4.436185873e-05
4e-05 4.435162242e-05
4.01e-05 4.434142281e-05
4.02e-05 4.433125697e-05
4.03e-05 4.432112198e-05
4.04e-05 4.431101489e-05
4.05e-05 4.43009327e-05
4.06e-05 4.429087246e-05
4.07e-05 4.428083117e-05
4.08e-05 4.427080582e-05
4.09e-05 4.426079342e-05
4.1e-05 4.425079098e-05
4.11e-05 4.424079548e-05
4.12e-05 4.423080393e-05
4.13e-05 4.422081334e-05
4.14e-05 4.421082073e-05
4.15e-05 4.420082313e-05
4.16e-05 4.419081759e-05
4.17e-05 4.418080116e-05
4.18e-05 4.417077094e-05
4.19e-05 4.416072402e-05
4.2e-05 4.415065754e-05
4.21e-05 4.414056865e-05
4.22e-05 4.413045453e-05
4.23e-05 4.412031241e-05
4.24e-05 4.411013952e-05
4.25e-05 4.409993317e-05
4.26e-05 4.408969068e-05
4.27e-05 4.407940942e-05
4.28e-05 4.40690868e-05
4.29e-05 4.405872028e-05
4.3e-05 4.404830737e-05
4.31e-05 4.403784562e-05
4.32e-05 4.402733264e-05
4.33e-05 4.401676609e-05
4.34e-05 4.400614369e-05
4.35e-05 4.399546323e-05
4.36e-05 4.398472254e-05
4.37e-05 4.397391951e-05
4.38e-05 4.396305212e-05
4.39e-05 4.395211839e-05
4.4e-05 4.394111641e-05
4.41e-05 4.393004435e-05
4.42e-05 4.391890045e-05
4.43e-05 4.390768301e-05
4.44e-05 4.389639041e-05
4.45e-05 4.388502111e-05
4.46e-05 4.387357363e-05
4.47e-05 4.386204658e-05
4.48e-05 4.385043865e-05
4.49e-05 4.38387486e-05
4.5e-05 4.382697527e-05
4.51e-05 4.381511758e-05
4.52e-05 4.380317456e-05
4.53e-05 4.379114527e-05
4.54e-05 4.37790289e-05
4.55e-05 4.37668247e-05
4.56e-05 4.375453202e-05
4.57e-05 4.374215028e-05
4.58e-05 4.372967899e-05
4.59e-05 4.371711774e-05
4.6e-05 4.370446623e-05
4.61e-05 4.369172422e-05
4.62e-05 4.367889156e-05
4.63e-05 4.366596821e-05
4.64e-05 4.365295418e-05
4.65e-05 4.363984959e-05
4.66e-05 4.362665464e-05
4.67e-05 4.361336962e-05
4.68e-05 4.359999489e-05
4.69e-05 4.358653093e-05
4.7e-05 4.357297825e-05
4.71e-05 4.355933749e-05
4.72e-05 4.354560936e-05
4.73e-05 4.353179464e-05
4.74e-05 4.35178942e-05
4.75e-05 4.3503909e-05
4.76e-05 4.348984007e-05
4.77e-05 4.347568852e-05
4.78e-05 4.346145553e-05
4.79e-05 4.344714236e-05
4.8e-05 4.343275037e-05
4.81e-05 4.341828095e-05
4.82e-05 4.34037356e-05
4.83e-05 4.338911588e-05
4.84e-05 4.33744234e-05
4.85e-05 4.335965987e-05
4.86e-05 4.334482705e-05
4.87e-05 4.332992675e-05
4.88e-05 4.331496088e-05
4.89e-05 4.329993138e-05
4.9e-05 4.328484026e-05
4.91e-05 4.32696896e-05
4.92e-05 4.325448151e-05
4.93e-05 4.323921818e-05
4.94e-05 4.322390183e-05
4.95e-05 4.320853475e-05
4.96e-05 4.319311925e-05
4.97e-05 4.317765773e-05
4.98e-05 4.316215258e-05
4.99e-05 4.314660627e-05
5e-05 4.313102131e-05


==> tikz/data/Etot_osc_sol_noncond_core_trap.txt <==
0 5e-05
1e-07 4.999999952e-05
2e-07 4.999999523e-05
3e-07 4.999998336e-05
4e-07 4.999996018e-05
5e-07 4.999992201e-05
6e-07 4.999986522e-05
7e-07 4.999978623e-05
8e-07 4.999968152e-05
9e-07 4.999954764e-05
1e-06 4.999938118e-05
1.1e-06 4.999917879e-05
1.2e-06 4.999893722e-05
1.3e-06 4.999865325e-05
1.4e-06 4.999832374e-05
1.5e-06 4.999794564e-05
1.6e-06 4.999751597e-05
1.7e-06 4.99970318e-05
1.8e-06 4.999649031e-05
1.9e-06 4.999588874e-05
2e-06 4.999522443e-05
2.1e-06 4.99944948e-05
2.2e-06 4.999369734e-05
2.3e-06 4.999282965e-05
2.4e-06 4.99918894e-05
2.5e-06 4.999087438e-05
2.6e-06 4.998978243e-05
2.7e-06 4.998861152e-05
2.8e-06 4.998735971e-05
2.9e-06 4.998602513e-05
3e-06 4.998460604e-05
3.1e-06 4.998310078e-05
3.2e-06 4.998150779e-05
3.3e-06 4.997982562e-05
3.4e-06 4.997805292e-05
3.5e-06 4.997618842e-05
3.6e-06 4.997423098e-05
3.7e-06 4.997217955e-05
3.8e-06 4.997003318e-05
3.9e-06 4.996779104e-05
4e-06 4.996545237e-05
4.1e-06 4.996301656e-05
4.2e-06 4.996048307e-05
4.3e-06 4.995785146e-05
4.4e-06 4.995512143e-05
4.5e-06 4.995229274e-05
4.6e-06 4.994936529e-05
4.7e-06 4.994633906e-05
4.8e-06 4.994321413e-05
4.9e-06 4.99399907e-05
5e-06 4.993666906e-05
5.1e-06 4.99332496e-05
5.2e-06 4.992973282e-05
5.3e-06 4.992611929e-05
5.4e-06 4.992240972e-05
5.5e-06 4.991860488e-05
5.6e-06 4.991470566e-05
5.7e-06 4.991071302e-05
5.8e-06 4.990662803e-05
5.9e-06 4.990245186e-05
6e-06 4.989818575e-05
6.1e-06 4.989383103e-05
6.2e-06 4.988938913e-05
6.3e-06 4.988486156e-05
6.4e-06 4.98802499e-05
6.5e-06 4.987555583e-05
6.6e-06 4.987078111e-05
6.7e-06 4.986592756e-05
6.8e-06 4.986099708e-05
6.9e-06 4.985599166e-05
7e-06 4.985091335e-05
7.1e-06 4.984576427e-05
7.2e-06 4.984054659e-05
7.3e-06 4.983526258e-05
7.4e-06 4.982991453e-05
7.5e-06 4.982450484e-05
7.6e-06 4.981903592e-05
7.7e-06 4.981351026e-05
7.8e-06 4.980793039e-05
7.9e-06 4.98022989e-05
8e-06 4.979661842e-05
8.1e-06 4.979089163e-05
8.2e-06 4.978512124e-05
8.3e-06 4.977931002e-05
8.4e-06 4.977346074e-05
8.5e-06 4.976757624e-05
8.6e-06 4.976165938e-05
8.7e-06 4.975571302e-05
8.8e-06 4.974974009e-05
8.9e-06 4.974374351e-05
9e-06 4.973772622e-05
9.1e-06 4.973169119e-05
9.2e-06 4.97256414e-05
9.3e-06 4.971957982e-05
9.4e-06 4.971350946e-05
9.5e-06 4.97074333e-05
9.6e-06 4.970135435e-05
9.7e-06 4.96952756e-05
9.8e-06 4.968920004e-05
9.9e-06 4.968313065e-05
1e-05 4.96770704e-05
1.01e-05 4.967102226e-05
1.02e-05 4.966498917e-05
1.03e-05 4.965897404e-05
1.04e-05 4.965297979e-05
1.05e-05 4.964700928e-05
1.06e-05 4.964106537e-05
1.07e-05 4.963515086e-05
1.08e-05 4.962926856e-05
1.09e-05 4.96234212e-05
1.1e-05 4.961761149e-05
1.11e-05 4.961184211e-05
1.12e-05 4.960611569e-05
1.13e-05 4.960043479e-05
1.14e-05 4.959480195e-05
1.15e-05 4.958921966e-05
1.16e-05 4.958369033e-05
1.17e-05 4.957821634e-05
1.18e-05 4.95728e-05
1.19e-05 4.956744356e-05
1.2e-05 4.956214921e-05
1.21e-05 4.955691908e-05
1.22e-05 4.955175523e-05
1.23e-05 4.954665964e-05
1.24e-05 4.954163423e-05
1.25e-05 4.953668086e-05
1.26e-05 4.95318013e-05
1.27e-05 4.952699723e-05
1.28e-05 4.952227029e-05
1.29e-05 4.951762201e-05
1.3e-05 4.951305385e-05
1.31e-05 4.95085672e-05
1.32e-05 4.950416335e-05
1.33e-05 4.94998435e-05
1.34e-05 4.949560878e-05
1.35e-05 4.949146024e-05
1.36e-05 4.948739882e-05
1.37e-05 4.948342539e-05
1.38e-05 4.947954072e-05
1.39e-05 4.947574548e-05
1.4e-05 4.947204028e-05
1.41e-05 4.946842561e-05
1.42e-05 4.946490187e-05
1.43e-05 4.946146939e-05
1.44e-05 4.945812839e-05
1.45e-05 4.9454879e-05
1.46e-05 4.945172125e-05
1.47e-05 4.944865508e-05
1.48e-05 4.944568034e-05
1.49e-05 4.94427968e-05
1.5e-05 4.944000411e-05
1.51e-05 4.943730185e-05
1.52e-05 4.943468949e-05
1.53e-05 4.943216641e-05
1.54e-05 4.942973192e-05
1.55e-05 4.942738521e-05
1.56e-05 4.94251254e-05
1.57e-05 4.942295152e-05
1.58e-05 4.942086249e-05
1.59e-05 4.941885716e-05
1.6e-05 4.94169343e-05
1.61e-05 4.941509259e-05
1.62e-05 4.94133306e-05
1.63e-05 4.941164686e-05
1.64e-05 4.941003978e-05
1.65e-05 4.940850772e-05
1.66e-05 4.940704893e-05
1.67e-05 4.940566162e-05
1.68e-05 4.940434388e-05
1.69e-05 4.940309377e-05
1.7e-05 4.940190924e-05
1.71e-05 4.940078821e-05
1.72e-05 4.939972848e-05
1.73e-05 4.939872784e-05
1.74e-05 4.939778397e-05
1.75e-05 4.93968945e-05
1.76e-05 4.939605702e-05
1.77e-05 4.939526904e-05
1.78e-05 4.939452802e-05
1.79e-05 4.939383137e-05
1.8e-05 4.939317644e-05
1.81e-05 4.939256053e-05
1.82e-05 4.939198091e-05
1.83e-05 4.93914348e-05
1.84e-05 4.939091937e-05
1.85e-05 4.939043175e-05
1.86e-05 4.938996904e-05
1.87e-05 4.938952831e-05
1.88e-05 4.93891066e-05
1.89e-05 4.93887009e-05
1.9e-05 4.938830821e-05
1.91e-05 4.938792548e-05
1.92e-05 4.938754964e-05
1.93e-05 4.938717762e-05
1.94e-05 4.938680632e-05
1.95e-05 4.938643264e-05
1.96e-05 4.938605346e-05
1.97e-05 4.938566567e-05
1.98e-05 4.938526613e-05
1.99e-05 4.938485173e-05
2e-05 4.938441934e-05
2.01e-05 4.938396585e-05
2.02e-05 4.938348815e-05
2.03e-05 4.938298315e-05
2.04e-05 4.938244775e-05
2.05e-05 4.93818789e-05
2.06e-05 4.938127354e-05
2.07e-05 4.938062866e-05
2.08e-05 4.937994126e-05
2.09e-05 4.937920835e-05
2.1e-05 4.937842701e-05
2.11e-05 4.937759433e-05
2.12e-05 4.937670742e-05
2.13e-05 4.937576347e-05
2.14e-05 4.937475968e-05
2.15e-05 4.937369331e-05
2.16e-05 4.937256164e-05
2.17e-05 4.937136203e-05
2.18e-05 4.937009187e-05
2.19e-05 4.936874863e-05
2.2e-05 4.93673298e-05
2.21e-05 4.936583296e-05
2.22e-05 4.936425573e-05
2.23e-05 4.93625958e-05
2.24e-05 4.936085092e-05
2.25e-05 4.935901893e-05
2.26e-05 4.935709771e-05
2.27e-05 4.935508522e-05
2.28e-05 4.93529795e-05
2.29e-05 4.935077866e-05
2.3e-05 4.934848089e-05
2.31e-05 4.934608445e-05
2.32e-05 4.934358769e-05
2.33e-05 4.934098903e-05
2.34e-05 4.933828699e-05
2.35e-05 4.933548016e-05
2.36e-05 4.933256722e-05
2.37e-05 4.932954693e-05
2.38e-05 4.932641817e-05
2.39e-05 4.932317986e-05
2.4e-05 4.931983105e-05
2.41e-05 4.931637087e-05
2.42e-05 4.931279853e-05
2.43e-05 4.930911336e-05
2.44e-05 4.930531475e-05
2.45e-05 4.930140221e-05
2.46e-05 4.929737533e-05
2.47e-05 4.929323382e-05
2.48e-05 4.928897746e-05
2.49e-05 4.928460613e-05
2.5e-05 4.928011982e-05
2.51e-05 4.927551861e-05
2.52e-05 4.927080267e-05
2.53e-05 4.926597227e-05
2.54e-05 4.926102779e-05
2.55e-05 4.925596968e-05
2.56e-05 4.925079852e-05
2.57e-05 4.924551495e-05
2.58e-05 4.924011973e-05
2.59e-05 4.923461371e-05
2.6e-05 4.922899782e-05
2.61e-05 4.922327311e-05
2.62e-05 4.92174407e-05
2.63e-05 4.92115018e-05
2.64e-05 4.920545774e-05
2.65e-05 4.91993099e-05
2.66e-05 4.919305978e-05
2.67e-05 4.918670894e-05
2.68e-05 4.918025906e-05
2.69e-05 4.917371188e-05
2.7e-05 4.916706923e-05
2.71e-05 4.916033301e-05
2.72e-05 4.915350523e-05
2.73e-05 4.914658794e-05
2.74e-05 4.913958331e-05
2.75e-05 4.913249354e-05
2.76e-05 4.912532094e-05
2.77e-05 4.911806787e-05
2.78e-05 4.911073677e-05
2.79e-05 4.910333014e-05
2.8e-05 4.909585056e-05
2.81e-05 4.908830064e-05
2.82e-05 4.908068309e-05
2.83e-05 4.907300065e-05
2.84e-05 4.906525614e-05
2.85e-05 4.905745242e-05
2.86e-05 4.904959239e-05
2.87e-05 4.904167902e-05
2.88e-05 4.903371532e-05
2.89e-05 4.902570434e-05
2.9e-05 4.901764917e-05
2.91e-05 4.900955295e-05
2.92e-05 4.900141884e-05
2.93e-05 4.899325005e-05
2.94e-05 4.898504981e-05
2.95e-05 4.897682138e-05
2.96e-05 4.896856804e-05
2.97e-05 4.896029311e-05
2.98e-05 4.895199991e-05
2.99e-05 4.894369178e-05
3e-05 4.893537208e-05
3.01e-05 4.892704418e-05
3.02e-05 4.891871147e-05
3.03e-05 4.891037731e-05
3.04e-05 4.890204509e-05
3.05e-05 4.889371821e-05
3.06e-05 4.888540003e-05
3.07e-05 4.887709393e-05
3.08e-05 4.886880329e-05
3.09e-05 4.886053144e-05
3.1e-05 4.885228172e-05
3.11e-05 4.884405747e-05
3.12e-05 4.883586197e-05
3.13e-05 4.88276985e-05
3.14e-05 4.881957031e-05
3.15e-05 4.881148062e-05
3.16e-05 4.880343262e-05
3.17e-05 4.879542947e-05
3.18e-05 4.878747427e-05
3.19e-05 4.877957011e-05
3.2e-05 4.877172001e-05
3.21e-05 4.876392697e-05
3.22e-05 4.875619394e-05
3.23e-05 4.874852379e-05
3.24e-05 4.874091937e-05
3.25e-05 4.873338346e-05
3.26e-05 4.872591878e-05
3.27e-05 4.871852801e-05
3.28e-05 4.871121374e-05
3.29e-05 4.870397851e-05
3.3e-05 4.86968248e-05
3.31e-05 4.868975502e-05
3.32e-05 4.868277148e-05
3.33e-05 4.867587646e-05
3.34e-05 4.866907215e-05
3.35e-05 4.866236064e-05
3.36e-05 4.865574398e-05
3.37e-05 4.864922411e-05
3.38e-05 4.86428029e-05
3.39e-05 4.863648215e-05
3.4e-05 4.863026355e-05
3.41e-05 4.862414872e-05
3.42e-05 4.861813919e-05
3.43e-05 4.86122364e-05
3.44e-05 4.86064417e-05
3.45e-05 4.860075635e-05
3.46e-05 4.859518151e-05
3.47e-05 4.858971826e-05
3.48e-05 4.858436759e-05
3.49e-05 4.857913036e-05
3.5e-05 4.857400738e-05
3.51e-05 4.856899933e-05
3.52e-05 4.856410682e-05
3.53e-05 4.855933034e-05
3.54e-05 4.855467029e-05
3.55e-05 4.855012699e-05
3.56e-05 4.854570063e-05
3.57e-05 4.854139132e-05
3.58e-05 4.853719907e-05
3.59e-05 4.853312379e-05
3.6e-05 4.85291653e-05
3.61e-05 4.852532331e-05
3.62e-05 4.852159744e-05
3.63e-05 4.851798721e-05
3.64e-05 4.851449205e-05
3.65e-05 4.851111127e-05
3.66e-05 4.850784411e-05
3.67e-05 4.850468971e-05
3.68e-05 4.850164712e-05
3.69e-05 4.849871527e-05
3.7e-05 4.849589304e-05
3.71e-05 4.849317918e-05
3.72e-05 4.849057237e-05
3.73e-05 4.848807121e-05
3.74e-05 4.848567418e-05
3.75e-05 4.84833797e-05
3.76e-05 4.848118611e-05
3.77e-05 4.847909164e-05
3.78e-05 4.847709447e-05
3.79e-05 4.847519267e-05
3.8e-05 4.847338425e-05
3.81e-05 4.847166714e-05
3.82e-05 4.847003919e-05
3.83e-05 4.846849819e-05
3.84e-05 4.846704184e-05
3.85e-05 4.846566779e-05
3.86e-05 4.846437361e-05
3.87e-05 4.846315682e-05
3.88e-05 4.846201485e-05
3.89e-05 4.84609451e-05
3.9e-05 4.84599449e-05
3.91e-05 4.845901152e-05
3.92e-05 4.845814219e-05
3.93e-05 4.845733407e-05
3.94e-05 4.845658429e-05
3.95e-05 4.845588992e-05
3.96e-05 4.845524801e-05
3.97e-05 4.845465554e-05
3.98e-05 4.845410948e-05
3.99e-05 4.845360673e-05
4e-05 4.84531442e-05
4.01e-05 4.845271874e-05
4.02e-05 4.845232719e-05
4.03e-05 4.845196635e-05
4.04e-05 4.845163301e-05
4.05e-05 4.845132395e-05
4.06e-05 4.845103591e-05
4.07e-05 4.845076563e-05
4.08e-05 4.845050986e-05
4.09e-05 4.845026531e-05
4.1e-05 4.845002871e-05
4.11e-05 4.844979676e-05
4.12e-05 4.844956621e-05
4.13e-05 4.844933376e-05
4.14e-05 4.844909615e-05
4.15e-05 4.844885013e-05
4.16e-05 4.844859246e-05
4.17e-05 4.844831989e-05
4.18e-05 4.844802924e-05
4.19e-05 4.84477173e-05
4.2e-05 4.844738092e-05
4.21e-05 4.844701695e-05
4.22e-05 4.84466223e-05
4.23e-05 4.844619389e-05
4.24e-05 4.844572869e-05
4.25e-05 4.844522368e-05
4.26e-05 4.844467591e-05
4.27e-05 4.844408247e-05
4.28e-05 4.844344049e-05
4.29e-05 4.844274713e-05
4.3e-05 4.844199963e-05
4.31e-05 4.844119527e-05
4.32e-05 4.844033138e-05
4.33e-05 4.843940536e-05
4.34e-05 4.843841465e-05
4.35e-05 4.843735679e-05
4.36e-05 4.843622933e-05
4.37e-05 4.843502994e-05
4.38e-05 4.843375631e-05
4.39e-05 4.843240625e-05
4.4e-05 4.843097759e-05
4.41e-05 4.842946828e-05
4.42e-05 4.842787632e-05
4.43e-05 4.842619979e-05
4.44e-05 4.842443686e-05
4.45e-05 4.842258576e-05
4.46e-05 4.842064483e-05
4.47e-05 4.841861247e-05
4.48e-05 4.841648718e-05
4.49e-05 4.841426753e-05
4.5e-05 4.841195219e-05
4.51e-05 4.840953992e-05
4.52e-05 4.840702957e-05
4.53e-05 4.840442007e-05
4.54e-05 4.840171045e-05
4.55e-05 4.839889982e-05
4.56e-05 4.83959874e-05
4.57e-05 4.83929725e-05
4.58e-05 4.838985451e-05
4.59e-05 4.838663293e-05
4.6e-05 4.838330734e-05
4.61e-05 4.837987744e-05
4.62e-05 4.837634301e-05
4.63e-05 4.83727039e-05
4.64e-05 4.836896011e-05
4.65e-05 4.836511169e-05
4.66e-05 4.83611588e-05
4.67e-05 4.83571017e-05
4.68e-05 4.835294075e-05
4.69e-05 4.834867639e-05
4.7e-05 4.834430916e-05
4.71e-05 4.833983968e-05
4.72e-05 4.83352687e-05
4.73e-05 4.833059703e-05
4.74e-05 4.832582557e-05
4.75e-05 4.832095533e-05
4.76e-05 4.831598739e-05
4.77e-05 4.831092294e-05
4.78e-05 4.830576324e-05
4.79e-05 4.830050964e-05
4.8e-05 4.829516358e-05
4.81e-05 4.828972658e-05
4.82e-05 4.828420023e-05
4.83e-05 4.827858623e-05
4.84e-05 4.827288634e-05
4.85e-05 4.826710239e-05
4.86e-05 4.826123629e-05
4.87e-05 4.825529005e-05
4.88e-05 4.824926571e-05
4.89e-05 4.824316542e-05
4.9e-05 4.823699136e-05
4.91e-05 4.823074581e-05
4.92e-05 4.82244311e-05
4.93e-05 4.821804962e-05
4.94e-05 4.821160382e-05
4.95e-05 4.820509621e-05
4.96e-05 4.819852936e-05
4.97e-05 4.819190589e-05
4.98e-05 4.818522846e-05
4.99e-05 4.817849979e-05
5e-05 4.817172265e-05


==> tikz/data/Etot_osc_str_cond_core_euler.txt <==
0 5e-05
1e-07 4.993541919e-05
2e-07 4.98661354e-05
3e-07 4.979289708e-05
4e-07 4.971671081e-05
5e-07 4.963843814e-05
6e-07 4.955877862e-05
7e-07 4.94782856e-05
8e-07 4.939738921e-05
9e-07 4.931642075e-05
1e-06 4.923563513e-05
1.1e-06 4.915522953e-05
1.2e-06 4.907535814e-05
1.3e-06 4.899614329e-05
1.4e-06 4.891768361e-05
1.5e-06 4.884005989e-05
1.6e-06 4.876333931e-05
1.7e-06 4.868757831e-05
1.8e-06 4.861282462e-05
1.9e-06 4.853911869e-05
2e-06 4.846649459e-05
2.1e-06 4.83949807e-05
2.2e-06 4.832460008e-05
2.3e-06 4.825537081e-05
2.4e-06 4.818730618e-05
2.5e-06 4.812041477e-05
2.6e-06 4.805470062e-05
2.7e-06 4.799016327e-05
2.8e-06 4.792679784e-05
2.9e-06 4.78645951e-05
3e-06 4.780354155e-05
3.1e-06 4.774361949e-05
3.2e-06 4.768480711e-05
3.3e-06 4.762707863e-05
3.4e-06 4.757040438e-05
3.5e-06 4.751475095e-05
3.6e-06 4.746008133e-05
3.7e-06 4.740635505e-05
3.8e-06 4.73535284e-05
3.9e-06 4.730155455e-05
4e-06 4.725038377e-05
4.1e-06 4.719996366e-05
4.2e-06 4.715023931e-05
4.3e-06 4.710115358e-05
4.4e-06 4.705264727e-05
4.5e-06 4.700465943e-05
4.6e-06 4.695712752e-05
4.7e-06 4.690998776e-05
4.8e-06 4.686317528e-05
4.9e-06 4.681662447e-05
5e-06 4.677026917e-05
5.1e-06 4.6724043e-05
5.2e-06 4.667787953e-05
5.3e-06 4.663171265e-05
5.4e-06 4.658547673e-05
5.5e-06 4.653910697e-05
5.6e-06 4.649253956e-05
5.7e-06 4.644571199e-05
5.8e-06 4.639856329e-05
5.9e-06 4.635103425e-05
6e-06 4.630306762e-05
6.1e-06 4.625460841e-05
6.2e-06 4.620560401e-05
6.3e-06 4.615600444e-05
6.4e-06 4.610576256e-05
6.5e-06 4.60548342e-05
6.6e-06 4.600317832e-05
6.7e-06 4.595075724e-05
6.8e-06 4.589753668e-05
6.9e-06 4.584348597e-05
7e-06 4.57885781e-05
7.1e-06 4.573278984e-05
7.2e-06 4.567610185e-05
7.3e-06 4.561849869e-05
7.4e-06 4.555996889e-05
7.5e-06 4.550050501e-05
7.6e-06 4.544010365e-05
7.7e-06 4.53787654e-05
7.8e-06 4.53164949e-05
7.9e-06 4.525330078e-05
8e-06 4.518919558e-05
8.1e-06 4.512419576e-05
8.2e-06 4.505832157e-05
8.3e-06 4.499159698e-05
8.4e-06 4.492404955e-05
8.5e-06 4.485571036e-05
8.6e-06 4.478661384e-05
8.7e-06 4.471679763e-05
8.8e-06 4.464630243e-05
8.9e-06 4.457517183e-05
9e-06 4.450345211e-05
9.1e-06 4.44311921e-05
9.2e-06 4.435844292e-05
9.3e-06 4.428525781e-05
9.4e-06 4.421169189e-05
9.5e-06 4.413780198e-05
9.6e-06 4.40636463e-05
9.7e-06 4.398928431e-05
9.8e-06 4.391477643e-05
9.9e-06 4.384018379e-05
1e-05 4.376556802e-05
1.01e-05 4.3690991e-05
1.02e-05 4.361651458e-05
1.03e-05 4.354220036e-05
1.04e-05 4.346810948e-05
1.05e-05 4.33943023e-05
1.06e-05 4.332083824e-05
1.07e-05 4.324777551e-05
1.08e-05 4.317517089e-05
1.09e-05 4.310307951e-05
1.1e-05 4.303155464e-05
1.11e-05 4.296064748e-05
1.12e-05 4.289040696e-05
1.13e-05 4.282087956e-05
1.14e-05 4.275210913e-05
1.15e-05 4.268413672e-05
1.16e-05 4.261700045e-05
1.17e-05 4.255073531e-05
1.18e-05 4.248537309e-05
1.19e-05 4.242094224e-05
1.2e-05 4.235746775e-05
1.21e-05 4.229497108e-05
1.22e-05 4.22334701e-05
1.23e-05 4.217297898e-05
1.24e-05 4.211350819e-05
1.25e-05 4.205506444e-05
1.26e-05 4.199765068e-05
1.27e-05 4.194126609e-05
1.28e-05 4.188590609e-05
1.29e-05 4.183156239e-05
1.3e-05 4.1778223e-05
1.31e-05 4.17258723e-05
1.32e-05 4.167449111e-05
1.33e-05 4.16240568e-05
1.34e-05 4.157454333e-05
1.35e-05 4.152592144e-05
1.36e-05 4.147815869e-05
1.37e-05 4.143121966e-05
1.38e-05 4.138506607e-05
1.39e-05 4.133965694e-05
1.4e-05 4.129494877e-05
1.41e-05 4.125089569e-05
1.42e-05 4.120744969e-05
1.43e-05 4.116456076e-05
1.44e-05 4.112217716e-05
1.45e-05 4.108024557e-05
1.46e-05 4.103871131e-05
1.47e-05 4.099751862e-05
1.48e-05 4.095661079e-05
1.49e-05 4.091593045e-05
1.5e-05 4.08754198e-05
1.51e-05 4.083502079e-05
1.52e-05 4.079467539e-05
1.53e-05 4.075432581e-05
1.54e-05 4.071391472e-05
1.55e-05 4.067338548e-05
1.56e-05 4.063268237e-05
1.57e-05 4.059175076e-05
1.58e-05 4.055053741e-05
1.59e-05 4.050899059e-05
1.6e-05 4.046706032e-05
1.61e-05 4.042469856e-05
1.62e-05 4.038185939e-05
1.63e-05 4.033849919e-05
1.64e-05 4.029457679e-05
1.65e-05 4.025005364e-05
1.66e-05 4.020489395e-05
1.67e-05 4.015906484e-05
1.68e-05 4.011253642e-05
1.69e-05 4.006528193e-05
1.7e-05 4.001727786e-05
1.71e-05 3.996850396e-05
1.72e-05 3.99189434e-05
1.73e-05 3.986858275e-05
1.74e-05 3.981741208e-05
1.75e-05 3.976542494e-05
1.76e-05 3.971261843e-05
1.77e-05 3.965899315e-05
1.78e-05 3.960455323e-05
1.79e-05 3.954930626e-05
1.8e-05 3.949326331e-05
1.81e-05 3.94364388e-05
1.82e-05 3.937885051e-05
1.83e-05 3.932051945e-05
1.84e-05 3.926146979e-05
1.85e-05 3.920172873e-05
1.86e-05 3.914132644e-05
1.87e-05 3.908029586e-05
1.88e-05 3.901867262e-05
1.89e-05 3.895649486e-05
1.9e-05 3.889380309e-05
1.91e-05 3.883064002e-05
1.92e-05 3.876705037e-05
1.93e-05 3.870308071e-05
1.94e-05 3.863877924e-05
1.95e-05 3.857419565e-05
1.96e-05 3.850938085e-05
1.97e-05 3.844438682e-05
1.98e-05 3.837926638e-05
1.99e-05 3.831407298e-05
2e-05 3.824886048e-05
2.01e-05 3.818368296e-05
2.02e-05 3.811859448e-05
2.03e-05 3.805364888e-05
2.04e-05 3.798889956e-05
2.05e-05 3.792439928e-05
2.06e-05 3.786019994e-05
2.07e-05 3.77963524e-05
2.08e-05 3.773290624e-05
2.09e-05 3.766990963e-05
2.1e-05 3.760740908e-05
2.11e-05 3.75454493e-05
2.12e-05 3.748407302e-05
2.13e-05 3.74233208e-05
2.14e-05 3.736323092e-05
2.15e-05 3.730383922e-05
2.16e-05 3.724517894e-05
2.17e-05 3.718728062e-05
2.18e-05 3.713017198e-05
2.19e-05 3.707387781e-05
2.2e-05 3.701841991e-05
2.21e-05 3.696381696e-05
2.22e-05 3.69100845e-05
2.23e-05 3.685723487e-05
2.24e-05 3.680527713e-05
2.25e-05 3.67542171e-05
2.26e-05 3.670405727e-05
2.27e-05 3.665479687e-05
2.28e-05 3.660643183e-05
2.29e-05 3.655895482e-05
2.3e-05 3.651235531e-05
2.31e-05 3.646661958e-05
2.32e-05 3.64217308e-05
2.33e-05 3.637766913e-05
2.34e-05 3.633441176e-05
2.35e-05 3.629193305e-05
2.36e-05 3.62502046e-05
2.37e-05 3.62091954e-05
2.38e-05 3.616887194e-05
2.39e-05 3.612919836e-05
2.4e-05 3.609013659e-05
2.41e-05 3.60516465e-05
2.42e-05 3.601368611e-05
2.43e-05 3.597621167e-05
2.44e-05 3.593917791e-05
2.45e-05 3.590253823e-05
2.46e-05 3.586624482e-05
2.47e-05 3.58302489e-05
2.48e-05 3.579450092e-05
2.49e-05 3.575895072e-05
2.5e-05 3.572354777e-05
2.51e-05 3.568824134e-05
2.52e-05 3.565298073e-05
2.53e-05 3.561771542e-05
2.54e-05 3.558239532e-05
2.55e-05 3.554697094e-05
2.56e-05 3.55113936e-05
2.57e-05 3.547561559e-05
2.58e-05 3.543959039e-05
2.59e-05 3.540327282e-05
2.6e-05 3.536661925e-05
2.61e-05 3.532958771e-05
2.62e-05 3.529213811e-05
2.63e-05 3.525423238e-05
2.64e-05 3.521583457e-05
2.65e-05 3.517691105e-05
2.66e-05 3.513743059e-05
2.67e-05 3.50973645e-05
2.68e-05 3.505668672e-05
2.69e-05 3.501537391e-05
2.7e-05 3.497340559e-05
2.71e-05 3.493076412e-05
2.72e-05 3.488743485e-05
2.73e-05 3.484340611e-05
2.74e-05 3.479866928e-05
2.75e-05 3.475321879e-05
2.76e-05 3.470705216e-05
2.77e-05 3.466016999e-05
2.78e-05 3.461257595e-05
2.79e-05 3.456427674e-05
2.8e-05 3.451528207e-05
2.81e-05 3.446560465e-05
2.82e-05 3.441526004e-05
2.83e-05 3.436426667e-05
2.84e-05 3.431264573e-05
2.85e-05 3.426042104e-05
2.86e-05 3.420761902e-05
2.87e-05 3.41542685e-05
2.88e-05 3.410040068e-05
2.89e-05 3.404604894e-05
2.9e-05 3.399124872e-05
2.91e-05 3.393603738e-05
2.92e-05 3.388045404e-05
2.93e-05 3.382453943e-05
2.94e-05 3.376833573e-05
2.95e-05 3.371188635e-05
2.96e-05 3.365523584e-05
2.97e-05 3.359842964e-05
2.98e-05 3.354151392e-05
2.99e-05 3.34845354e-05
3e-05 3.342754117e-05
3.01e-05 3.337057848e-05
3.02e-05 3.331369459e-05
3.03e-05 3.325693655e-05
3.04e-05 3.320035101e-05
3.05e-05 3.314398407e-05
3.06e-05 3.308788107e-05
3.07e-05 3.303208645e-05
3.08e-05 3.297664352e-05
3.09e-05 3.292159433e-05
3.1e-05 3.286697952e-05
3.11e-05 3.281283812e-05
3.12e-05 3.275920743e-05
3.13e-05 3.270612288e-05
3.14e-05 3.265361788e-05
3.15e-05 3.260172368e-05
3.16e-05 3.255046931e-05
3.17e-05 3.249988141e-05
3.18e-05 3.244998414e-05
3.19e-05 3.240079912e-05
3.2e-05 3.235234535e-05
3.21e-05 3.23046391e-05
3.22e-05 3.22576939e-05
3.23e-05 3.221152045e-05
3.24e-05 3.216612665e-05
3.25e-05 3.212151748e-05
3.26e-05 3.20776951e-05
3.27e-05 3.203465875e-05
3.28e-05 3.199240483e-05
3.29e-05 3.195092686e-05
3.3e-05 3.191021559e-05
3.31e-05 3.187025896e-05
3.32e-05 3.183104223e-05
3.33e-05 3.179254799e-05
3.34e-05 3.175475625e-05
3.35e-05 3.171764455e-05
3.36e-05 3.168118802e-05
3.37e-05 3.164535952e-05
3.38e-05 3.161012971e-05
3.39e-05 3.157546722e-05
3.4e-05 3.154133873e-05
3.41e-05 3.150770914e-05
3.42e-05 3.147454171e-05
3.43e-05 3.144179819e-05
3.44e-05 3.140943899e-05
3.45e-05 3.137742334e-05
3.46e-05 3.134570946e-05
3.47e-05 3.131425468e-05
3.48e-05 3.12830157e-05
3.49e-05 3.125194867e-05
3.5e-05 3.122100941e-05
3.51e-05 3.119015359e-05
3.52e-05 3.11593369e-05
3.53e-05 3.112851519e-05
3.54e-05 3.10976447e-05
3.55e-05 3.106668218e-05
3.56e-05 3.103558511e-05
3.57e-05 3.10043118e-05
3.58e-05 3.097282163e-05
3.59e-05 3.094107512e-05
3.6e-05 3.090903418e-05
3.61e-05 3.087666217e-05
3.62e-05 3.084392407e-05
3.63e-05 3.081078665e-05
3.64e-05 3.077721855e-05
3.65e-05 3.074319039e-05
3.66e-05 3.070867494e-05
3.67e-05 3.067364716e-05
3.68e-05 3.063808433e-05
3.69e-05 3.060196611e-05
3.7e-05 3.056527463e-05
3.71e-05 3.052799455e-05
3.72e-05 3.04901131e-05
3.73e-05 3.045162015e-05
3.74e-05 3.041250821e-05
3.75e-05 3.037277248e-05
3.76e-05 3.033241085e-05
3.77e-05 3.029142388e-05
3.78e-05 3.024981485e-05
3.79e-05 3.020758966e-05
3.8e-05 3.016475687e-05
3.81e-05 3.012132761e-05
3.82e-05 3.007731555e-05
3.83e-05 3.003273685e-05
3.84e-05 2.998761007e-05
3.85e-05 2.994195609e-05
3.86e-05 2.989579802e-05
3.87e-05 2.984916113e-05
3.88e-05 2.980207271e-05
3.89e-05 2.975456198e-05
3.9e-05 2.970665994e-05
3.91e-05 2.965839928e-05
3.92e-05 2.960981423e-05
3.93e-05 2.95609404e-05
3.94e-05 2.951181469e-05
3.95e-05 2.946247506e-05
3.96e-05 2.941296046e-05
3.97e-05 2.936331061e-05
3.98e-05 2.931356588e-05
3.99e-05 2.926376712e-05
4e-05 2.921395549e-05
4.01e-05 2.916417227e-05
4.02e-05 2.911445878e-05
4.03e-05 2.906485612e-05
4.04e-05 2.901540506e-05
4.05e-05 2.896614588e-05
4.06e-05 2.89171182e-05
4.07e-05 2.886836083e-05
4.08e-05 2.881991159e-05
4.09e-05 2.877180723e-05
4.1e-05 2.872408322e-05
4.11e-05 2.867677365e-05
4.12e-05 2.86299111e-05
4.13e-05 2.858352647e-05
4.14e-05 2.853764895e-05
4.15e-05 2.849230581e-05
4.16e-05 2.844752236e-05
4.17e-05 2.840332184e-05
4.18e-05 2.835972534e-05
4.19e-05 2.831675171e-05
4.2e-05 2.827441749e-05
4.21e-05 2.823273685e-05
4.22e-05 2.819172157e-05
4.23e-05 2.815138096e-05
4.24e-05 2.811172185e-05
4.25e-05 2.807274857e-05
4.26e-05 2.803446293e-05
4.27e-05 2.799686423e-05
4.28e-05 2.795994926e-05
4.29e-05 2.792371232e-05
4.3e-05 2.788814526e-05
4.31e-05 2.78532375e-05
4.32e-05 2.78189761e-05
4.33e-05 2.778534581e-05
4.34e-05 2.77523291e-05
4.35e-05 2.771990631e-05
4.36e-05 2.768805565e-05
4.37e-05 2.765675337e-05
4.38e-05 2.762597378e-05
4.39e-05 2.759568942e-05
4.4e-05 2.756587116e-05
4.41e-05 2.753648827e-05
4.42e-05 2.750750862e-05
4.43e-05 2.747889875e-05
4.44e-05 2.745062405e-05
4.45e-05 2.742264886e-05
4.46e-05 2.739493664e-05
4.47e-05 2.73674501e-05
4.48e-05 2.734015137e-05
4.49e-05 2.731300212e-05
4.5e-05 2.728596374e-05
4.51e-05 2.725899749e-05
4.52e-05 2.723206463e-05
4.53e-05 2.72051266e-05
4.54e-05 2.717814514e-05
4.55e-05 2.715108247e-05
4.56e-05 2.712390145e-05
4.57e-05 2.709656566e-05
4.58e-05 2.70690396e-05
4.59e-05 2.704128882e-05
4.6e-05 2.701328002e-05
4.61e-05 2.698498123e-05
4.62e-05 2.695636188e-05
4.63e-05 2.692739294e-05
4.64e-05 2.689804704e-05
4.65e-05 2.686829855e-05
4.66e-05 2.683812371e-05
4.67e-05 2.680750067e-05
4.68e-05 2.677640962e-05
4.69e-05 2.674483282e-05
4.7e-05 2.671275471e-05
4.71e-05 2.668016192e-05
4.72e-05 2.664704333e-05
4.73e-05 2.661339015e-05
4.74e-05 2.657919588e-05
4.75e-05 2.654445636e-05
4.76e-05 2.65091698e-05
4.77e-05 2.647333675e-05
4.78e-05 2.643696011e-05
4.79e-05 2.640004509e-05
4.8e-05 2.636259922e-05
4.81e-05 2.632463227e-05
4.82e-05 2.628615624e-05
4.83e-05 2.62471853e-05
4.84e-05 2.620773569e-05
4.85e-05 2.616782572e-05
4.86e-05 2.612747563e-05
4.87e-05 2.608670754e-05
4.88e-05 2.604554532e-05
4.89e-05 2.600401456e-05
4.9e-05 2.596214238e-05
4.91e-05 2.591995739e-05
4.92e-05 2.587748951e-05
4.93e-05 2.58347699e-05
4.94e-05 2.579183083e-05
4.95e-05 2.57487055e-05
4.96e-05 2.570542795e-05
4.97e-05 2.566203293e-05
4.98e-05 2.561855572e-05
4.99e-05 2.557503202e-05
5e-05 2.553149782e-05


==> tikz/data/Etot_osc_str_cond_core_trap.txt <==
0 5e-05
1e-07 4.999122763e-05
2e-07 4.99707095e-05
3e-07 4.994720874e-05
4e-07 4.991896178e-05
5e-07 4.988915128e-05
6e-07 4.985707731e-05
7e-07 4.982472193e-05
8e-07 4.979143874e-05
9e-07 4.97585714e-05
1e-06 4.972548038e-05
1.1e-06 4.969314673e-05
1.2e-06 4.96609883e-05
1.3e-06 4.962976233e-05
1.4e-06 4.959896649e-05
1.5e-06 4.956920426e-05
1.6e-06 4.954005428e-05
1.7e-06 4.951200434e-05
1.8e-06 4.948470599e-05
1.9e-06 4.945855458e-05
2e-06 4.94332637e-05
2.1e-06 4.940915225e-05
2.2e-06 4.938598501e-05
2.3e-06 4.936401641e-05
2.4e-06 4.934305255e-05
2.5e-06 4.932329306e-05
2.6e-06 4.930457678e-05
2.7e-06 4.928705651e-05
2.8e-06 4.927059655e-05
2.9e-06 4.925530962e-05
3e-06 4.924107949e-05
3.1e-06 4.922798451e-05
3.2e-06 4.921592298e-05
3.3e-06 4.92049439e-05
3.4e-06 4.919495607e-05
3.5e-06 4.918598346e-05
3.6e-06 4.917794226e-05
3.7e-06 4.917083518e-05
3.8e-06 4.916458339e-05
3.9e-06 4.91591717e-05
4e-06 4.915452445e-05
4.1e-06 4.915061154e-05
4.2e-06 4.914735925e-05
4.3e-06 4.914472523e-05
4.4e-06 4.914263692e-05
4.5e-06 4.914104213e-05
4.6e-06 4.913986907e-05
4.7e-06 4.913905793e-05
4.8e-06 4.913853758e-05
4.9e-06 4.913824264e-05
5e-06 4.913810281e-05
5.1e-06 4.9138049e-05
5.2e-06 4.913801211e-05
5.3e-06 4.913792112e-05
5.4e-06 4.913770864e-05
5.5e-06 4.913730329e-05
5.6e-06 4.913664008e-05
5.7e-06 4.913564874e-05
5.8e-06 4.913426739e-05
5.9e-06 4.913242823e-05
6e-06 4.913007326e-05
6.1e-06 4.912713841e-05
6.2e-06 4.912357031e-05
6.3e-06 4.911930971e-05
6.4e-06 4.911430864e-05
6.5e-06 4.910851369e-05
6.6e-06 4.910188296e-05
6.7e-06 4.909436974e-05
6.8e-06 4.908593888e-05
6.9e-06 4.907655106e-05
7e-06 4.906617842e-05
7.1e-06 4.905478967e-05
7.2e-06 4.904236469e-05
7.3e-06 4.902888062e-05
7.4e-06 4.901432544e-05
7.5e-06 4.899868508e-05
7.6e-06 4.89819558e-05
7.7e-06 4.896413246e-05
7.8e-06 4.894521974e-05
7.9e-06 4.892522144e-05
8e-06 4.890415061e-05
8.1e-06 4.888201986e-05
8.2e-06 4.885885045e-05
8.3e-06 4.883466356e-05
8.4e-06 4.880948835e-05
8.5e-06 4.878335415e-05
8.6e-06 4.875629762e-05
8.7e-06 4.872835574e-05
8.8e-06 4.869957208e-05
8.9e-06 4.866999063e-05
9e-06 4.863966126e-05
9.1e-06 4.860863421e-05
9.2e-06 4.857696488e-05
9.3e-06 4.854470893e-05
9.4e-06 4.851192643e-05
9.5e-06 4.847867754e-05
9.6e-06 4.844502609e-05
9.7e-06 4.841103577e-05
9.8e-06 4.837677317e-05
9.9e-06 4.834230445e-05
1e-05 4.830769794e-05
1.01e-05 4.827302122e-05
1.02e-05 4.823834331e-05
1.03e-05 4.820373209e-05
1.04e-05 4.81692562e-05
1.05e-05 4.813498275e-05
1.06e-05 4.810097891e-05
1.07e-05 4.806730997e-05
1.08e-05 4.803404059e-05
1.09e-05 4.800123317e-05
1.1e-05 4.796894889e-05
1.11e-05 4.793724625e-05
1.12e-05 4.790618197e-05
1.13e-05 4.787580977e-05
1.14e-05 4.784618104e-05
1.15e-05 4.781734381e-05
1.16e-05 4.778934338e-05
1.17e-05 4.776222136e-05
1.18e-05 4.773601622e-05
1.19e-05 4.77107625e-05
1.2e-05 4.768649126e-05
1.21e-05 4.766322943e-05
1.22e-05 4.764100019e-05
1.23e-05 4.761982242e-05
1.24e-05 4.759971108e-05
1.25e-05 4.758067673e-05
1.26e-05 4.756272587e-05
1.27e-05 4.754586058e-05
1.28e-05 4.753007882e-05
1.29e-05 4.751537417e-05
1.3e-05 4.750173608e-05
1.31e-05 4.748914975e-05
1.32e-05 4.747759632e-05
1.33e-05 4.746705282e-05
1.34e-05 4.74574924e-05
1.35e-05 4.744888432e-05
1.36e-05 4.744119417e-05
1.37e-05 4.74343839e-05
1.38e-05 4.74284121e-05
1.39e-05 4.742323405e-05
1.4e-05 4.741880201e-05
1.41e-05 4.741506529e-05
1.42e-05 4.741197055e-05
1.43e-05 4.740946196e-05
1.44e-05 4.740748147e-05
1.45e-05 4.740596896e-05
1.46e-05 4.740486257e-05
1.47e-05 4.740409888e-05
1.48e-05 4.740361322e-05
1.49e-05 4.740333984e-05
1.5e-05 4.740321227e-05
1.51e-05 4.740316351e-05
1.52e-05 4.740312633e-05
1.53e-05 4.740303353e-05
1.54e-05 4.74028182e-05
1.55e-05 4.740241397e-05
1.56e-05 4.740175532e-05
1.57e-05 4.740077778e-05
1.58e-05 4.739941822e-05
1.59e-05 4.739761509e-05
1.6e-05 4.739530865e-05
1.61e-05 4.739244124e-05
1.62e-05 4.738895745e-05
1.63e-05 4.73848044e-05
1.64e-05 4.737993188e-05
1.65e-05 4.737429261e-05
1.66e-05 4.73678424e-05
1.67e-05 4.73605403e-05
1.68e-05 4.735234878e-05
1.69e-05 4.73432339e-05
1.7e-05 4.733316538e-05
1.71e-05 4.732211678e-05
1.72e-05 4.731006556e-05
1.73e-05 4.72969932e-05
1.74e-05 4.728288522e-05
1.75e-05 4.72677313e-05
1.76e-05 4.725152525e-05
1.77e-05 4.723426509e-05
1.78e-05 4.721595301e-05
1.79e-05 4.719659541e-05
1.8e-05 4.717620279e-05
1.81e-05 4.71547898e-05
1.82e-05 4.713237511e-05
1.83e-05 4.710898137e-05
1.84e-05 4.708463509e-05
1.85e-05 4.705936657e-05
1.86e-05 4.703320972e-05
1.87e-05 4.700620201e-05
1.88e-05 4.697838422e-05
1.89e-05 4.694980034e-05
1.9e-05 4.69204974e-05
1.91e-05 4.689052522e-05
1.92e-05 4.68599363e-05
1.93e-05 4.682878551e-05
1.94e-05 4.679712997e-05
1.95e-05 4.676502875e-05
1.96e-05 4.673254267e-05
1.97e-05 4.669973406e-05
1.98e-05 4.666666647e-05
1.99e-05 4.663340449e-05
2e-05 4.660001344e-05
2.01e-05 4.656655912e-05
2.02e-05 4.653310756e-05
2.03e-05 4.649972476e-05
2.04e-05 4.646647643e-05
2.05e-05 4.643342771e-05
2.06e-05 4.640064294e-05
2.07e-05 4.636818539e-05
2.08e-05 4.633611701e-05
2.09e-05 4.630449821e-05
2.1e-05 4.627338758e-05
2.11e-05 4.624284171e-05
2.12e-05 4.621291493e-05
2.13e-05 4.618365909e-05
2.14e-05 4.615512341e-05
2.15e-05 4.612735424e-05
2.16e-05 4.610039487e-05
2.17e-05 4.607428543e-05
2.18e-05 4.604906264e-05
2.19e-05 4.602475975e-05
2.2e-05 4.600140636e-05
2.21e-05 4.597902831e-05
2.22e-05 4.595764762e-05
2.23e-05 4.593728236e-05
2.24e-05 4.591794661e-05
2.25e-05 4.589965037e-05
2.26e-05 4.588239959e-05
2.27e-05 4.586619607e-05
2.28e-05 4.585103754e-05
2.29e-05 4.583691758e-05
2.3e-05 4.582382572e-05
2.31e-05 4.581174747e-05
2.32e-05 4.580066434e-05
2.33e-05 4.579055398e-05
2.34e-05 4.578139021e-05
2.35e-05 4.577314316e-05
2.36e-05 4.57657794e-05
2.37e-05 4.575926203e-05
2.38e-05 4.575355088e-05
2.39e-05 4.574860264e-05
2.4e-05 4.574437103e-05
2.41e-05 4.574080702e-05
2.42e-05 4.573785898e-05
2.43e-05 4.573547292e-05
2.44e-05 4.573359268e-05
2.45e-05 4.573216017e-05
2.46e-05 4.573111562e-05
2.47e-05 4.573039775e-05
2.48e-05 4.572994409e-05
2.49e-05 4.572969118e-05
2.5e-05 4.572957485e-05
2.51e-05 4.572953044e-05
2.52e-05 4.57294931e-05
2.53e-05 4.5729398e-05
2.54e-05 4.572918062e-05
2.55e-05 4.572877699e-05
2.56e-05 4.572812394e-05
2.57e-05 4.572715936e-05
2.58e-05 4.572582244e-05
2.59e-05 4.572405391e-05
2.6e-05 4.572179626e-05
2.61e-05 4.571899398e-05
2.62e-05 4.571559379e-05
2.63e-05 4.57115448e-05
2.64e-05 4.570679879e-05
2.65e-05 4.570131031e-05
2.66e-05 4.569503691e-05
2.67e-05 4.568793931e-05
2.68e-05 4.567998153e-05
2.69e-05 4.567113101e-05
2.7e-05 4.566135881e-05
2.71e-05 4.565063964e-05
2.72e-05 4.5638952e-05
2.73e-05 4.562627827e-05
2.74e-05 4.561260474e-05
2.75e-05 4.559792169e-05
2.76e-05 4.558222342e-05
2.77e-05 4.556550827e-05
2.78e-05 4.554777862e-05
2.79e-05 4.552904087e-05
2.8e-05 4.550930544e-05
2.81e-05 4.548858668e-05
2.82e-05 4.546690286e-05
2.83e-05 4.544427607e-05
2.84e-05 4.542073211e-05
2.85e-05 4.539630044e-05
2.86e-05 4.537101401e-05
2.87e-05 4.534490913e-05
2.88e-05 4.531802539e-05
2.89e-05 4.529040539e-05
2.9e-05 4.526209468e-05
2.91e-05 4.52331415e-05
2.92e-05 4.520359663e-05
2.93e-05 4.517351317e-05
2.94e-05 4.514294633e-05
2.95e-05 4.511195321e-05
2.96e-05 4.50805926e-05
2.97e-05 4.504892467e-05
2.98e-05 4.501701085e-05
2.99e-05 4.498491346e-05
3e-05 4.495269557e-05
3.01e-05 4.492042068e-05
3.02e-05 4.488815249e-05
3.03e-05 4.485595466e-05
3.04e-05 4.482389054e-05
3.05e-05 4.479202294e-05
3.06e-05 4.476041388e-05
3.07e-05 4.47291243e-05
3.08e-05 4.46982139e-05
3.09e-05 4.466774084e-05
3.1e-05 4.463776152e-05
3.11e-05 4.460833041e-05
3.12e-05 4.457949977e-05
3.13e-05 4.455131947e-05
3.14e-05 4.452383682e-05
3.15e-05 4.449709635e-05
3.16e-05 4.447113964e-05
3.17e-05 4.444600518e-05
3.18e-05 4.442172821e-05
3.19e-05 4.439834057e-05
3.2e-05 4.43758706e-05
3.21e-05 4.435434299e-05
3.22e-05 4.433377874e-05
3.23e-05 4.431419505e-05
3.24e-05 4.429560524e-05
3.25e-05 4.427801872e-05
3.26e-05 4.426144098e-05
3.27e-05 4.424587351e-05
3.28e-05 4.423131385e-05
3.29e-05 4.421775557e-05
3.3e-05 4.420518833e-05
3.31e-05 4.419359789e-05
3.32e-05 4.418296619e-05
3.33e-05 4.417327141e-05
3.34e-05 4.416448808e-05
3.35e-05 4.415658717e-05
3.36e-05 4.41495362e-05
3.37e-05 4.414329938e-05
3.38e-05 4.413783776e-05
3.39e-05 4.413310936e-05
3.4e-05 4.412906938e-05
3.41e-05 4.412567034e-05
3.42e-05 4.412286229e-05
3.43e-05 4.412059301e-05
3.44e-05 4.411880819e-05
3.45e-05 4.411745169e-05
3.46e-05 4.411646574e-05
3.47e-05 4.411579116e-05
3.48e-05 4.411536761e-05
3.49e-05 4.411513382e-05
3.5e-05 4.411502784e-05
3.51e-05 4.411498729e-05
3.52e-05 4.411494959e-05
3.53e-05 4.411485222e-05
3.54e-05 4.411463296e-05
3.55e-05 4.411423014e-05
3.56e-05 4.411358287e-05
3.57e-05 4.411263133e-05
3.58e-05 4.411131692e-05
3.59e-05 4.410958256e-05
3.6e-05 4.410737291e-05
3.61e-05 4.410463454e-05
3.62e-05 4.410131618e-05
3.63e-05 4.409736892e-05
3.64e-05 4.409274637e-05
3.65e-05 4.408740489e-05
3.66e-05 4.408130372e-05
3.67e-05 4.407440514e-05
3.68e-05 4.406667466e-05
3.69e-05 4.40580811e-05
3.7e-05 4.404859675e-05
3.71e-05 4.403819743e-05
3.72e-05 4.402686265e-05
3.73e-05 4.401457565e-05
3.74e-05 4.400132343e-05
3.75e-05 4.398709688e-05
3.76e-05 4.397189073e-05
3.77e-05 4.395570363e-05
3.78e-05 4.393853813e-05
3.79e-05 4.392040064e-05
3.8e-05 4.390130146e-05
3.81e-05 4.388125468e-05
3.82e-05 4.386027815e-05
3.83e-05 4.38383934e-05
3.84e-05 4.381562558e-05
3.85e-05 4.379200329e-05
3.86e-05 4.376755855e-05
3.87e-05 4.374232659e-05
3.88e-05 4.371634577e-05
3.89e-05 4.36896574e-05
3.9e-05 4.366230557e-05
3.91e-05 4.363433699e-05
3.92e-05 4.360580079e-05
3.93e-05 4.357674833e-05
3.94e-05 4.354723299e-05
3.95e-05 4.351730998e-05
3.96e-05 4.348703607e-05
3.97e-05 4.345646944e-05
3.98e-05 4.342566936e-05
3.99e-05 4.339469605e-05
4e-05 4.336361035e-05
4.01e-05 4.333247355e-05
4.02e-05 4.330134711e-05
4.03e-05 4.327029242e-05
4.04e-05 4.323937059e-05
4.05e-05 4.320864215e-05
4.06e-05 4.317816688e-05
4.07e-05 4.31480035e-05
4.08e-05 4.31182095e-05
4.09e-05 4.30888409e-05
4.1e-05 4.305995201e-05
4.11e-05 4.303159522e-05
4.12e-05 4.300382081e-05
4.13e-05 4.297667676e-05
4.14e-05 4.295020852e-05
4.15e-05 4.292445889e-05
4.16e-05 4.289946779e-05
4.17e-05 4.287527215e-05
4.18e-05 4.285190578e-05
4.19e-05 4.282939917e-05
4.2e-05 4.280777943e-05
4.21e-05 4.278707019e-05
4.22e-05 4.276729145e-05
4.23e-05 4.274845957e-05
4.24e-05 4.273058717e-05
4.25e-05 4.27136831e-05
4.26e-05 4.269775238e-05
4.27e-05 4.268279623e-05
4.28e-05 4.266881203e-05
4.29e-05 4.265579333e-05
4.3e-05 4.264372993e-05
4.31e-05 4.263260784e-05
4.32e-05 4.262240941e-05
4.33e-05 4.261311338e-05
4.34e-05 4.260469494e-05
4.35e-05 4.259712588e-05
4.36e-05 4.259037466e-05
4.37e-05 4.258440655e-05
4.38e-05 4.257918379e-05
4.39e-05 4.257466571e-05
4.4e-05 4.257080891e-05
4.41e-05 4.256756744e-05
4.42e-05 4.256489297e-05
4.43e-05 4.256273498e-05
4.44e-05 4.256104097e-05
4.45e-05 4.255975668e-05
4.46e-05 4.255882627e-05
4.47e-05 4.255819258e-05
4.48e-05 4.255779734e-05
4.49e-05 4.255758139e-05
4.5e-05 4.255748495e-05
4.51e-05 4.255744779e-05
4.52e-05 4.255740957e-05
4.53e-05 4.255730996e-05
4.54e-05 4.255708898e-05
4.55e-05 4.255668718e-05
4.56e-05 4.255604587e-05
4.57e-05 4.255510741e-05
4.58e-05 4.255381537e-05
4.59e-05 4.255211477e-05
4.6e-05 4.254995234e-05
4.61e-05 4.254727665e-05
4.62e-05 4.25440384e-05
4.63e-05 4.254019054e-05
4.64e-05 4.253568849e-05
4.65e-05 4.253049032e-05
4.66e-05 4.252455688e-05
4.67e-05 4.251785199e-05
4.68e-05 4.251034257e-05
4.69e-05 4.250199874e-05
4.7e-05 4.249279399e-05
4.71e-05 4.248270523e-05
4.72e-05 4.24717129e-05
4.73e-05 4.245980105e-05
4.74e-05 4.244695741e-05
4.75e-05 4.24331734e-05
4.76e-05 4.241844419e-05
4.77e-05 4.24027687e-05
4.78e-05 4.238614964e-05
4.79e-05 4.236859343e-05
4.8e-05 4.235011022e-05
4.81e-05 4.233071386e-05
4.82e-05 4.231042178e-05
4.83e-05 4.2289255e-05
4.84e-05 4.226723796e-05
4.85e-05 4.224439848e-05
4.86e-05 4.222076765e-05
4.87e-05 4.219637965e-05
4.88e-05 4.217127168e-05
4.89e-05 4.214548375e-05
4.9e-05 4.211905857e-05
4.91e-05 4.209204134e-05
4.92e-05 4.206447961e-05
4.93e-05 4.203642306e-05
4.94e-05 4.200792329e-05
4.95e-05 4.197903367e-05
4.96e-05 4.194980906e-05
4.97e-05 4.192030565e-05
4.98e-05 4.18905807e-05
4.99e-05 4.186069232e-05
5e-05 4.183069926e-05


==> tikz/data/Etot_osc_str_noncond_core_euler.txt <==
0 5e-05
1e-07 4.995065416e-05
2e-07 4.990135703e-05
3e-07 4.985210855e-05
4e-07 4.980290867e-05
5e-07 4.975375734e-05
6e-07 4.970465453e-05
7e-07 4.965560018e-05
8e-07 4.960659423e-05
9e-07 4.955763666e-05
1e-06 4.95087274e-05
1.1e-06 4.945986641e-05
1.2e-06 4.941105364e-05
1.3e-06 4.936228904e-05
1.4e-06 4.931357258e-05
1.5e-06 4.926490419e-05
1.6e-06 4.921628383e-05
1.7e-06 4.916771146e-05
1.8e-06 4.911918702e-05
1.9e-06 4.907071048e-05
2e-06 4.902228177e-05
2.1e-06 4.897390086e-05
2.2e-06 4.89255677e-05
2.3e-06 4.887728224e-05
2.4e-06 4.882904443e-05
2.5e-06 4.878085423e-05
2.6e-06 4.873271159e-05
2.7e-06 4.868461647e-05
2.8e-06 4.863656881e-05
2.9e-06 4.858856856e-05
3e-06 4.854061569e-05
3.1e-06 4.849271015e-05
3.2e-06 4.844485188e-05
3.3e-06 4.839704085e-05
3.4e-06 4.8349277e-05
3.5e-06 4.830156029e-05
3.6e-06 4.825389067e-05
3.7e-06 4.82062681e-05
3.8e-06 4.815869253e-05
3.9e-06 4.811116391e-05
4e-06 4.80636822e-05
4.1e-06 4.801624735e-05
4.2e-06 4.796885931e-05
4.3e-06 4.792151804e-05
4.4e-06 4.78742235e-05
4.5e-06 4.782697563e-05
4.6e-06 4.777977438e-05
4.7e-06 4.773261973e-05
4.8e-06 4.768551161e-05
4.9e-06 4.763844998e-05
5e-06 4.75914348e-05
5.1e-06 4.754446601e-05
5.2e-06 4.749754359e-05
5.3e-06 4.745066747e-05
5.4e-06 4.740383761e-05
5.5e-06 4.735705397e-05
5.6e-06 4.73103165e-05
5.7e-06 4.726362516e-05
5.8e-06 4.72169799e-05
5.9e-06 4.717038067e-05
6e-06 4.712382744e-05
6.1e-06 4.707732014e-05
6.2e-06 4.703085875e-05
6.3e-06 4.698444321e-05
6.4e-06 4.693807348e-05
6.5e-06 4.689174951e-05
6.6e-06 4.684547126e-05
6.7e-06 4.679923868e-05
6.8e-06 4.675305173e-05
6.9e-06 4.670691036e-05
7e-06 4.666081453e-05
7.1e-06 4.661476419e-05
7.2e-06 4.65687593e-05
7.3e-06 4.652279982e-05
7.4e-06 4.647688569e-05
7.5e-06 4.643101687e-05
7.6e-06 4.638519333e-05
7.7e-06 4.6339415e-05
7.8e-06 4.629368186e-05
7.9e-06 4.624799385e-05
8e-06 4.620235093e-05
8.1e-06 4.615675306e-05
8.2e-06 4.611120019e-05
8.3e-06 4.606569228e-05
8.4e-06 4.602022928e-05
8.5e-06 4.597481114e-05
8.6e-06 4.592943783e-05
8.7e-06 4.58841093e-05
8.8e-06 4.583882551e-05
8.9e-06 4.579358641e-05
9e-06 4.574839195e-05
9.1e-06 4.57032421e-05
9.2e-06 4.565813681e-05
9.3e-06 4.561307603e-05
9.4e-06 4.556805972e-05
9.5e-06 4.552308784e-05
9.6e-06 4.547816034e-05
9.7e-06 4.543327719e-05
9.8e-06 4.538843833e-05
9.9e-06 4.534364372e-05
1e-05 4.529889332e-05
1.01e-05 4.525418709e-05
1.02e-05 4.520952497e-05
1.03e-05 4.516490694e-05
1.04e-05 4.512033293e-05
1.05e-05 4.507580292e-05
1.06e-05 4.503131686e-05
1.07e-05 4.49868747e-05
1.08e-05 4.49424764e-05
1.09e-05 4.489812192e-05
1.1e-05 4.485381122e-05
1.11e-05 4.480954424e-05
1.12e-05 4.476532095e-05
1.13e-05 4.472114131e-05
1.14e-05 4.467700527e-05
1.15e-05 4.463291278e-05
1.16e-05 4.458886382e-05
1.17e-05 4.454485832e-05
1.18e-05 4.450089626e-05
1.19e-05 4.445697758e-05
1.2e-05 4.441310224e-05
1.21e-05 4.436927021e-05
1.22e-05 4.432548144e-05
1.23e-05 4.428173588e-05
1.24e-05 4.423803349e-05
1.25e-05 4.419437424e-05
1.26e-05 4.415075807e-05
1.27e-05 4.410718495e-05
1.28e-05 4.406365483e-05
1.29e-05 4.402016768e-05
1.3e-05 4.397672344e-05
1.31e-05 4.393332208e-05
1.32e-05 4.388996355e-05
1.33e-05 4.384664781e-05
1.34e-05 4.380337482e-05
1.35e-05 4.376014454e-05
1.36e-05 4.371695692e-05
1.37e-05 4.367381192e-05
1.38e-05 4.363070951e-05
1.39e-05 4.358764963e-05
1.4e-05 4.354463225e-05
1.41e-05 4.350165733e-05
1.42e-05 4.345872481e-05
1.43e-05 4.341583467e-05
1.44e-05 4.337298686e-05
1.45e-05 4.333018133e-05
1.46e-05 4.328741805e-05
1.47e-05 4.324469698e-05
1.48e-05 4.320201806e-05
1.49e-05 4.315938127e-05
1.5e-05 4.311678656e-05
1.51e-05 4.307423388e-05
1.52e-05 4.30317232e-05
1.53e-05 4.298925447e-05
1.54e-05 4.294682766e-05
1.55e-05 4.290444272e-05
1.56e-05 4.28620996e-05
1.57e-05 4.281979828e-05
1.58e-05 4.277753871e-05
1.59e-05 4.273532084e-05
1.6e-05 4.269314464e-05
1.61e-05 4.265101006e-05
1.62e-05 4.260891706e-05
1.63e-05 4.256686561e-05
1.64e-05 4.252485566e-05
1.65e-05 4.248288717e-05
1.66e-05 4.24409601e-05
1.67e-05 4.239907441e-05
1.68e-05 4.235723005e-05
1.69e-05 4.231542699e-05
1.7e-05 4.227366519e-05
1.71e-05 4.223194461e-05
1.72e-05 4.219026519e-05
1.73e-05 4.214862692e-05
1.74e-05 4.210702973e-05
1.75e-05 4.20654736e-05
1.76e-05 4.202395848e-05
1.77e-05 4.198248433e-05
1.78e-05 4.194105112e-05
1.79e-05 4.18996588e-05
1.8e-05 4.185830732e-05
1.81e-05 4.181699666e-05
1.82e-05 4.177572677e-05
1.83e-05 4.17344976e-05
1.84e-05 4.169330913e-05
1.85e-05 4.165216131e-05
1.86e-05 4.161105409e-05
1.87e-05 4.156998745e-05
1.88e-05 4.152896133e-05
1.89e-05 4.148797571e-05
1.9e-05 4.144703053e-05
1.91e-05 4.140612576e-05
1.92e-05 4.136526137e-05
1.93e-05 4.13244373e-05
1.94e-05 4.128365352e-05
1.95e-05 4.124290999e-05
1.96e-05 4.120220668e-05
1.97e-05 4.116154353e-05
1.98e-05 4.112092052e-05
1.99e-05 4.108033759e-05
2e-05 4.103979472e-05
2.01e-05 4.099929186e-05
2.02e-05 4.095882897e-05
2.03e-05 4.091840602e-05
2.04e-05 4.087802296e-05
2.05e-05 4.083767976e-05
2.06e-05 4.079737637e-05
2.07e-05 4.075711276e-05
2.08e-05 4.071688888e-05
2.09e-05 4.06767047e-05
2.1e-05 4.063656019e-05
2.11e-05 4.059645528e-05
2.12e-05 4.055638996e-05
2.13e-05 4.051636419e-05
2.14e-05 4.047637791e-05
2.15e-05 4.04364311e-05
2.16e-05 4.039652371e-05
2.17e-05 4.03566557e-05
2.18e-05 4.031682704e-05
2.19e-05 4.027703769e-05
2.2e-05 4.023728761e-05
2.21e-05 4.019757676e-05
2.22e-05 4.01579051e-05
2.23e-05 4.011827259e-05
2.24e-05 4.00786792e-05
2.25e-05 4.003912488e-05
2.26e-05 3.99996096e-05
2.27e-05 3.996013332e-05
2.28e-05 3.992069599e-05
2.29e-05 3.988129759e-05
2.3e-05 3.984193807e-05
2.31e-05 3.98026174e-05
2.32e-05 3.976333553e-05
2.33e-05 3.972409243e-05
2.34e-05 3.968488806e-05
2.35e-05 3.964572238e-05
2.36e-05 3.960659535e-05
2.37e-05 3.956750694e-05
2.38e-05 3.952845711e-05
2.39e-05 3.948944581e-05
2.4e-05 3.945047302e-05
2.41e-05 3.941153869e-05
2.42e-05 3.937264278e-05
2.43e-05 3.933378526e-05
2.44e-05 3.929496609e-05
2.45e-05 3.925618524e-05
2.46e-05 3.921744265e-05
2.47e-05 3.91787383e-05
2.48e-05 3.914007215e-05
2.49e-05 3.910144416e-05
2.5e-05 3.906285429e-05
2.51e-05 3.902430251e-05
2.52e-05 3.898578877e-05
2.53e-05 3.894731304e-05
2.54e-05 3.890887529e-05
2.55e-05 3.887047547e-05
2.56e-05 3.883211355e-05
2.57e-05 3.879378949e-05
2.58e-05 3.875550325e-05
2.59e-05 3.871725479e-05
2.6e-05 3.867904409e-05
2.61e-05 3.864087109e-05
2.62e-05 3.860273577e-05
2.63e-05 3.856463809e-05
2.64e-05 3.8526578e-05
2.65e-05 3.848855548e-05
2.66e-05 3.845057048e-05
2.67e-05 3.841262297e-05
2.68e-05 3.837471291e-05
2.69e-05 3.833684026e-05
2.7e-05 3.8299005e-05
2.71e-05 3.826120707e-05
2.72e-05 3.822344644e-05
2.73e-05 3.818572308e-05
2.74e-05 3.814803696e-05
2.75e-05 3.811038802e-05
2.76e-05 3.807277624e-05
2.77e-05 3.803520158e-05
2.78e-05 3.799766401e-05
2.79e-05 3.796016348e-05
2.8e-05 3.792269996e-05
2.81e-05 3.788527341e-05
2.82e-05 3.78478838e-05
2.83e-05 3.781053109e-05
2.84e-05 3.777321525e-05
2.85e-05 3.773593623e-05
2.86e-05 3.769869401e-05
2.87e-05 3.766148853e-05
2.88e-05 3.762431978e-05
2.89e-05 3.758718771e-05
2.9e-05 3.755009229e-05
2.91e-05 3.751303348e-05
2.92e-05 3.747601124e-05
2.93e-05 3.743902553e-05
2.94e-05 3.740207633e-05
2.95e-05 3.73651636e-05
2.96e-05 3.73282873e-05
2.97e-05 3.729144739e-05
2.98e-05 3.725464383e-05
2.99e-05 3.72178766e-05
3e-05 3.718114566e-05
3.01e-05 3.714445096e-05
3.02e-05 3.710779248e-05
3.03e-05 3.707117018e-05
3.04e-05 3.703458403e-05
3.05e-05 3.699803398e-05
3.06e-05 3.696152e-05
3.07e-05 3.692504206e-05
3.08e-05 3.688860012e-05
3.09e-05 3.685219414e-05
3.1e-05 3.681582409e-05
3.11e-05 3.677948994e-05
3.12e-05 3.674319165e-05
3.13e-05 3.670692918e-05
3.14e-05 3.66707025e-05
3.15e-05 3.663451157e-05
3.16e-05 3.659835636e-05
3.17e-05 3.656223683e-05
3.18e-05 3.652615294e-05
3.19e-05 3.649010467e-05
3.2e-05 3.645409198e-05
3.21e-05 3.641811483e-05
3.22e-05 3.638217318e-05
3.23e-05 3.634626701e-05
3.24e-05 3.631039627e-05
3.25e-05 3.627456093e-05
3.26e-05 3.623876096e-05
3.27e-05 3.620299632e-05
3.28e-05 3.616726698e-05
3.29e-05 3.61315729e-05
3.3e-05 3.609591405e-05
3.31e-05 3.606029039e-05
3.32e-05 3.602470188e-05
3.33e-05 3.59891485e-05
3.34e-05 3.595363021e-05
3.35e-05 3.591814697e-05
3.36e-05 3.588269875e-05
3.37e-05 3.584728552e-05
3.38e-05 3.581190723e-05
3.39e-05 3.577656386e-05
3.4e-05 3.574125538e-05
3.41e-05 3.570598173e-05
3.42e-05 3.56707429e-05
3.43e-05 3.563553885e-05
3.44e-05 3.560036954e-05
3.45e-05 3.556523494e-05
3.46e-05 3.553013502e-05
3.47e-05 3.549506973e-05
3.48e-05 3.546003906e-05
3.49e-05 3.542504295e-05
3.5e-05 3.539008138e-05
3.51e-05 3.535515432e-05
3.52e-05 3.532026173e-05
3.53e-05 3.528540357e-05
3.54e-05 3.525057982e-05
3.55e-05 3.521579043e-05
3.56e-05 3.518103538e-05
3.57e-05 3.514631463e-05
3.58e-05 3.511162814e-05
3.59e-05 3.507697589e-05
3.6e-05 3.504235784e-05
3.61e-05 3.500777395e-05
3.62e-05 3.497322419e-05
3.63e-05 3.493870853e-05
3.64e-05 3.490422694e-05
3.65e-05 3.486977937e-05
3.66e-05 3.48353658e-05
3.67e-05 3.48009862e-05
3.68e-05 3.476664052e-05
3.69e-05 3.473232875e-05
3.7e-05 3.469805083e-05
3.71e-05 3.466380674e-05
3.72e-05 3.462959645e-05
3.73e-05 3.459541993e-05
3.74e-05 3.456127713e-05
3.75e-05 3.452716803e-05
3.76e-05 3.449309259e-05
3.77e-05 3.445905078e-05
3.78e-05 3.442504257e-05
3.79e-05 3.439106792e-05
3.8e-05 3.43571268e-05
3.81e-05 3.432321917e-05
3.82e-05 3.428934502e-05
3.83e-05 3.425550429e-05
3.84e-05 3.422169696e-05
3.85e-05 3.418792299e-05
3.86e-05 3.415418236e-05
3.87e-05 3.412047503e-05
3.88e-05 3.408680096e-05
3.89e-05 3.405316013e-05
3.9e-05 3.401955249e-05
3.91e-05 3.398597803e-05
3.92e-05 3.39524367e-05
3.93e-05 3.391892847e-05
3.94e-05 3.388545332e-05
3.95e-05 3.38520112e-05
3.96e-05 3.381860208e-05
3.97e-05 3.378522594e-05
3.98e-05 3.375188273e-05
3.99e-05 3.371857244e-05
4e-05 3.368529501e-05
4.01e-05 3.365205043e-05
4.02e-05 3.361883866e-05
4.03e-05 3.358565967e-05
4.04e-05 3.355251342e-05
4.05e-05 3.351939988e-05
4.06e-05 3.348631903e-05
4.07e-05 3.345327082e-05
4.08e-05 3.342025523e-05
4.09e-05 3.338727222e-05
4.1e-05 3.335432176e-05
4.11e-05 3.332140382e-05
4.12e-05 3.328851837e-05
4.13e-05 3.325566538e-05
4.14e-05 3.322284481e-05
4.15e-05 3.319005663e-05
4.16e-05 3.315730081e-05
4.17e-05 3.312457731e-05
4.18e-05 3.309188611e-05
4.19e-05 3.305922718e-05
4.2e-05 3.302660047e-05
4.21e-05 3.299400597e-05
4.22e-05 3.296144363e-05
4.23e-05 3.292891343e-05
4.24e-05 3.289641534e-05
4.25e-05 3.286394932e-05
4.26e-05 3.283151534e-05
4.27e-05 3.279911337e-05
4.28e-05 3.276674337e-05
4.29e-05 3.273440533e-05
4.3e-05 3.270209919e-05
4.31e-05 3.266982495e-05
4.32e-05 3.263758255e-05
4.33e-05 3.260537197e-05
4.34e-05 3.257319319e-05
4.35e-05 3.254104616e-05
4.36e-05 3.250893086e-05
4.37e-05 3.247684725e-05
4.38e-05 3.244479531e-05
4.39e-05 3.2412775e-05
4.4e-05 3.238078629e-05
4.41e-05 3.234882915e-05
4.42e-05 3.231690355e-05
4.43e-05 3.228500946e-05
4.44e-05 3.225314684e-05
4.45e-05 3.222131567e-05
4.46e-05 3.218951592e-05
4.47e-05 3.215774755e-05
4.48e-05 3.212601053e-05
4.49e-05 3.209430483e-05
4.5e-05 3.206263042e-05
4.51e-05 3.203098728e-05
4.52e-05 3.199937536e-05
4.53e-05 3.196779464e-05
4.54e-05 3.193624509e-05
4.55e-05 3.190472668e-05
4.56e-05 3.187323937e-05
4.57e-05 3.184178314e-05
4.58e-05 3.181035795e-05
4.59e-05 3.177896378e-05
4.6e-05 3.174760059e-05
4.61e-05 3.171626835e-05
4.62e-05 3.168496703e-05
4.63e-05 3.165369661e-05
4.64e-05 3.162245705e-05
4.65e-05 3.159124832e-05
4.66e-05 3.156007039e-05
4.67e-05 3.152892323e-05
4.68e-05 3.14978068e-05
4.69e-05 3.146672109e-05
4.7e-05 3.143566606e-05
4.71e-05 3.140464168e-05
4.72e-05 3.137364791e-05
4.73e-05 3.134268473e-05
4.74e-05 3.131175211e-05
4.75e-05 3.128085002e-05
4.76e-05 3.124997843e-05
4.77e-05 3.12191373e-05
4.78e-05 3.118832661e-05
4.79e-05 3.115754633e-05
4.8e-05 3.112679643e-05
4.81e-05 3.109607687e-05
4.82e-05 3.106538764e-05
4.83e-05 3.103472869e-05
4.84e-05 3.100409999e-05
4.85e-05 3.097350153e-05
4.86e-05 3.094293326e-05
4.87e-05 3.091239517e-05
4.88e-05 3.088188721e-05
4.89e-05 3.085140936e-05
4.9e-05 3.082096158e-05
4.91e-05 3.079054386e-05
4.92e-05 3.076015616e-05
4.93e-05 3.072979845e-05
4.94e-05 3.06994707e-05
4.95e-05 3.066917288e-05
4.96e-05 3.063890496e-05
4.97e-05 3.060866691e-05
4.98e-05 3.05784587e-05
4.99e-05 3.054828031e-05
5e-05 3.05181317e-05


==> tikz/data/Etot_osc_str_noncond_core_trap.txt <==
0 5e-05
1e-07 5e-05
2e-07 5e-05
3e-07 5e-05
4e-07 5e-05
5e-07 5e-05
6e-07 5e-05
7e-07 5e-05
8e-07 5e-05
9e-07 5e-05
1e-06 5e-05
1.1e-06 5e-05
1.2e-06 5e-05
1.3e-06 5e-05
1.4e-06 5e-05
1.5e-06 5e-05
1.6e-06 5e-05
1.7e-06 5e-05
1.8e-06 5e-05
1.9e-06 5e-05
2e-06 5e-05
2.1e-06 5e-05
2.2e-06 5e-05
2.3e-06 5e-05
2.4e-06 5e-05
2.5e-06 5e-05
2.6e-06 5e-05
2.7e-06 5e-05
2.8e-06 5e-05
2.9e-06 5e-05
3e-06 5e-05
3.1e-06 5e-05
3.2e-06 5e-05
3.3e-06 5e-05
3.4e-06 5e-05
3.5e-06 5e-05
3.6e-06 5e-05
3.7e-06 5e-05
3.8e-06 5e-05
3.9e-06 5e-05
4e-06 5e-05
4.1e-06 5e-05
4.2e-06 5e-05
4.3e-06 5e-05
4.4e-06 5e-05
4.5e-06 5e-05
4.6e-06 5e-05
4.7e-06 5e-05
4.8e-06 5e-05
4.9e-06 5e-05
5e-06 5e-05
5.1e-06 5e-05
5.2e-06 5e-05
5.3e-06 5e-05
5.4e-06 5e-05
5.5e-06 5e-05
5.6e-06 5e-05
5.7e-06 5e-05
5.8e-06 5e-05
5.9e-06 5e-05
6e-06 5e-05
6.1e-06 5e-05
6.2e-06 5e-05
6.3e-06 5e-05
6.4e-06 5e-05
6.5e-06 5e-05
6.6e-06 5e-05
6.7e-06 5e-05
6.8e-06 5e-05
6.9e-06 5e-05
7e-06 5e-05
7.1e-06 5e-05
7.2e-06 5e-05
7.3e-06 5e-05
7.4e-06 5e-05
7.5e-06 5e-05
7.6e-06 5e-05
7.7e-06 5e-05
7.8e-06 5e-05
7.9e-06 5e-05
8e-06 5e-05
8.1e-06 5e-05
8.2e-06 5e-05
8.3e-06 5e-05
8.4e-06 5e-05
8.5e-06 5e-05
8.6e-06 5e-05
8.7e-06 5e-05
8.8e-06 5e-05
8.9e-06 5e-05
9e-06 5e-05
9.1e-06 5e-05
9.2e-06 5e-05
9.3e-06 5e-05
9.4e-06 5e-05
9.5e-06 5e-05
9.6e-06 5e-05
9.7e-06 5e-05
9.8e-06 5e-05
9.9e-06 5e-05
1e-05 5e-05
1.01e-05 5e-05
1.02e-05 5e-05
1.03e-05 5e-05
1.04e-05 5e-05
1.05e-05 5e-05
1.06e-05 5e-05
1.07e-05 5e-05
1.08e-05 5e-05
1.09e-05 5e-05
1.1e-05 5e-05
1.11e-05 5e-05
1.12e-05 5e-05
1.13e-05 5e-05
1.14e-05 5e-05
1.15e-05 5e-05
1.16e-05 5e-05
1.17e-05 5e-05
1.18e-05 5e-05
1.19e-05 5e-05
1.2e-05 5e-05
1.21e-05 5e-05
1.22e-05 5e-05
1.23e-05 5e-05
1.24e-05 5e-05
1.25e-05 5e-05
1.26e-05 5e-05
1.27e-05 5e-05
1.28e-05 5e-05
1.29e-05 5e-05
1.3e-05 5e-05
1.31e-05 5e-05
1.32e-05 5e-05
1.33e-05 5e-05
1.34e-05 5e-05
1.35e-05 5e-05
1.36e-05 5e-05
1.37e-05 5e-05
1.38e-05 5e-05
1.39e-05 5e-05
1.4e-05 5e-05
1.41e-05 5e-05
1.42e-05 5e-05
1.43e-05 5e-05
1.44e-05 5e-05
1.45e-05 5e-05
1.46e-05 5e-05
1.47e-05 5e-05
1.48e-05 5e-05
1.49e-05 5e-05
1.5e-05 5e-05
1.51e-05 5e-05
1.52e-05 5e-05
1.53e-05 5e-05
1.54e-05 5e-05
1.55e-05 5e-05
1.56e-05 5e-05
1.57e-05 5e-05
1.58e-05 5e-05
1.59e-05 5e-05
1.6e-05 5e-05
1.61e-05 5e-05
1.62e-05 5e-05
1.63e-05 5e-05
1.64e-05 5e-05
1.65e-05 5e-05
1.66e-05 5e-05
1.67e-05 5e-05
1.68e-05 5e-05
1.69e-05 5e-05
1.7e-05 5e-05
1.71e-05 5e-05
1.72e-05 5e-05
1.73e-05 5e-05
1.74e-05 5e-05
1.75e-05 5e-05
1.76e-05 5e-05
1.77e-05 5e-05
1.78e-05 5e-05
1.79e-05 5e-05
1.8e-05 5e-05
1.81e-05 5e-05
1.82e-05 5e-05
1.83e-05 5e-05
1.84e-05 5e-05
1.85e-05 5e-05
1.86e-05 5e-05
1.87e-05 5e-05
1.88e-05 5e-05
1.89e-05 5e-05
1.9e-05 5e-05
1.91e-05 5e-05
1.92e-05 5e-05
1.93e-05 5e-05
1.94e-05 5e-05
1.95e-05 5e-05
1.96e-05 5e-05
1.97e-05 5e-05
1.98e-05 5e-05
1.99e-05 5e-05
2e-05 5e-05
2.01e-05 5e-05
2.02e-05 5e-05
2.03e-05 5e-05
2.04e-05 5e-05
2.05e-05 5e-05
2.06e-05 5e-05
2.07e-05 5e-05
2.08e-05 5e-05
2.09e-05 5e-05
2.1e-05 5e-05
2.11e-05 5e-05
2.12e-05 5e-05
2.13e-05 5e-05
2.14e-05 5e-05
2.15e-05 5e-05
2.16e-05 5e-05
2.17e-05 5e-05
2.18e-05 5e-05
2.19e-05 5e-05
2.2e-05 5e-05
2.21e-05 5e-05
2.22e-05 5e-05
2.23e-05 5e-05
2.24e-05 5e-05
2.25e-05 5e-05
2.26e-05 5e-05
2.27e-05 5e-05
2.28e-05 5e-05
2.29e-05 5e-05
2.3e-05 5e-05
2.31e-05 5e-05
2.32e-05 5e-05
2.33e-05 5e-05
2.34e-05 5e-05
2.35e-05 5e-05
2.36e-05 5e-05
2.37e-05 5e-05
2.38e-05 5e-05
2.39e-05 5e-05
2.4e-05 5e-05
2.41e-05 5e-05
2.42e-05 5e-05
2.43e-05 5e-05
2.44e-05 5e-05
2.45e-05 5e-05
2.46e-05 5e-05
2.47e-05 5e-05
2.48e-05 5e-05
2.49e-05 5e-05
2.5e-05 5e-05
2.51e-05 5e-05
2.52e-05 5e-05
2.53e-05 5e-05
2.54e-05 5e-05
2.55e-05 5e-05
2.56e-05 5e-05
2.57e-05 5e-05
2.58e-05 5e-05
2.59e-05 5e-05
2.6e-05 5e-05
2.61e-05 5e-05
2.62e-05 5e-05
2.63e-05 5e-05
2.64e-05 5e-05
2.65e-05 5e-05
2.66e-05 5e-05
2.67e-05 5e-05
2.68e-05 5e-05
2.69e-05 5e-05
2.7e-05 5e-05
2.71e-05 5e-05
2.72e-05 5e-05
2.73e-05 5e-05
2.74e-05 5e-05
2.75e-05 5e-05
2.76e-05 5e-05
2.77e-05 5e-05
2.78e-05 5e-05
2.79e-05 5e-05
2.8e-05 5e-05
2.81e-05 5e-05
2.82e-05 5e-05
2.83e-05 5e-05
2.84e-05 5e-05
2.85e-05 5e-05
2.86e-05 5e-05
2.87e-05 5e-05
2.88e-05 5e-05
2.89e-05 5e-05
2.9e-05 5e-05
2.91e-05 5e-05
2.92e-05 5e-05
2.93e-05 5e-05
2.94e-05 5e-05
2.95e-05 5e-05
2.96e-05 5e-05
2.97e-05 5e-05
2.98e-05 5e-05
2.99e-05 5e-05
3e-05 5e-05
3.01e-05 5e-05
3.02e-05 5e-05
3.03e-05 5e-05
3.04e-05 5e-05
3.05e-05 5e-05
3.06e-05 5e-05
3.07e-05 5e-05
3.08e-05 5e-05
3.09e-05 5e-05
3.1e-05 5e-05
3.11e-05 5e-05
3.12e-05 5e-05
3.13e-05 5e-05
3.14e-05 5e-05
3.15e-05 5e-05
3.16e-05 5e-05
3.17e-05 5e-05
3.18e-05 5e-05
3.19e-05 5e-05
3.2e-05 5e-05
3.21e-05 5e-05
3.22e-05 5e-05
3.23e-05 5e-05
3.24e-05 5e-05
3.25e-05 5e-05
3.26e-05 5e-05
3.27e-05 5e-05
3.28e-05 5e-05
3.29e-05 5e-05
3.3e-05 5e-05
3.31e-05 5e-05
3.32e-05 5e-05
3.33e-05 5e-05
3.34e-05 5e-05
3.35e-05 5e-05
3.36e-05 5e-05
3.37e-05 5e-05
3.38e-05 5e-05
3.39e-05 5e-05
3.4e-05 5e-05
3.41e-05 5e-05
3.42e-05 5e-05
3.43e-05 5e-05
3.44e-05 5e-05
3.45e-05 5e-05
3.46e-05 5e-05
3.47e-05 5e-05
3.48e-05 5e-05
3.49e-05 5e-05
3.5e-05 5e-05
3.51e-05 5e-05
3.52e-05 5e-05
3.53e-05 5e-05
3.54e-05 5e-05
3.55e-05 5e-05
3.56e-05 5e-05
3.57e-05 5e-05
3.58e-05 5e-05
3.59e-05 5e-05
3.6e-05 5e-05
3.61e-05 5e-05
3.62e-05 5e-05
3.63e-05 5e-05
3.64e-05 5e-05
3.65e-05 5e-05
3.66e-05 5e-05
3.67e-05 5e-05
3.68e-05 5e-05
3.69e-05 5e-05
3.7e-05 5e-05
3.71e-05 5e-05
3.72e-05 5e-05
3.73e-05 5e-05
3.74e-05 5e-05
3.75e-05 5e-05
3.76e-05 5e-05
3.77e-05 5e-05
3.78e-05 5e-05
3.79e-05 5e-05
3.8e-05 5e-05
3.81e-05 5e-05
3.82e-05 5e-05
3.83e-05 5e-05
3.84e-05 5e-05
3.85e-05 5e-05
3.86e-05 5e-05
3.87e-05 5e-05
3.88e-05 5e-05
3.89e-05 5e-05
3.9e-05 5e-05
3.91e-05 5e-05
3.92e-05 5e-05
3.93e-05 5e-05
3.94e-05 5e-05
3.95e-05 5e-05
3.96e-05 5e-05
3.97e-05 5e-05
3.98e-05 5e-05
3.99e-05 5e-05
4e-05 5e-05
4.01e-05 5e-05
4.02e-05 5e-05
4.03e-05 5e-05
4.04e-05 5e-05
4.05e-05 5e-05
4.06e-05 5e-05
4.07e-05 5e-05
4.08e-05 5e-05
4.09e-05 5e-05
4.1e-05 5e-05
4.11e-05 5e-05
4.12e-05 5e-05
4.13e-05 5e-05
4.14e-05 5e-05
4.15e-05 5e-05
4.16e-05 5e-05
4.17e-05 5e-05
4.18e-05 5e-05
4.19e-05 5e-05
4.2e-05 5e-05
4.21e-05 5e-05
4.22e-05 5e-05
4.23e-05 5e-05
4.24e-05 5e-05
4.25e-05 5e-05
4.26e-05 5e-05
4.27e-05 5e-05
4.28e-05 5e-05
4.29e-05 5e-05
4.3e-05 5e-05
4.31e-05 5e-05
4.32e-05 5e-05
4.33e-05 5e-05
4.34e-05 5e-05
4.35e-05 5e-05
4.36e-05 5e-05
4.37e-05 5e-05
4.38e-05 5e-05
4.39e-05 5e-05
4.4e-05 5e-05
4.41e-05 5e-05
4.42e-05 5e-05
4.43e-05 5e-05
4.44e-05 5e-05
4.45e-05 5e-05
4.46e-05 5e-05
4.47e-05 5e-05
4.48e-05 5e-05
4.49e-05 5e-05
4.5e-05 5e-05
4.51e-05 5e-05
4.52e-05 5e-05
4.53e-05 5e-05
4.54e-05 5e-05
4.55e-05 5e-05
4.56e-05 5e-05
4.57e-05 5e-05
4.58e-05 5e-05
4.59e-05 5e-05
4.6e-05 5e-05
4.61e-05 5e-05
4.62e-05 5e-05
4.63e-05 5e-05
4.64e-05 5e-05
4.65e-05 5e-05
4.66e-05 5e-05
4.67e-05 5e-05
4.68e-05 5e-05
4.69e-05 5e-05
4.7e-05 5e-05
4.71e-05 5e-05
4.72e-05 5e-05
4.73e-05 5e-05
4.74e-05 5e-05
4.75e-05 5e-05
4.76e-05 5e-05
4.77e-05 5e-05
4.78e-05 5e-05
4.79e-05 5e-05
4.8e-05 5e-05
4.81e-05 5e-05
4.82e-05 5e-05
4.83e-05 5e-05
4.84e-05 5e-05
4.85e-05 5e-05
4.86e-05 5e-05
4.87e-05 5e-05
4.88e-05 5e-05
4.89e-05 5e-05
4.9e-05 5e-05
4.91e-05 5e-05
4.92e-05 5e-05
4.93e-05 5e-05
4.94e-05 5e-05
4.95e-05 5e-05
4.96e-05 5e-05
4.97e-05 5e-05
4.98e-05 5e-05
4.99e-05 5e-05
5e-05 5e-05


==> tikz/data/index2_Ein_euler.txt <==
0 0
1e-07 4.938052376e-08
2e-07 1.975707869e-07
3e-07 4.446191099e-07
4e-07 7.904753992e-07
5e-07 1.234990625e-06
6e-07 1.7779164e-06
7e-07 2.41890467e-06
8e-07 3.157507504e-06
9e-07 3.993177001e-06
1e-06 4.92526531e-06
1.1e-06 5.953024765e-06
1.2e-06 7.07560813e-06
1.3e-06 8.292068975e-06
1.4e-06 9.60136216e-06
1.5e-06 1.100234445e-05
1.6e-06 1.249377524e-05
1.7e-06 1.407431742e-05
1.8e-06 1.574253836e-05
1.9e-06 1.749691099e-05
2e-06 1.933581506e-05
2.1e-06 2.125753847e-05
2.2e-06 2.326027874e-05
2.3e-06 2.534214466e-05
2.4e-06 2.750115794e-05
2.5e-06 2.973525511e-05
2.6e-06 3.204228945e-05
2.7e-06 3.442003311e-05
2.8e-06 3.686617926e-05
2.9e-06 3.937834443e-05
3e-06 4.195407093e-05
3.1e-06 4.459082938e-05
3.2e-06 4.728602136e-05
3.3e-06 5.003698213e-05
3.4e-06 5.284098348e-05
3.5e-06 5.56952367e-05
3.6e-06 5.859689556e-05
3.7e-06 6.154305943e-05
3.8e-06 6.453077653e-05
3.9e-06 6.755704717e-05
4e-06 7.06188271e-05
4.1e-06 7.371303097e-05
4.2e-06 7.683653577e-05
4.3e-06 7.998618443e-05
4.4e-06 8.315878938e-05
4.5e-06 8.635113623e-05
4.6e-06 8.955998744e-05
4.7e-06 9.278208607e-05
4.8e-06 9.601415953e-05
4.9e-06 9.925292337e-05
5e-06 0.0001024950851
5.1e-06 0.000105737348
5.2e-06 0.0001089764149
5.3e-06 0.0001122089922
5.4e-06 0.0001154317934
5.5e-06 0.0001186415432
5.6e-06 0.0001218349811
5.7e-06 0.0001250088651
5.8e-06 0.000128159976
5.9e-06 0.0001312851203
6e-06 0.0001343811344
6.1e-06 0.0001374448884
6.2e-06 0.0001404732889
6.3e-06 0.0001434632834
6.4e-06 0.0001464118632
6.5e-06 0.000149316067
6.6e-06 0.000152172984
6.7e-06 0.0001549797576
6.8e-06 0.0001577335881
6.9e-06 0.0001604317359
7e-06 0.0001630715247
7.1e-06 0.000165650344
7.2e-06 0.0001681656524
7.3e-06 0.0001706149796
7.4e-06 0.0001729959297
7.5e-06 0.0001753061832
7.6e-06 0.0001775434995
7.7e-06 0.0001797057192
7.8e-06 0.0001817907662
7.9e-06 0.0001837966497
8e-06 0.000185721466
8.1e-06 0.0001875634004
8.2e-06 0.0001893207288
8.3e-06 0.0001909918195
8.4e-06 0.0001925751339
8.5e-06 0.0001940692285
8.6e-06 0.0001954727557
8.7e-06 0.0001967844648
8.8e-06 0.000198003203
8.9e-06 0.0001991279163
9e-06 0.0002001576498
9.1e-06 0.0002010915484
9.2e-06 0.0002019288574
9.3e-06 0.0002026689224
9.4e-06 0.0002033111898
9.5e-06 0.0002038552065
9.6e-06 0.0002043006203
9.7e-06 0.0002046471792
9.8e-06 0.0002048947313
9.9e-06 0.0002050432247
1e-05 0.0002050927064
1.01e-05 0.0002050433221
1.02e-05 0.0002048953155
1.03e-05 0.0002046490271
1.04e-05 0.0002043048937
1.05e-05 0.0002038634472
1.06e-05 0.0002033253137
1.07e-05 0.0002026912118
1.08e-05 0.000201961952
1.09e-05 0.0002011384351
1.1e-05 0.0002002216506
1.11e-05 0.0001992126754
1.12e-05 0.0001981126724
1.13e-05 0.0001969228884
1.14e-05 0.0001956446531
1.15e-05 0.0001942793768
1.16e-05 0.0001928285488
1.17e-05 0.0001912937358
1.18e-05 0.0001896765794
1.19e-05 0.000187978795
1.2e-05 0.0001862021692
1.21e-05 0.0001843485579
1.22e-05 0.0001824198845
1.23e-05 0.0001804181375
1.24e-05 0.0001783453688
1.25e-05 0.0001762036911
1.26e-05 0.0001739952761
1.27e-05 0.0001717223521
1.28e-05 0.0001693872019
1.29e-05 0.0001669921606
1.3e-05 0.0001645396134
1.31e-05 0.0001620319931
1.32e-05 0.0001594717783
1.33e-05 0.0001568614906
1.34e-05 0.0001542036928
1.35e-05 0.0001515009862
1.36e-05 0.0001487560087
1.37e-05 0.0001459714322
1.38e-05 0.0001431499605
1.39e-05 0.0001402943268
1.4e-05 0.0001374072917
1.41e-05 0.0001344916405
1.42e-05 0.0001315501812
1.43e-05 0.0001285857422
1.44e-05 0.0001256011697
1.45e-05 0.0001225993258
1.46e-05 0.0001195830858
1.47e-05 0.0001165553362
1.48e-05 0.0001135189722
1.49e-05 0.0001104768957
1.5e-05 0.0001074320125
1.51e-05 0.0001043872304
1.52e-05 0.000101345457
1.53e-05 9.830959683e-05
1.54e-05 9.528254981e-05
1.55e-05 9.226720836e-05
1.56e-05 8.926645542e-05
1.57e-05 8.628316205e-05
1.58e-05 8.332018522e-05
1.59e-05 8.038036544e-05
1.6e-05 7.746652456e-05
1.61e-05 7.458146344e-05
1.62e-05 7.172795968e-05
1.63e-05 6.890876537e-05
1.64e-05 6.61266048e-05
1.65e-05 6.338417218e-05
1.66e-05 6.068412942e-05
1.67e-05 5.802910382e-05
1.68e-05 5.542168584e-05
1.69e-05 5.286442687e-05
1.7e-05 5.035983695e-05
1.71e-05 4.791038258e-05
1.72e-05 4.551848448e-05
1.73e-05 4.318651537e-05
1.74e-05 4.091679779e-05
1.75e-05 3.871160191e-05
1.76e-05 3.657314337e-05
1.77e-05 3.45035811e-05
1.78e-05 3.250501524e-05
1.79e-05 3.057948499e-05
1.8e-05 2.872896655e-05
1.81e-05 2.695537105e-05
1.82e-05 2.526054251e-05
1.83e-05 2.364625587e-05
1.84e-05 2.211421503e-05
1.85e-05 2.066605087e-05
1.86e-05 1.930331944e-05
1.87e-05 1.802750005e-05
1.88e-05 1.683999351e-05
1.89e-05 1.574212036e-05
1.9e-05 1.473511919e-05
1.91e-05 1.382014499e-05
1.92e-05 1.299826756e-05
1.93e-05 1.227046999e-05
1.94e-05 1.163764723e-05
1.95e-05 1.110060464e-05
1.96e-05 1.066005675e-05
1.97e-05 1.031662595e-05
1.98e-05 1.007084138e-05
1.99e-05 9.92313783e-06
2e-05 9.873854725e-06
2.01e-05 9.923235249e-06
2.02e-05 1.007142551e-05
2.03e-05 1.031847384e-05
2.04e-05 1.066433012e-05
2.05e-05 1.110884535e-05
2.06e-05 1.165177113e-05
2.07e-05 1.22927594e-05
2.08e-05 1.303136223e-05
2.09e-05 1.386703173e-05
2.1e-05 1.479912004e-05
2.11e-05 1.582687949e-05
2.12e-05 1.694946286e-05
2.13e-05 1.81659237e-05
2.14e-05 1.947521689e-05
2.15e-05 2.087619917e-05
2.16e-05 2.236762997e-05
2.17e-05 2.394817215e-05
2.18e-05 2.561639309e-05
2.19e-05 2.737076572e-05
2.2e-05 2.920966979e-05
2.21e-05 3.113139319e-05
2.22e-05 3.313413347e-05
2.23e-05 3.521599938e-05
2.24e-05 3.737501266e-05
2.25e-05 3.960910983e-05
2.26e-05 4.191614418e-05
2.27e-05 4.429388784e-05
2.28e-05 4.674003399e-05
2.29e-05 4.925219915e-05
2.3e-05 5.182792565e-05
2.31e-05 5.44646841e-05
2.32e-05 5.715987608e-05
2.33e-05 5.991083685e-05
2.34e-05 6.271483821e-05
2.35e-05 6.556909143e-05
2.36e-05 6.847075028e-05
2.37e-05 7.141691415e-05
2.38e-05 7.440463126e-05
2.39e-05 7.743090189e-05
2.4e-05 8.049268183e-05
2.41e-05 8.358688569e-05
2.42e-05 8.671039049e-05
2.43e-05 8.986003916e-05
2.44e-05 9.303264411e-05
2.45e-05 9.622499096e-05
2.46e-05 9.943384217e-05
2.47e-05 0.0001026559408
2.48e-05 0.0001058880143
2.49e-05 0.0001091267781
2.5e-05 0.0001123689398
2.51e-05 0.0001156112027
2.52e-05 0.0001188502697
2.53e-05 0.000122082847
2.54e-05 0.0001253056482
2.55e-05 0.0001285153979
2.56e-05 0.0001317088358
2.57e-05 0.0001348827198
2.58e-05 0.0001380338307
2.59e-05 0.000141158975
2.6e-05 0.0001442549892
2.61e-05 0.0001473187431
2.62e-05 0.0001503471437
2.63e-05 0.0001533371382
2.64e-05 0.000156285718
2.65e-05 0.0001591899217
2.66e-05 0.0001620468387
2.67e-05 0.0001648536123
2.68e-05 0.0001676074428
2.69e-05 0.0001703055906
2.7e-05 0.0001729453794
2.71e-05 0.0001755241987
2.72e-05 0.0001780395071
2.73e-05 0.0001804888343
2.74e-05 0.0001828697844
2.75e-05 0.0001851800379
2.76e-05 0.0001874173542
2.77e-05 0.000189579574
2.78e-05 0.000191664621
2.79e-05 0.0001936705044
2.8e-05 0.0001955953207
2.81e-05 0.0001974372551
2.82e-05 0.0001991945836
2.83e-05 0.0002008656742
2.84e-05 0.0002024489886
2.85e-05 0.0002039430832
2.86e-05 0.0002053466104
2.87e-05 0.0002066583195
2.88e-05 0.0002078770577
2.89e-05 0.000209001771
2.9e-05 0.0002100315045
2.91e-05 0.0002109654031
2.92e-05 0.0002118027121
2.93e-05 0.0002125427771
2.94e-05 0.0002131850445
2.95e-05 0.0002137290613
2.96e-05 0.000214174475
2.97e-05 0.0002145210339
2.98e-05 0.0002147685861
2.99e-05 0.0002149170794
3e-05 0.0002149665611
3.01e-05 0.0002149171769
3.02e-05 0.0002147691702
3.03e-05 0.0002145228818
3.04e-05 0.0002141787484
3.05e-05 0.000213737302
3.06e-05 0.0002131991684
3.07e-05 0.0002125650665
3.08e-05 0.0002118358068
3.09e-05 0.0002110122898
3.1e-05 0.0002100955053
3.11e-05 0.0002090865301
3.12e-05 0.0002079865271
3.13e-05 0.0002067967431
3.14e-05 0.0002055185078
3.15e-05 0.0002041532315
3.16e-05 0.0002027024035
3.17e-05 0.0002011675905
3.18e-05 0.0001995504341
3.19e-05 0.0001978526498
3.2e-05 0.0001960760239
3.21e-05 0.0001942224126
3.22e-05 0.0001922937392
3.23e-05 0.0001902919923
3.24e-05 0.0001882192235
3.25e-05 0.0001860775458
3.26e-05 0.0001838691308
3.27e-05 0.0001815962068
3.28e-05 0.0001792610566
3.29e-05 0.0001768660153
3.3e-05 0.0001744134681
3.31e-05 0.0001719058478
3.32e-05 0.000169345633
3.33e-05 0.0001667353453
3.34e-05 0.0001640775475
3.35e-05 0.0001613748409
3.36e-05 0.0001586298634
3.37e-05 0.000155845287
3.38e-05 0.0001530238152
3.39e-05 0.0001501681816
3.4e-05 0.0001472811464
3.41e-05 0.0001443654952
3.42e-05 0.000141424036
3.43e-05 0.0001384595969
3.44e-05 0.0001354750245
3.45e-05 0.0001324731805
3.46e-05 0.0001294569405
3.47e-05 0.0001264291909
3.48e-05 0.000123392827
3.49e-05 0.0001203507504
3.5e-05 0.0001173058672
3.51e-05 0.0001142610851
3.52e-05 0.0001112193117
3.53e-05 0.0001081834516
3.54e-05 0.0001051564045
3.55e-05 0.0001021410631
3.56e-05 9.914031014e-05
3.57e-05 9.615701678e-05
3.58e-05 9.319403994e-05
3.59e-05 9.025422017e-05
3.6e-05 8.734037929e-05
3.61e-05 8.445531816e-05
3.62e-05 8.16018144e-05
3.63e-05 7.878262009e-05
3.64e-05 7.600045952e-05
3.65e-05 7.325802691e-05
3.66e-05 7.055798415e-05
3.67e-05 6.790295854e-05
3.68e-05 6.529554056e-05
3.69e-05 6.273828159e-05
3.7e-05 6.023369167e-05
3.71e-05 5.77842373e-05
3.72e-05 5.53923392e-05
3.73e-05 5.306037009e-05
3.74e-05 5.079065251e-05
3.75e-05 4.858545663e-05
3.76e-05 4.644699809e-05
3.77e-05 4.437743582e-05
3.78e-05 4.237886997e-05
3.79e-05 4.045333972e-05
3.8e-05 3.860282128e-05
3.81e-05 3.682922577e-05
3.82e-05 3.513439723e-05
3.83e-05 3.35201106e-05
3.84e-05 3.198806975e-05
3.85e-05 3.05399056e-05
3.86e-05 2.917717417e-05
3.87e-05 2.790135477e-05
3.88e-05 2.671384823e-05
3.89e-05 2.561597508e-05
3.9e-05 2.460897392e-05
3.91e-05 2.369399972e-05
3.92e-05 2.287212228e-05
3.93e-05 2.214432472e-05
3.94e-05 2.151150195e-05
3.95e-05 2.097445937e-05
3.96e-05 2.053391147e-05
3.97e-05 2.019048067e-05
3.98e-05 1.994469611e-05
3.99e-05 1.979699256e-05
4e-05 1.974770945e-05
4.01e-05 1.979708997e-05
4.02e-05 1.994528024e-05
4.03e-05 2.019232856e-05
4.04e-05 2.053818485e-05
4.05e-05 2.098270008e-05
4.06e-05 2.152562585e-05
4.07e-05 2.216661412e-05
4.08e-05 2.290521695e-05
4.09e-05 2.374088645e-05
4.1e-05 2.467297476e-05
4.11e-05 2.570073421e-05
4.12e-05 2.682331758e-05
4.13e-05 2.803977843e-05
4.14e-05 2.934907161e-05
4.15e-05 3.07500539e-05
4.16e-05 3.224148469e-05
4.17e-05 3.382202687e-05
4.18e-05 3.549024781e-05
4.19e-05 3.724462044e-05
4.2e-05 3.908352451e-05
4.21e-05 4.100524792e-05
4.22e-05 4.300798819e-05
4.23e-05 4.508985411e-05
4.24e-05 4.724886739e-05
4.25e-05 4.948296456e-05
4.26e-05 5.17899989e-05
4.27e-05 5.416774256e-05
4.28e-05 5.661388871e-05
4.29e-05 5.912605388e-05
4.3e-05 6.170178038e-05
4.31e-05 6.433853883e-05
4.32e-05 6.703373081e-05
4.33e-05 6.978469158e-05
4.34e-05 7.258869293e-05
4.35e-05 7.544294615e-05
4.36e-05 7.834460501e-05
4.37e-05 8.129076888e-05
4.38e-05 8.427848598e-05
4.39e-05 8.730475662e-05
4.4e-05 9.036653655e-05
4.41e-05 9.346074042e-05
4.42e-05 9.658424522e-05
4.43e-05 9.973389388e-05
4.44e-05 0.0001029064988
4.45e-05 0.0001060988457
4.46e-05 0.0001093076969
4.47e-05 0.0001125297955
4.48e-05 0.000115761869
4.49e-05 0.0001190006328
4.5e-05 0.0001222427946
4.51e-05 0.0001254850575
4.52e-05 0.0001287241244
4.53e-05 0.0001319567017
4.54e-05 0.0001351795029
4.55e-05 0.0001383892527
4.56e-05 0.0001415826905
4.57e-05 0.0001447565746
4.58e-05 0.0001479076854
4.59e-05 0.0001510328297
4.6e-05 0.0001541288439
4.61e-05 0.0001571925978
4.62e-05 0.0001602209984
4.63e-05 0.0001632109929
4.64e-05 0.0001661595727
4.65e-05 0.0001690637764
4.66e-05 0.0001719206935
4.67e-05 0.000174727467
4.68e-05 0.0001774812975
4.69e-05 0.0001801794453
4.7e-05 0.0001828192341
4.71e-05 0.0001853980535
4.72e-05 0.0001879133618
4.73e-05 0.000190362689
4.74e-05 0.0001927436391
4.75e-05 0.0001950538926
4.76e-05 0.000197291209
4.77e-05 0.0001994534287
4.78e-05 0.0002015384757
4.79e-05 0.0002035443591
4.8e-05 0.0002054691754
4.81e-05 0.0002073111098
4.82e-05 0.0002090684383
4.83e-05 0.0002107395289
4.84e-05 0.0002123228433
4.85e-05 0.0002138169379
4.86e-05 0.0002152204651
4.87e-05 0.0002165321742
4.88e-05 0.0002177509125
4.89e-05 0.0002188756257
4.9e-05 0.0002199053592
4.91e-05 0.0002208392578
4.92e-05 0.0002216765668
4.93e-05 0.0002224166318
4.94e-05 0.0002230588992
4.95e-05 0.000223602916
4.96e-05 0.0002240483298
4.97e-05 0.0002243948886
4.98e-05 0.0002246424408
4.99e-05 0.0002247909342
5e-05 0.0002248404158


==> tikz/data/index2_Ein_trap.txt <==
0 0
1e-07 4.934397291e-08
2e-07 1.973273088e-07
3e-07 4.438043068e-07
4e-07 7.885322901e-07
5e-07 1.231171844e-06
6e-07 1.771287146e-06
7e-07 2.408346394e-06
8e-07 3.141722326e-06
9e-07 3.970692832e-06
1e-06 4.894441661e-06
1.1e-06 5.91205922e-06
1.2e-06 7.022543461e-06
1.3e-06 8.224800866e-06
1.4e-06 9.517647511e-06
1.5e-06 1.089981023e-05
1.6e-06 1.236992785e-05
1.7e-06 1.392655255e-05
1.8e-06 1.556815123e-05
1.9e-06 1.729310706e-05
2e-06 1.909972105e-05
2.1e-06 2.098621369e-05
2.2e-06 2.295072672e-05
2.3e-06 2.499132492e-05
2.4e-06 2.710599806e-05
2.5e-06 2.929266281e-05
2.6e-06 3.154916482e-05
2.7e-06 3.387328081e-05
2.8e-06 3.626272076e-05
2.9e-06 3.871513015e-05
3e-06 4.12280923e-05
3.1e-06 4.379913069e-05
3.2e-06 4.642571141e-05
3.3e-06 4.910524568e-05
3.4e-06 5.183509234e-05
3.5e-06 5.461256049e-05
3.6e-06 5.743491208e-05
3.7e-06 6.029936466e-05
3.8e-06 6.320309407e-05
3.9e-06 6.614323725e-05
4e-06 6.911689503e-05
4.1e-06 7.212113498e-05
4.2e-06 7.515299431e-05
4.3e-06 7.820948279e-05
4.4e-06 8.128758568e-05
4.5e-06 8.43842667e-05
4.6e-06 8.749647102e-05
4.7e-06 9.062112829e-05
4.8e-06 9.375515563e-05
4.9e-06 9.689546071e-05
5e-06 0.0001000389448
5.1e-06 0.0001031825057
5.2e-06 0.000106323041
5.3e-06 0.0001094574511
5.4e-06 0.000112582642
5.5e-06 0.0001156955289
5.6e-06 0.0001187930387
5.7e-06 0.0001218721132
5.8e-06 0.0001249297124
5.9e-06 0.0001279628172
6e-06 0.0001309684323
6.1e-06 0.0001339435896
6.2e-06 0.0001368853507
6.3e-06 0.0001397908101
6.4e-06 0.0001426570979
6.5e-06 0.0001454813826
6.6e-06 0.0001482608743
6.7e-06 0.0001509928268
6.8e-06 0.000153674541
6.9e-06 0.0001563033671
7e-06 0.0001588767074
7.1e-06 0.000161392019
7.2e-06 0.000163846816
7.3e-06 0.0001662386724
7.4e-06 0.0001685652241
7.5e-06 0.0001708241715
7.6e-06 0.0001730132816
7.7e-06 0.0001751303904
7.8e-06 0.0001771734051
7.9e-06 0.0001791403058
8e-06 0.0001810291478
8.1e-06 0.0001828380637
8.2e-06 0.0001845652649
8.3e-06 0.0001862090435
8.4e-06 0.0001877677741
8.5e-06 0.0001892399152
8.6e-06 0.0001906240111
8.7e-06 0.0001919186929
8.8e-06 0.0001931226803
8.9e-06 0.0001942347825
9e-06 0.0001952538996
9.1e-06 0.0001961790236
9.2e-06 0.0001970092395
9.3e-06 0.0001977437262
9.4e-06 0.0001983817571
9.5e-06 0.0001989227011
9.6e-06 0.0001993660232
9.7e-06 0.0001997112849
9.8e-06 0.0001999581446
9.9e-06 0.0002001063582
1e-05 0.000200155779
1.01e-05 0.0002001063582
1.02e-05 0.0001999581446
1.03e-05 0.0001997112849
1.04e-05 0.0001993660232
1.05e-05 0.0001989227011
1.06e-05 0.0001983817571
1.07e-05 0.0001977437262
1.08e-05 0.0001970092395
1.09e-05 0.0001961790236
1.1e-05 0.0001952538996
1.11e-05 0.0001942347825
1.12e-05 0.0001931226803
1.13e-05 0.0001919186929
1.14e-05 0.0001906240111
1.15e-05 0.0001892399152
1.16e-05 0.0001877677741
1.17e-05 0.0001862090435
1.18e-05 0.0001845652649
1.19e-05 0.0001828380637
1.2e-05 0.0001810291478
1.21e-05 0.0001791403058
1.22e-05 0.0001771734051
1.23e-05 0.0001751303904
1.24e-05 0.0001730132816
1.25e-05 0.0001708241715
1.26e-05 0.0001685652241
1.27e-05 0.0001662386724
1.28e-05 0.000163846816
1.29e-05 0.000161392019
1.3e-05 0.0001588767074
1.31e-05 0.0001563033671
1.32e-05 0.000153674541
1.33e-05 0.0001509928268
1.34e-05 0.0001482608743
1.35e-05 0.0001454813826
1.36e-05 0.0001426570979
1.37e-05 0.0001397908101
1.38e-05 0.0001368853507
1.39e-05 0.0001339435896
1.4e-05 0.0001309684323
1.41e-05 0.0001279628172
1.42e-05 0.0001249297124
1.43e-05 0.0001218721132
1.44e-05 0.0001187930387
1.45e-05 0.0001156955289
1.46e-05 0.000112582642
1.47e-05 0.0001094574511
1.48e-05 0.000106323041
1.49e-05 0.0001031825057
1.5e-05 0.0001000389448
1.51e-05 9.689546071e-05
1.52e-05 9.375515563e-05
1.53e-05 9.062112829e-05
1.54e-05 8.749647102e-05
1.55e-05 8.43842667e-05
1.56e-05 8.128758568e-05
1.57e-05 7.820948279e-05
1.58e-05 7.515299431e-05
1.59e-05 7.212113498e-05
1.6e-05 6.911689503e-05
1.61e-05 6.614323725e-05
1.62e-05 6.320309407e-05
1.63e-05 6.029936466e-05
1.64e-05 5.743491208e-05
1.65e-05 5.461256049e-05
1.66e-05 5.183509234e-05
1.67e-05 4.910524568e-05
1.68e-05 4.642571141e-05
1.69e-05 4.379913069e-05
1.7e-05 4.12280923e-05
1.71e-05 3.871513015e-05
1.72e-05 3.626272076e-05
1.73e-05 3.387328081e-05
1.74e-05 3.154916482e-05
1.75e-05 2.929266281e-05
1.76e-05 2.710599806e-05
1.77e-05 2.499132492e-05
1.78e-05 2.295072672e-05
1.79e-05 2.098621369e-05
1.8e-05 1.909972105e-05
1.81e-05 1.729310706e-05
1.82e-05 1.556815123e-05
1.83e-05 1.392655255e-05
1.84e-05 1.236992785e-05
1.85e-05 1.089981023e-05
1.86e-05 9.517647511e-06
1.87e-05 8.224800866e-06
1.88e-05 7.022543461e-06
1.89e-05 5.91205922e-06
1.9e-05 4.894441661e-06
1.91e-05 3.970692832e-06
1.92e-05 3.141722326e-06
1.93e-05 2.408346394e-06
1.94e-05 1.771287146e-06
1.95e-05 1.231171844e-06
1.96e-05 7.885322901e-07
1.97e-05 4.438043068e-07
1.98e-05 1.973273088e-07
1.99e-05 4.934397291e-08
2e-05 7.665085066e-31
2.01e-05 4.934397291e-08
2.02e-05 1.973273088e-07
2.03e-05 4.438043068e-07
2.04e-05 7.885322901e-07
2.05e-05 1.231171844e-06
2.06e-05 1.771287146e-06
2.07e-05 2.408346394e-06
2.08e-05 3.141722326e-06
2.09e-05 3.970692832e-06
2.1e-05 4.894441661e-06
2.11e-05 5.91205922e-06
2.12e-05 7.022543461e-06
2.13e-05 8.224800866e-06
2.14e-05 9.517647511e-06
2.15e-05 1.089981023e-05
2.16e-05 1.236992785e-05
2.17e-05 1.392655255e-05
2.18e-05 1.556815123e-05
2.19e-05 1.729310706e-05
2.2e-05 1.909972105e-05
2.21e-05 2.098621369e-05
2.22e-05 2.295072672e-05
2.23e-05 2.499132492e-05
2.24e-05 2.710599806e-05
2.25e-05 2.929266281e-05
2.26e-05 3.154916482e-05
2.27e-05 3.387328081e-05
2.28e-05 3.626272076e-05
2.29e-05 3.871513015e-05
2.3e-05 4.12280923e-05
2.31e-05 4.379913069e-05
2.32e-05 4.642571141e-05
2.33e-05 4.910524568e-05
2.34e-05 5.183509234e-05
2.35e-05 5.461256049e-05
2.36e-05 5.743491208e-05
2.37e-05 6.029936466e-05
2.38e-05 6.320309407e-05
2.39e-05 6.614323725e-05
2.4e-05 6.911689503e-05
2.41e-05 7.212113498e-05
2.42e-05 7.515299431e-05
2.43e-05 7.820948279e-05
2.44e-05 8.128758568e-05
2.45e-05 8.43842667e-05
2.46e-05 8.749647102e-05
2.47e-05 9.062112829e-05
2.48e-05 9.375515563e-05
2.49e-05 9.689546071e-05
2.5e-05 0.0001000389448
2.51e-05 0.0001031825057
2.52e-05 0.000106323041
2.53e-05 0.0001094574511
2.54e-05 0.000112582642
2.55e-05 0.0001156955289
2.56e-05 0.0001187930387
2.57e-05 0.0001218721132
2.58e-05 0.0001249297124
2.59e-05 0.0001279628172
2.6e-05 0.0001309684323
2.61e-05 0.0001339435896
2.62e-05 0.0001368853507
2.63e-05 0.0001397908101
2.64e-05 0.0001426570979
2.65e-05 0.0001454813826
2.66e-05 0.0001482608743
2.67e-05 0.0001509928268
2.68e-05 0.000153674541
2.69e-05 0.0001563033671
2.7e-05 0.0001588767074
2.71e-05 0.000161392019
2.72e-05 0.000163846816
2.73e-05 0.0001662386724
2.74e-05 0.0001685652241
2.75e-05 0.0001708241715
2.76e-05 0.0001730132816
2.77e-05 0.0001751303904
2.78e-05 0.0001771734051
2.79e-05 0.0001791403058
2.8e-05 0.0001810291478
2.81e-05 0.0001828380637
2.82e-05 0.0001845652649
2.83e-05 0.0001862090435
2.84e-05 0.0001877677741
2.85e-05 0.0001892399152
2.86e-05 0.0001906240111
2.87e-05 0.0001919186929
2.88e-05 0.0001931226803
2.89e-05 0.0001942347825
2.9e-05 0.0001952538996
2.91e-05 0.0001961790236
2.92e-05 0.0001970092395
2.93e-05 0.0001977437262
2.94e-05 0.0001983817571
2.95e-05 0.0001989227011
2.96e-05 0.0001993660232
2.97e-05 0.0001997112849
2.98e-05 0.0001999581446
2.99e-05 0.0002001063582
3e-05 0.000200155779
3.01e-05 0.0002001063582
3.02e-05 0.0001999581446
3.03e-05 0.0001997112849
3.04e-05 0.0001993660232
3.05e-05 0.0001989227011
3.06e-05 0.0001983817571
3.07e-05 0.0001977437262
3.08e-05 0.0001970092395
3.09e-05 0.0001961790236
3.1e-05 0.0001952538996
3.11e-05 0.0001942347825
3.12e-05 0.0001931226803
3.13e-05 0.0001919186929
3.14e-05 0.0001906240111
3.15e-05 0.0001892399152
3.16e-05 0.0001877677741
3.17e-05 0.0001862090435
3.18e-05 0.0001845652649
3.19e-05 0.0001828380637
3.2e-05 0.0001810291478
3.21e-05 0.0001791403058
3.22e-05 0.0001771734051
3.23e-05 0.0001751303904
3.24e-05 0.0001730132816
3.25e-05 0.0001708241715
3.26e-05 0.0001685652241
3.27e-05 0.0001662386724
3.28e-05 0.000163846816
3.29e-05 0.000161392019
3.3e-05 0.0001588767074
3.31e-05 0.0001563033671
3.32e-05 0.000153674541
3.33e-05 0.0001509928268
3.34e-05 0.0001482608743
3.35e-05 0.0001454813826
3.36e-05 0.0001426570979
3.37e-05 0.0001397908101
3.38e-05 0.0001368853507
3.39e-05 0.0001339435896
3.4e-05 0.0001309684323
3.41e-05 0.0001279628172
3.42e-05 0.0001249297124
3.43e-05 0.0001218721132
3.44e-05 0.0001187930387
3.45e-05 0.0001156955289
3.46e-05 0.000112582642
3.47e-05 0.0001094574511
3.48e-05 0.000106323041
3.49e-05 0.0001031825057
3.5e-05 0.0001000389448
3.51e-05 9.689546071e-05
3.52e-05 9.375515563e-05
3.53e-05 9.062112829e-05
3.54e-05 8.749647102e-05
3.55e-05 8.43842667e-05
3.56e-05 8.128758568e-05
3.57e-05 7.820948279e-05
3.58e-05 7.515299431e-05
3.59e-05 7.212113498e-05
3.6e-05 6.911689503e-05
3.61e-05 6.614323725e-05
3.62e-05 6.320309407e-05
3.63e-05 6.029936466e-05
3.64e-05 5.743491208e-05
3.65e-05 5.461256049e-05
3.66e-05 5.183509234e-05
3.67e-05 4.910524568e-05
3.68e-05 4.642571141e-05
3.69e-05 4.379913069e-05
3.7e-05 4.12280923e-05
3.71e-05 3.871513015e-05
3.72e-05 3.626272076e-05
3.73e-05 3.387328081e-05
3.74e-05 3.154916482e-05
3.75e-05 2.929266281e-05
3.76e-05 2.710599806e-05
3.77e-05 2.499132492e-05
3.78e-05 2.295072672e-05
3.79e-05 2.098621369e-05
3.8e-05 1.909972105e-05
3.81e-05 1.729310706e-05
3.82e-05 1.556815123e-05
3.83e-05 1.392655255e-05
3.84e-05 1.236992785e-05
3.85e-05 1.089981023e-05
3.86e-05 9.517647511e-06
3.87e-05 8.224800866e-06
3.88e-05 7.022543461e-06
3.89e-05 5.91205922e-06
3.9e-05 4.894441661e-06
3.91e-05 3.970692832e-06
3.92e-05 3.141722326e-06
3.93e-05 2.408346394e-06
3.94e-05 1.771287146e-06
3.95e-05 1.231171844e-06
3.96e-05 7.885322901e-07
3.97e-05 4.438043068e-07
3.98e-05 1.973273088e-07
3.99e-05 4.934397291e-08
4e-05 2.507280864e-30
4.01e-05 4.934397291e-08
4.02e-05 1.973273088e-07
4.03e-05 4.438043068e-07
4.04e-05 7.885322901e-07
4.05e-05 1.231171844e-06
4.06e-05 1.771287146e-06
4.07e-05 2.408346394e-06
4.08e-05 3.141722326e-06
4.09e-05 3.970692832e-06
4.1e-05 4.894441661e-06
4.11e-05 5.91205922e-06
4.12e-05 7.022543461e-06
4.13e-05 8.224800866e-06
4.14e-05 9.517647511e-06
4.15e-05 1.089981023e-05
4.16e-05 1.236992785e-05
4.17e-05 1.392655255e-05
4.18e-05 1.556815123e-05
4.19e-05 1.729310706e-05
4.2e-05 1.909972105e-05
4.21e-05 2.098621369e-05
4.22e-05 2.295072672e-05
4.23e-05 2.499132492e-05
4.24e-05 2.710599806e-05
4.25e-05 2.929266281e-05
4.26e-05 3.154916482e-05
4.27e-05 3.387328081e-05
4.28e-05 3.626272076e-05
4.29e-05 3.871513015e-05
4.3e-05 4.12280923e-05
4.31e-05 4.379913069e-05
4.32e-05 4.642571141e-05
4.33e-05 4.910524568e-05
4.34e-05 5.183509234e-05
4.35e-05 5.461256049e-05
4.36e-05 5.743491208e-05
4.37e-05 6.029936466e-05
4.38e-05 6.320309407e-05
4.39e-05 6.614323725e-05
4.4e-05 6.911689503e-05
4.41e-05 7.212113498e-05
4.42e-05 7.515299431e-05
4.43e-05 7.820948279e-05
4.44e-05 8.128758568e-05
4.45e-05 8.43842667e-05
4.46e-05 8.749647102e-05
4.47e-05 9.062112829e-05
4.48e-05 9.375515563e-05
4.49e-05 9.689546071e-05
4.5e-05 0.0001000389448
4.51e-05 0.0001031825057
4.52e-05 0.000106323041
4.53e-05 0.0001094574511
4.54e-05 0.000112582642
4.55e-05 0.0001156955289
4.56e-05 0.0001187930387
4.57e-05 0.0001218721132
4.58e-05 0.0001249297124
4.59e-05 0.0001279628172
4.6e-05 0.0001309684323
4.61e-05 0.0001339435896
4.62e-05 0.0001368853507
4.63e-05 0.0001397908101
4.64e-05 0.0001426570979
4.65e-05 0.0001454813826
4.66e-05 0.0001482608743
4.67e-05 0.0001509928268
4.68e-05 0.000153674541
4.69e-05 0.0001563033671
4.7e-05 0.0001588767074
4.71e-05 0.000161392019
4.72e-05 0.000163846816
4.73e-05 0.0001662386724
4.74e-05 0.0001685652241
4.75e-05 0.0001708241715
4.76e-05 0.0001730132816
4.77e-05 0.0001751303904
4.78e-05 0.0001771734051
4.79e-05 0.0001791403058
4.8e-05 0.0001810291478
4.81e-05 0.0001828380637
4.82e-05 0.0001845652649
4.83e-05 0.0001862090435
4.84e-05 0.0001877677741
4.85e-05 0.0001892399152
4.86e-05 0.0001906240111
4.87e-05 0.0001919186929
4.88e-05 0.0001931226803
4.89e-05 0.0001942347825
4.9e-05 0.0001952538996
4.91e-05 0.0001961790236
4.92e-05 0.0001970092395
4.93e-05 0.0001977437262
4.94e-05 0.0001983817571
4.95e-05 0.0001989227011
4.96e-05 0.0001993660232
4.97e-05 0.0001997112849
4.98e-05 0.0001999581446
4.99e-05 0.0002001063582
5e-05 0.000200155779


==> tikz/data/index2_H_euler.txt <==
0 0
1e-07 4.938052376e-08
2e-07 1.975707888e-07
3e-07 4.445702885e-07
4e-07 7.90280007e-07
5e-07 1.234501945e-06
6e-07 1.776938751e-06
7e-07 2.417193458e-06
8e-07 3.154769329e-06
9e-07 3.989069812e-06
1e-06 4.919398614e-06
1.1e-06 5.944959886e-06
1.2e-06 7.064858523e-06
1.3e-06 8.278100587e-06
1.4e-06 9.583593852e-06
1.5e-06 1.098014846e-05
1.6e-06 1.246647772e-05
1.7e-06 1.404119899e-05
1.8e-06 1.570283475e-05
1.9e-06 1.744981371e-05
2e-06 1.928047214e-05
2.1e-06 2.119305523e-05
2.2e-06 2.318571863e-05
2.3e-06 2.525653014e-05
2.4e-06 2.74034714e-05
2.5e-06 2.962443988e-05
2.6e-06 3.19172508e-05
2.7e-06 3.427963931e-05
2.8e-06 3.670926273e-05
2.9e-06 3.920370289e-05
3e-06 4.176046862e-05
3.1e-06 4.437699829e-05
3.2e-06 4.705066251e-05
3.3e-06 4.977876694e-05
3.4e-06 5.255855511e-05
3.5e-06 5.538721143e-05
3.6e-06 5.826186426e-05
3.7e-06 6.117958903e-05
3.8e-06 6.41374115e-05
3.9e-06 6.713231106e-05
4e-06 7.016122412e-05
4.1e-06 7.322104751e-05
4.2e-06 7.630864209e-05
4.3e-06 7.942083622e-05
4.4e-06 8.255442943e-05
4.5e-06 8.570619611e-05
4.6e-06 8.887288915e-05
4.7e-06 9.205124375e-05
4.8e-06 9.523798116e-05
4.9e-06 9.84298125e-05
5e-06 0.0001016234425
5.1e-06 0.0001048155735
5.2e-06 0.000108002909
5.3e-06 0.0001111821579
5.4e-06 0.0001143500377
5.5e-06 0.0001175032791
5.6e-06 0.0001206386291
5.7e-06 0.0001237528552
5.8e-06 0.0001268427488
5.9e-06 0.0001299051293
6e-06 0.0001329368474
6.1e-06 0.0001359347889
6.2e-06 0.0001388958783
6.3e-06 0.0001418170819
6.4e-06 0.0001446954118
6.5e-06 0.0001475279289
6.6e-06 0.0001503117465
6.7e-06 0.0001530440328
6.8e-06 0.0001557220151
6.9e-06 0.0001583429819
7e-06 0.0001609042864
7.1e-06 0.0001634033489
7.2e-06 0.00016583766
7.3e-06 0.0001682047832
7.4e-06 0.0001705023569
7.5e-06 0.0001727280976
7.6e-06 0.0001748798018
7.7e-06 0.0001769553479
7.8e-06 0.000178952699
7.9e-06 0.0001808699044
8e-06 0.0001827051016
8.1e-06 0.0001844565177
8.2e-06 0.0001861224715
8.3e-06 0.0001877013747
8.4e-06 0.0001891917333
8.5e-06 0.0001905921488
8.6e-06 0.0001919013191
8.7e-06 0.00019311804
8.8e-06 0.0001942412055
8.9e-06 0.0001952698087
9e-06 0.0001962029426
9.1e-06 0.0001970398002
9.2e-06 0.0001977796751
9.3e-06 0.0001984219618
9.4e-06 0.0001989661553
9.5e-06 0.000199411852
9.6e-06 0.0001997587485
9.7e-06 0.0002000066423
9.8e-06 0.0002001554306
9.9e-06 0.0002002051108
1e-05 0.000200155779
1.01e-05 0.00020000763
1.02e-05 0.000199760956
1.03e-05 0.0001994161463
1.04e-05 0.0001989736859
1.05e-05 0.0001984341546
1.06e-05 0.0001977982259
1.07e-05 0.0001970666658
1.08e-05 0.0001962403313
1.09e-05 0.0001953201693
1.1e-05 0.0001943072149
1.11e-05 0.0001932025901
1.12e-05 0.000192007502
1.13e-05 0.0001907232412
1.14e-05 0.0001893511804
1.15e-05 0.0001878927719
1.16e-05 0.0001863495467
1.17e-05 0.0001847231119
1.18e-05 0.0001830151492
1.19e-05 0.0001812274126
1.2e-05 0.0001793617268
1.21e-05 0.0001774199847
1.22e-05 0.0001754041459
1.23e-05 0.0001733162339
1.24e-05 0.0001711583347
1.25e-05 0.0001689325939
1.26e-05 0.0001666412153
1.27e-05 0.000164286458
1.28e-05 0.0001618706345
1.29e-05 0.0001593961087
1.3e-05 0.000156865293
1.31e-05 0.0001542806467
1.32e-05 0.0001516446733
1.33e-05 0.0001489599184
1.34e-05 0.0001462289675
1.35e-05 0.0001434544433
1.36e-05 0.000140639004
1.37e-05 0.0001377853402
1.38e-05 0.0001348961736
1.39e-05 0.0001319742536
1.4e-05 0.000129022356
1.41e-05 0.0001260432799
1.42e-05 0.0001230398459
1.43e-05 0.0001200148933
1.44e-05 0.0001169712784
1.45e-05 0.0001139118716
1.46e-05 0.0001108395556
1.47e-05 0.0001077572228
1.48e-05 0.0001046677728
1.49e-05 0.0001015741107
1.5e-05 9.847914429e-05
1.51e-05 9.538578184e-05
1.52e-05 9.229693001e-05
1.53e-05 8.921549139e-05
1.54e-05 8.614436223e-05
1.55e-05 8.308643019e-05
1.56e-05 8.004457205e-05
1.57e-05 7.70216514e-05
1.58e-05 7.402051638e-05
1.59e-05 7.104399739e-05
1.6e-05 6.809490485e-05
1.61e-05 6.517602689e-05
1.62e-05 6.229012706e-05
1.63e-05 5.943994216e-05
1.64e-05 5.662817987e-05
1.65e-05 5.385751654e-05
1.66e-05 5.113059496e-05
1.67e-05 4.845002208e-05
1.68e-05 4.581836676e-05
1.69e-05 4.323815758e-05
1.7e-05 4.071188057e-05
1.71e-05 3.824197704e-05
1.72e-05 3.583084133e-05
1.73e-05 3.348081865e-05
1.74e-05 3.119420287e-05
1.75e-05 2.897323439e-05
1.76e-05 2.682009799e-05
1.77e-05 2.473692066e-05
1.78e-05 2.272576954e-05
1.79e-05 2.078864982e-05
1.8e-05 1.892750267e-05
1.81e-05 1.714420322e-05
1.82e-05 1.544055856e-05
1.83e-05 1.381830574e-05
1.84e-05 1.227910989e-05
1.85e-05 1.082456229e-05
1.86e-05 9.456178492e-06
1.87e-05 8.17539656e-06
1.88e-05 6.98357527e-06
1.89e-05 5.881992404e-06
1.9e-05 4.87184309e-06
1.91e-05 3.954238192e-06
1.92e-05 3.130202769e-06
1.93e-05 2.400674587e-06
1.94e-05 1.766502705e-06
1.95e-05 1.228446128e-06
1.96e-05 7.871725285e-07
1.97e-05 4.432570534e-07
1.98e-05 1.971812016e-07
1.99e-05 4.933178929e-08
2e-05 6.372848408e-34
2.01e-05 4.938052376e-08
2.02e-05 1.975707888e-07
2.03e-05 4.445702885e-07
2.04e-05 7.90280007e-07
2.05e-05 1.234501945e-06
2.06e-05 1.776938751e-06
2.07e-05 2.417193458e-06
2.08e-05 3.154769329e-06
2.09e-05 3.989069812e-06
2.1e-05 4.919398614e-06
2.11e-05 5.944959886e-06
2.12e-05 7.064858523e-06
2.13e-05 8.278100587e-06
2.14e-05 9.583593852e-06
2.15e-05 1.098014846e-05
2.16e-05 1.246647772e-05
2.17e-05 1.404119899e-05
2.18e-05 1.570283475e-05
2.19e-05 1.744981371e-05
2.2e-05 1.928047214e-05
2.21e-05 2.119305523e-05
2.22e-05 2.318571863e-05
2.23e-05 2.525653014e-05
2.24e-05 2.74034714e-05
2.25e-05 2.962443988e-05
2.26e-05 3.19172508e-05
2.27e-05 3.427963931e-05
2.28e-05 3.670926273e-05
2.29e-05 3.920370289e-05
2.3e-05 4.176046862e-05
2.31e-05 4.437699829e-05
2.32e-05 4.705066251e-05
2.33e-05 4.977876694e-05
2.34e-05 5.255855511e-05
2.35e-05 5.538721143e-05
2.36e-05 5.826186426e-05
2.37e-05 6.117958903e-05
2.38e-05 6.41374115e-05
2.39e-05 6.713231106e-05
2.4e-05 7.016122412e-05
2.41e-05 7.322104751e-05
2.42e-05 7.630864209e-05
2.43e-05 7.942083622e-05
2.44e-05 8.255442943e-05
2.45e-05 8.570619611e-05
2.46e-05 8.887288915e-05
2.47e-05 9.205124375e-05
2.48e-05 9.523798116e-05
2.49e-05 9.84298125e-05
2.5e-05 0.0001016234425
2.51e-05 0.0001048155735
2.52e-05 0.000108002909
2.53e-05 0.0001111821579
2.54e-05 0.0001143500377
2.55e-05 0.0001175032791
2.56e-05 0.0001206386291
2.57e-05 0.0001237528552
2.58e-05 0.0001268427488
2.59e-05 0.0001299051293
2.6e-05 0.0001329368474
2.61e-05 0.0001359347889
2.62e-05 0.0001388958783
2.63e-05 0.0001418170819
2.64e-05 0.0001446954118
2.65e-05 0.0001475279289
2.66e-05 0.0001503117465
2.67e-05 0.0001530440328
2.68e-05 0.0001557220151
2.69e-05 0.0001583429819
2.7e-05 0.0001609042864
2.71e-05 0.0001634033489
2.72e-05 0.00016583766
2.73e-05 0.0001682047832
2.74e-05 0.0001705023569
2.75e-05 0.0001727280976
2.76e-05 0.0001748798018
2.77e-05 0.0001769553479
2.78e-05 0.000178952699
2.79e-05 0.0001808699044
2.8e-05 0.0001827051016
2.81e-05 0.0001844565177
2.82e-05 0.0001861224715
2.83e-05 0.0001877013747
2.84e-05 0.0001891917333
2.85e-05 0.0001905921488
2.86e-05 0.0001919013191
2.87e-05 0.00019311804
2.88e-05 0.0001942412055
2.89e-05 0.0001952698087
2.9e-05 0.0001962029426
2.91e-05 0.0001970398002
2.92e-05 0.0001977796751
2.93e-05 0.0001984219618
2.94e-05 0.0001989661553
2.95e-05 0.000199411852
2.96e-05 0.0001997587485
2.97e-05 0.0002000066423
2.98e-05 0.0002001554306
2.99e-05 0.0002002051108
3e-05 0.000200155779
3.01e-05 0.00020000763
3.02e-05 0.000199760956
3.03e-05 0.0001994161463
3.04e-05 0.0001989736859
3.05e-05 0.0001984341546
3.06e-05 0.0001977982259
3.07e-05 0.0001970666658
3.08e-05 0.0001962403313
3.09e-05 0.0001953201693
3.1e-05 0.0001943072149
3.11e-05 0.0001932025901
3.12e-05 0.000192007502
3.13e-05 0.0001907232412
3.14e-05 0.0001893511804
3.15e-05 0.0001878927719
3.16e-05 0.0001863495467
3.17e-05 0.0001847231119
3.18e-05 0.0001830151492
3.19e-05 0.0001812274126
3.2e-05 0.0001793617268
3.21e-05 0.0001774199847
3.22e-05 0.0001754041459
3.23e-05 0.0001733162339
3.24e-05 0.0001711583347
3.25e-05 0.0001689325939
3.26e-05 0.0001666412153
3.27e-05 0.000164286458
3.28e-05 0.0001618706345
3.29e-05 0.0001593961087
3.3e-05 0.000156865293
3.31e-05 0.0001542806467
3.32e-05 0.0001516446733
3.33e-05 0.0001489599184
3.34e-05 0.0001462289675
3.35e-05 0.0001434544433
3.36e-05 0.000140639004
3.37e-05 0.0001377853402
3.38e-05 0.0001348961736
3.39e-05 0.0001319742536
3.4e-05 0.000129022356
3.41e-05 0.0001260432799
3.42e-05 0.0001230398459
3.43e-05 0.0001200148933
3.44e-05 0.0001169712784
3.45e-05 0.0001139118716
3.46e-05 0.0001108395556
3.47e-05 0.0001077572228
3.48e-05 0.0001046677728
3.49e-05 0.0001015741107
3.5e-05 9.847914429e-05
3.51e-05 9.538578184e-05
3.52e-05 9.229693001e-05
3.53e-05 8.921549139e-05
3.54e-05 8.614436223e-05
3.55e-05 8.308643019e-05
3.56e-05 8.004457205e-05
3.57e-05 7.70216514e-05
3.58e-05 7.402051638e-05
3.59e-05 7.104399739e-05
3.6e-05 6.809490485e-05
3.61e-05 6.517602689e-05
3.62e-05 6.229012706e-05
3.63e-05 5.943994216e-05
3.64e-05 5.662817987e-05
3.65e-05 5.385751654e-05
3.66e-05 5.113059496e-05
3.67e-05 4.845002208e-05
3.68e-05 4.581836676e-05
3.69e-05 4.323815758e-05
3.7e-05 4.071188057e-05
3.71e-05 3.824197704e-05
3.72e-05 3.583084133e-05
3.73e-05 3.348081865e-05
3.74e-05 3.119420287e-05
3.75e-05 2.897323439e-05
3.76e-05 2.682009799e-05
3.77e-05 2.473692066e-05
3.78e-05 2.272576954e-05
3.79e-05 2.078864982e-05
3.8e-05 1.892750267e-05
3.81e-05 1.714420322e-05
3.82e-05 1.544055856e-05
3.83e-05 1.381830574e-05
3.84e-05 1.227910989e-05
3.85e-05 1.082456229e-05
3.86e-05 9.456178492e-06
3.87e-05 8.17539656e-06
3.88e-05 6.98357527e-06
3.89e-05 5.881992404e-06
3.9e-05 4.87184309e-06
3.91e-05 3.954238192e-06
3.92e-05 3.130202769e-06
3.93e-05 2.400674587e-06
3.94e-05 1.766502705e-06
3.95e-05 1.228446128e-06
3.96e-05 7.871725285e-07
3.97e-05 4.432570534e-07
3.98e-05 1.971812016e-07
3.99e-05 4.933178929e-08
4e-05 4.661335945e-34
4.01e-05 4.938052376e-08
4.02e-05 1.975707888e-07
4.03e-05 4.445702885e-07
4.04e-05 7.90280007e-07
4.05e-05 1.234501945e-06
4.06e-05 1.776938751e-06
4.07e-05 2.417193458e-06
4.08e-05 3.154769329e-06
4.09e-05 3.989069812e-06
4.1e-05 4.919398614e-06
4.11e-05 5.944959886e-06
4.12e-05 7.064858523e-06
4.13e-05 8.278100587e-06
4.14e-05 9.583593852e-06
4.15e-05 1.098014846e-05
4.16e-05 1.246647772e-05
4.17e-05 1.404119899e-05
4.18e-05 1.570283475e-05
4.19e-05 1.744981371e-05
4.2e-05 1.928047214e-05
4.21e-05 2.119305523e-05
4.22e-05 2.318571863e-05
4.23e-05 2.525653014e-05
4.24e-05 2.74034714e-05
4.25e-05 2.962443988e-05
4.26e-05 3.19172508e-05
4.27e-05 3.427963931e-05
4.28e-05 3.670926273e-05
4.29e-05 3.920370289e-05
4.3e-05 4.176046862e-05
4.31e-05 4.437699829e-05
4.32e-05 4.705066251e-05
4.33e-05 4.977876694e-05
4.34e-05 5.255855511e-05
4.35e-05 5.538721143e-05
4.36e-05 5.826186426e-05
4.37e-05 6.117958903e-05
4.38e-05 6.41374115e-05
4.39e-05 6.713231106e-05
4.4e-05 7.016122412e-05
4.41e-05 7.322104751e-05
4.42e-05 7.630864209e-05
4.43e-05 7.942083622e-05
4.44e-05 8.255442943e-05
4.45e-05 8.570619611e-05
4.46e-05 8.887288915e-05
4.47e-05 9.205124375e-05
4.48e-05 9.523798116e-05
4.49e-05 9.84298125e-05
4.5e-05 0.0001016234425
4.51e-05 0.0001048155735
4.52e-05 0.000108002909
4.53e-05 0.0001111821579
4.54e-05 0.0001143500377
4.55e-05 0.0001175032791
4.56e-05 0.0001206386291
4.57e-05 0.0001237528552
4.58e-05 0.0001268427488
4.59e-05 0.0001299051293
4.6e-05 0.0001329368474
4.61e-05 0.0001359347889
4.62e-05 0.0001388958783
4.63e-05 0.0001418170819
4.64e-05 0.0001446954118
4.65e-05 0.0001475279289
4.66e-05 0.0001503117465
4.67e-05 0.0001530440328
4.68e-05 0.0001557220151
4.69e-05 0.0001583429819
4.7e-05 0.0001609042864
4.71e-05 0.0001634033489
4.72e-05 0.00016583766
4.73e-05 0.0001682047832
4.74e-05 0.0001705023569
4.75e-05 0.0001727280976
4.76e-05 0.0001748798018
4.77e-05 0.0001769553479
4.78e-05 0.000178952699
4.79e-05 0.0001808699044
4.8e-05 0.0001827051016
4.81e-05 0.0001844565177
4.82e-05 0.0001861224715
4.83e-05 0.0001877013747
4.84e-05 0.0001891917333
4.85e-05 0.0001905921488
4.86e-05 0.0001919013191
4.87e-05 0.00019311804
4.88e-05 0.0001942412055
4.89e-05 0.0001952698087
4.9e-05 0.0001962029426
4.91e-05 0.0001970398002
4.92e-05 0.0001977796751
4.93e-05 0.0001984219618
4.94e-05 0.0001989661553
4.95e-05 0.000199411852
4.96e-05 0.0001997587485
4.97e-05 0.0002000066423
4.98e-05 0.0002001554306
4.99e-05 0.0002002051108
5e-05 0.000200155779


==> tikz/data/index2_H_trap.txt <==
0 0
1e-07 4.934397291e-08
2e-07 1.973273088e-07
3e-07 4.438043068e-07
4e-07 7.885322901e-07
5e-07 1.231171844e-06
6e-07 1.771287146e-06
7e-07 2.408346394e-06
8e-07 3.141722326e-06
9e-07 3.970692832e-06
1e-06 4.894441661e-06
1.1e-06 5.91205922e-06
1.2e-06 7.022543461e-06
1.3e-06 8.224800866e-06
1.4e-06 9.517647511e-06
1.5e-06 1.089981023e-05
1.6e-06 1.236992785e-05
1.7e-06 1.392655255e-05
1.8e-06 1.556815123e-05
1.9e-06 1.729310706e-05
2e-06 1.909972105e-05
2.1e-06 2.098621369e-05
2.2e-06 2.295072672e-05
2.3e-06 2.499132492e-05
2.4e-06 2.710599806e-05
2.5e-06 2.929266281e-05
2.6e-06 3.154916482e-05
2.7e-06 3.387328081e-05
2.8e-06 3.626272076e-05
2.9e-06 3.871513015e-05
3e-06 4.12280923e-05
3.1e-06 4.379913069e-05
3.2e-06 4.642571141e-05
3.3e-06 4.910524568e-05
3.4e-06 5.183509234e-05
3.5e-06 5.461256049e-05
3.6e-06 5.743491208e-05
3.7e-06 6.029936466e-05
3.8e-06 6.320309407e-05
3.9e-06 6.614323725e-05
4e-06 6.911689503e-05
4.1e-06 7.212113498e-05
4.2e-06 7.515299431e-05
4.3e-06 7.820948279e-05
4.4e-06 8.128758568e-05
4.5e-06 8.43842667e-05
4.6e-06 8.749647102e-05
4.7e-06 9.062112829e-05
4.8e-06 9.375515563e-05
4.9e-06 9.689546071e-05
5e-06 0.0001000389448
5.1e-06 0.0001031825057
5.2e-06 0.000106323041
5.3e-06 0.0001094574511
5.4e-06 0.000112582642
5.5e-06 0.0001156955289
5.6e-06 0.0001187930387
5.7e-06 0.0001218721132
5.8e-06 0.0001249297124
5.9e-06 0.0001279628172
6e-06 0.0001309684323
6.1e-06 0.0001339435896
6.2e-06 0.0001368853507
6.3e-06 0.0001397908101
6.4e-06 0.0001426570979
6.5e-06 0.0001454813826
6.6e-06 0.0001482608743
6.7e-06 0.0001509928268
6.8e-06 0.000153674541
6.9e-06 0.0001563033671
7e-06 0.0001588767074
7.1e-06 0.000161392019
7.2e-06 0.000163846816
7.3e-06 0.0001662386724
7.4e-06 0.0001685652241
7.5e-06 0.0001708241715
7.6e-06 0.0001730132816
7.7e-06 0.0001751303904
7.8e-06 0.0001771734051
7.9e-06 0.0001791403058
8e-06 0.0001810291478
8.1e-06 0.0001828380637
8.2e-06 0.0001845652649
8.3e-06 0.0001862090435
8.4e-06 0.0001877677741
8.5e-06 0.0001892399152
8.6e-06 0.0001906240111
8.7e-06 0.0001919186929
8.8e-06 0.0001931226803
8.9e-06 0.0001942347825
9e-06 0.0001952538996
9.1e-06 0.0001961790236
9.2e-06 0.0001970092395
9.3e-06 0.0001977437262
9.4e-06 0.0001983817571
9.5e-06 0.0001989227011
9.6e-06 0.0001993660232
9.7e-06 0.0001997112849
9.8e-06 0.0001999581446
9.9e-06 0.0002001063582
1e-05 0.000200155779
1.01e-05 0.0002001063582
1.02e-05 0.0001999581446
1.03e-05 0.0001997112849
1.04e-05 0.0001993660232
1.05e-05 0.0001989227011
1.06e-05 0.0001983817571
1.07e-05 0.0001977437262
1.08e-05 0.0001970092395
1.09e-05 0.0001961790236
1.1e-05 0.0001952538996
1.11e-05 0.0001942347825
1.12e-05 0.0001931226803
1.13e-05 0.0001919186929
1.14e-05 0.0001906240111
1.15e-05 0.0001892399152
1.16e-05 0.0001877677741
1.17e-05 0.0001862090435
1.18e-05 0.0001845652649
1.19e-05 0.0001828380637
1.2e-05 0.0001810291478
1.21e-05 0.0001791403058
1.22e-05 0.0001771734051
1.23e-05 0.0001751303904
1.24e-05 0.0001730132816
1.25e-05 0.0001708241715
1.26e-05 0.0001685652241
1.27e-05 0.0001662386724
1.28e-05 0.000163846816
1.29e-05 0.000161392019
1.3e-05 0.0001588767074
1.31e-05 0.0001563033671
1.32e-05 0.000153674541
1.33e-05 0.0001509928268
1.34e-05 0.0001482608743
1.35e-05 0.0001454813826
1.36e-05 0.0001426570979
1.37e-05 0.0001397908101
1.38e-05 0.0001368853507
1.39e-05 0.0001339435896
1.4e-05 0.0001309684323
1.41e-05 0.0001279628172
1.42e-05 0.0001249297124
1.43e-05 0.0001218721132
1.44e-05 0.0001187930387
1.45e-05 0.0001156955289
1.46e-05 0.000112582642
1.47e-05 0.0001094574511
1.48e-05 0.000106323041
1.49e-05 0.0001031825057
1.5e-05 0.0001000389448
1.51e-05 9.689546071e-05
1.52e-05 9.375515563e-05
1.53e-05 9.062112829e-05
1.54e-05 8.749647102e-05
1.55e-05 8.43842667e-05
1.56e-05 8.128758568e-05
1.57e-05 7.820948279e-05
1.58e-05 7.515299431e-05
1.59e-05 7.212113498e-05
1.6e-05 6.911689503e-05
1.61e-05 6.614323725e-05
1.62e-05 6.320309407e-05
1.63e-05 6.029936466e-05
1.64e-05 5.743491208e-05
1.65e-05 5.461256049e-05
1.66e-05 5.183509234e-05
1.67e-05 4.910524568e-05
1.68e-05 4.642571141e-05
1.69e-05 4.379913069e-05
1.7e-05 4.12280923e-05
1.71e-05 3.871513015e-05
1.72e-05 3.626272076e-05
1.73e-05 3.387328081e-05
1.74e-05 3.154916482e-05
1.75e-05 2.929266281e-05
1.76e-05 2.710599806e-05
1.77e-05 2.499132492e-05
1.78e-05 2.295072672e-05
1.79e-05 2.098621369e-05
1.8e-05 1.909972105e-05
1.81e-05 1.729310706e-05
1.82e-05 1.556815123e-05
1.83e-05 1.392655255e-05
1.84e-05 1.236992785e-05
1.85e-05 1.089981023e-05
1.86e-05 9.517647511e-06
1.87e-05 8.224800866e-06
1.88e-05 7.022543461e-06
1.89e-05 5.91205922e-06
1.9e-05 4.894441661e-06
1.91e-05 3.970692832e-06
1.92e-05 3.141722326e-06
1.93e-05 2.408346394e-06
1.94e-05 1.771287146e-06
1.95e-05 1.231171844e-06
1.96e-05 7.885322901e-07
1.97e-05 4.438043068e-07
1.98e-05 1.973273088e-07
1.99e-05 4.934397291e-08
2e-05 7.665085066e-31
2.01e-05 4.934397291e-08
2.02e-05 1.973273088e-07
2.03e-05 4.438043068e-07
2.04e-05 7.885322901e-07
2.05e-05 1.231171844e-06
2.06e-05 1.771287146e-06
2.07e-05 2.408346394e-06
2.08e-05 3.141722326e-06
2.09e-05 3.970692832e-06
2.1e-05 4.894441661e-06
2.11e-05 5.91205922e-06
2.12e-05 7.022543461e-06
2.13e-05 8.224800866e-06
2.14e-05 9.517647511e-06
2.15e-05 1.089981023e-05
2.16e-05 1.236992785e-05
2.17e-05 1.392655255e-05
2.18e-05 1.556815123e-05
2.19e-05 1.729310706e-05
2.2e-05 1.909972105e-05
2.21e-05 2.098621369e-05
2.22e-05 2.295072672e-05
2.23e-05 2.499132492e-05
2.24e-05 2.710599806e-05
2.25e-05 2.929266281e-05
2.26e-05 3.154916482e-05
2.27e-05 3.387328081e-05
2.28e-05 3.626272076e-05
2.29e-05 3.871513015e-05
2.3e-05 4.12280923e-05
2.31e-05 4.379913069e-05
2.32e-05 4.642571141e-05
2.33e-05 4.910524568e-05
2.34e-05 5.183509234e-05
2.35e-05 5.461256049e-05
2.36e-05 5.743491208e-05
2.37e-05 6.029936466e-05
2.38e-05 6.320309407e-05
2.39e-05 6.614323725e-05
2.4e-05 6.911689503e-05
2.41e-05 7.212113498e-05
2.42e-05 7.515299431e-05
2.43e-05 7.820948279e-05
2.44e-05 8.128758568e-05
2.45e-05 8.43842667e-05
2.46e-05 8.749647102e-05
2.47e-05 9.062112829e-05
2.48e-05 9.375515563e-05
2.49e-05 9.689546071e-05
2.5e-05 0.0001000389448
2.51e-05 0.0001031825057
2.52e-05 0.000106323041
2.53e-05 0.0001094574511
2.54e-05 0.000112582642
2.55e-05 0.0001156955289
2.56e-05 0.0001187930387
2.57e-05 0.0001218721132
2.58e-05 0.0001249297124
2.59e-05 0.0001279628172
2.6e-05 0.0001309684323
2.61e-05 0.0001339435896
2.62e-05 0.0001368853507
2.63e-05 0.0001397908101
2.64e-05 0.0001426570979
2.65e-05 0.0001454813826
2.66e-05 0.0001482608743
2.67e-05 0.0001509928268
2.68e-05 0.000153674541
2.69e-05 0.0001563033671
2.7e-05 0.0001588767074
2.71e-05 0.000161392019
2.72e-05 0.000163846816
2.73e-05 0.0001662386724
2.74e-05 0.0001685652241
2.75e-05 0.0001708241715
2.76e-05 0.0001730132816
2.77e-05 0.0001751303904
2.78e-05 0.0001771734051
2.79e-05 0.0001791403058
2.8e-05 0.0001810291478
2.81e-05 0.0001828380637
2.82e-05 0.0001845652649
2.83e-05 0.0001862090435
2.84e-05 0.0001877677741
2.85e-05 0.0001892399152
2.86e-05 0.0001906240111
2.87e-05 0.0001919186929
2.88e-05 0.0001931226803
2.89e-05 0.0001942347825
2.9e-05 0.0001952538996
2.91e-05 0.0001961790236
2.92e-05 0.0001970092395
2.93e-05 0.0001977437262
2.94e-05 0.0001983817571
2.95e-05 0.0001989227011
2.96e-05 0.0001993660232
2.97e-05 0.0001997112849
2.98e-05 0.0001999581446
2.99e-05 0.0002001063582
3e-05 0.000200155779
3.01e-05 0.0002001063582
3.02e-05 0.0001999581446
3.03e-05 0.0001997112849
3.04e-05 0.0001993660232
3.05e-05 0.0001989227011
3.06e-05 0.0001983817571
3.07e-05 0.0001977437262
3.08e-05 0.0001970092395
3.09e-05 0.0001961790236
3.1e-05 0.0001952538996
3.11e-05 0.0001942347825
3.12e-05 0.0001931226803
3.13e-05 0.0001919186929
3.14e-05 0.0001906240111
3.15e-05 0.0001892399152
3.16e-05 0.0001877677741
3.17e-05 0.0001862090435
3.18e-05 0.0001845652649
3.19e-05 0.0001828380637
3.2e-05 0.0001810291478
3.21e-05 0.0001791403058
3.22e-05 0.0001771734051
3.23e-05 0.0001751303904
3.24e-05 0.0001730132816
3.25e-05 0.0001708241715
3.26e-05 0.0001685652241
3.27e-05 0.0001662386724
3.28e-05 0.000163846816
3.29e-05 0.000161392019
3.3e-05 0.0001588767074
3.31e-05 0.0001563033671
3.32e-05 0.000153674541
3.33e-05 0.0001509928268
3.34e-05 0.0001482608743
3.35e-05 0.0001454813826
3.36e-05 0.0001426570979
3.37e-05 0.0001397908101
3.38e-05 0.0001368853507
3.39e-05 0.0001339435896
3.4e-05 0.0001309684323
3.41e-05 0.0001279628172
3.42e-05 0.0001249297124
3.43e-05 0.0001218721132
3.44e-05 0.0001187930387
3.45e-05 0.0001156955289
3.46e-05 0.000112582642
3.47e-05 0.0001094574511
3.48e-05 0.000106323041
3.49e-05 0.0001031825057
3.5e-05 0.0001000389448
3.51e-05 9.689546071e-05
3.52e-05 9.375515563e-05
3.53e-05 9.062112829e-05
3.54e-05 8.749647102e-05
3.55e-05 8.43842667e-05
3.56e-05 8.128758568e-05
3.57e-05 7.820948279e-05
3.58e-05 7.515299431e-05
3.59e-05 7.212113498e-05
3.6e-05 6.911689503e-05
3.61e-05 6.614323725e-05
3.62e-05 6.320309407e-05
3.63e-05 6.029936466e-05
3.64e-05 5.743491208e-05
3.65e-05 5.461256049e-05
3.66e-05 5.183509234e-05
3.67e-05 4.910524568e-05
3.68e-05 4.642571141e-05
3.69e-05 4.379913069e-05
3.7e-05 4.12280923e-05
3.71e-05 3.871513015e-05
3.72e-05 3.626272076e-05
3.73e-05 3.387328081e-05
3.74e-05 3.154916482e-05
3.75e-05 2.929266281e-05
3.76e-05 2.710599806e-05
3.77e-05 2.499132492e-05
3.78e-05 2.295072672e-05
3.79e-05 2.098621369e-05
3.8e-05 1.909972105e-05
3.81e-05 1.729310706e-05
3.82e-05 1.556815123e-05
3.83e-05 1.392655255e-05
3.84e-05 1.236992785e-05
3.85e-05 1.089981023e-05
3.86e-05 9.517647511e-06
3.87e-05 8.224800866e-06
3.88e-05 7.022543461e-06
3.89e-05 5.91205922e-06
3.9e-05 4.894441661e-06
3.91e-05 3.970692832e-06
3.92e-05 3.141722326e-06
3.93e-05 2.408346394e-06
3.94e-05 1.771287146e-06
3.95e-05 1.231171844e-06
3.96e-05 7.885322901e-07
3.97e-05 4.438043068e-07
3.98e-05 1.973273088e-07
3.99e-05 4.934397291e-08
4e-05 2.507280864e-30
4.01e-05 4.934397291e-08
4.02e-05 1.973273088e-07
4.03e-05 4.438043068e-07
4.04e-05 7.885322901e-07
4.05e-05 1.231171844e-06
4.06e-05 1.771287146e-06
4.07e-05 2.408346394e-06
4.08e-05 3.141722326e-06
4.09e-05 3.970692832e-06
4.1e-05 4.894441661e-06
4.11e-05 5.91205922e-06
4.12e-05 7.022543461e-06
4.13e-05 8.224800866e-06
4.14e-05 9.517647511e-06
4.15e-05 1.089981023e-05
4.16e-05 1.236992785e-05
4.17e-05 1.392655255e-05
4.18e-05 1.556815123e-05
4.19e-05 1.729310706e-05
4.2e-05 1.909972105e-05
4.21e-05 2.098621369e-05
4.22e-05 2.295072672e-05
4.23e-05 2.499132492e-05
4.24e-05 2.710599806e-05
4.25e-05 2.929266281e-05
4.26e-05 3.154916482e-05
4.27e-05 3.387328081e-05
4.28e-05 3.626272076e-05
4.29e-05 3.871513015e-05
4.3e-05 4.12280923e-05
4.31e-05 4.379913069e-05
4.32e-05 4.642571141e-05
4.33e-05 4.910524568e-05
4.34e-05 5.183509234e-05
4.35e-05 5.461256049e-05
4.36e-05 5.743491208e-05
4.37e-05 6.029936466e-05
4.38e-05 6.320309407e-05
4.39e-05 6.614323725e-05
4.4e-05 6.911689503e-05
4.41e-05 7.212113498e-05
4.42e-05 7.515299431e-05
4.43e-05 7.820948279e-05
4.44e-05 8.128758568e-05
4.45e-05 8.43842667e-05
4.46e-05 8.749647102e-05
4.47e-05 9.062112829e-05
4.48e-05 9.375515563e-05
4.49e-05 9.689546071e-05
4.5e-05 0.0001000389448
4.51e-05 0.0001031825057
4.52e-05 0.000106323041
4.53e-05 0.0001094574511
4.54e-05 0.000112582642
4.55e-05 0.0001156955289
4.56e-05 0.0001187930387
4.57e-05 0.0001218721132
4.58e-05 0.0001249297124
4.59e-05 0.0001279628172
4.6e-05 0.0001309684323
4.61e-05 0.0001339435896
4.62e-05 0.0001368853507
4.63e-05 0.0001397908101
4.64e-05 0.0001426570979
4.65e-05 0.0001454813826
4.66e-05 0.0001482608743
4.67e-05 0.0001509928268
4.68e-05 0.000153674541
4.69e-05 0.0001563033671
4.7e-05 0.0001588767074
4.71e-05 0.000161392019
4.72e-05 0.000163846816
4.73e-05 0.0001662386724
4.74e-05 0.0001685652241
4.75e-05 0.0001708241715
4.76e-05 0.0001730132816
4.77e-05 0.0001751303904
4.78e-05 0.0001771734051
4.79e-05 0.0001791403058
4.8e-05 0.0001810291478
4.81e-05 0.0001828380637
4.82e-05 0.0001845652649
4.83e-05 0.0001862090435
4.84e-05 0.0001877677741
4.85e-05 0.0001892399152
4.86e-05 0.0001906240111
4.87e-05 0.0001919186929
4.88e-05 0.0001931226803
4.89e-05 0.0001942347825
4.9e-05 0.0001952538996
4.91e-05 0.0001961790236
4.92e-05 0.0001970092395
4.93e-05 0.0001977437262
4.94e-05 0.0001983817571
4.95e-05 0.0001989227011
4.96e-05 0.0001993660232
4.97e-05 0.0001997112849
4.98e-05 0.0001999581446
4.99e-05 0.0002001063582
5e-05 0.000200155779


==> tikz/data/relerr_e_bdf2.txt <==
1e-06 0.2754526992
8e-07 0.1749090044
5e-07 0.06214828545
2e-07 0.007786191395
1e-07 0.00172099872
5e-08 0.0004006866376
2e-08 6.121890285e-05
1e-08 1.506196417e-05
8e-09 9.608518877e-06
5e-09 3.735069136e-06
2e-09 5.946893795e-07


==> tikz/data/relerr_e_gauss_legendre4.txt <==
1e-06 7.589415207e-15
8e-07 1.206174917e-14
5e-07 6.776263578e-15
2e-07 2.236166981e-14
1e-07 6.776263578e-16
5e-08 1.897353802e-15
2e-08 9.486769009e-16
1e-08 3.523657061e-15
8e-09 1.355252716e-16
5e-09 3.794707604e-15
2e-09 9.486769009e-16


==> tikz/data/relerr_e_implicit_euler.txt <==
1e-06 0.9909991912
8e-07 0.9776520779
5e-07 0.9128151238
2e-07 0.6269134853
1e-07 0.3896373659
5e-08 0.218814332
2e-08 0.09406454377
1e-08 0.04819427923
8e-09 0.03874498609
5e-09 0.02439477933
2e-09 0.009830278625


==> tikz/data/relerr_e_radau.txt <==
1e-06 1.331114407e-05
8e-07 4.336181262e-06
5e-07 4.178319936e-07
2e-07 4.283940553e-09
1e-07 1.337401327e-10
5e-08 4.141923349e-12
2e-08 2.042365842e-13
1e-08 4.929054127e-13
8e-09 2.130728319e-12
5e-09 2.792633746e-12
2e-09 8.646512326e-12


==> tikz/data/relerr_e_trapezoidal_rule.txt <==
1e-06 3.279711572e-14
8e-07 1.897353802e-14
5e-07 1.775381057e-14
2e-07 6.640738306e-15
1e-07 4.065758147e-15
5e-08 2.710505431e-16
2e-08 4.065758147e-16
1e-08 2.57498016e-15
8e-09 4.607859233e-15
5e-09 4.065758147e-16
2e-09 4.33680869e-15


==> tikz/data/relerr_sol_bdf2.txt <==
1e-06 11.67950252
8e-07 7.899981065
5e-07 3.758973248
2e-07 0.6417183751
1e-07 0.1620113644
5e-08 0.04062685256
2e-08 0.006508704923
1e-08 0.001627737423
8e-09 0.001041818537
5e-09 0.0004069981099
2e-09 6.512548968e-05


==> tikz/data/relerr_sol_gauss_legendre4.txt <==
1e-06 0.006655683958
8e-07 0.002691228696
5e-07 0.0004178252581
2e-07 1.070955257e-05
1e-07 6.694636451e-07
5e-08 4.184190594e-08
2e-08 1.069681815e-09
1e-08 6.538075636e-11
8e-09 2.599565008e-11
5e-09 2.65010236e-12
2e-09 1.537880934e-12


==> tikz/data/relerr_sol_implicit_euler.txt <==
1e-06 28.00496114
8e-07 26.06112965
5e-07 21.00658499
2e-07 11.26319315
1e-07 6.265227964
5e-08 3.309511919
2e-08 1.368876582
1e-08 0.6921794188
8e-09 0.5549933726
5e-09 0.3480470702
2e-09 0.1396914488


==> tikz/data/relerr_sol_radau.txt <==
1e-06 0.0001881993637
8e-07 6.160215785e-05
5e-07 5.908553916e-06
2e-07 6.066824199e-08
1e-07 1.894694179e-09
5e-08 5.893951993e-11
2e-08 4.341416115e-12
1e-08 7.670308833e-12
8e-09 2.928501885e-11
5e-09 3.910827218e-11
2e-09 1.244480075e-10


==> tikz/data/relerr_sol_trapezoidal_rule.txt <==
1e-06 3.998094326
8e-07 2.52449414
5e-07 1.012761993
2e-07 0.1625565791
1e-07 0.04065679151
5e-08 0.01016529354
2e-08 0.001626495974
1e-08 0.0004066257437
8e-09 0.0002602406027
5e-09 0.0001016565692
2e-09 1.626504843e-05

